Spinning up a Daze: TESS Uncovers a Hot Jupiter orbiting the Rapid-Rotator TOI-778

NASA's Transiting Exoplanet Survey Satellite (TESS) mission, has been uncovering a growing number of exoplanets orbiting nearby, bright stars. Most exoplanets that have been discovered by TESS orbit narrow-line, slow-rotating stars, facilitating the confirmation and mass determination of these worlds. We present the discovery of a hot Jupiter orbiting a rapidly rotating ($v\sin{(i)}= 35.1\pm1.0$km/s) early F3V-dwarf, HD115447 (TOI-778). The transit signal taken from Sectors 10 and 37 of TESS's initial detection of the exoplanet is combined with follow-up ground-based photometry and velocity measurements taken from Minerva-Australis, TRES, CORALIE and CHIRON to confirm and characterise TOI-778b. A joint analysis of the light curves and the radial velocity measurements yield a mass, radius, and orbital period for TOI-778b of $2.76^{+0.24}_{-0.23}$Mjup, $1.370\pm0.043$Rjup and $\sim4.63$ days, respectively. The planet orbits a bright ($V = 9.1$mag) F3-dwarf with $M=1.40\pm0.05$Msun, $R=1.70\pm0.05$Rsun, and $\log g=4.05\pm0.17$. We observed a spectroscopic transit of TOI-778b, which allowed us to derive a sky-projected spin-orbit angle of $18^{\circ}\pm11^{\circ}$, consistent with an aligned planetary system. This discovery demonstrates the capability of smaller aperture telescopes such as Minerva-Australis to detect the radial velocity signals produced by planets orbiting broad-line, rapidly rotating stars.

==> Data/LCOMcD_v2.csv <==
# time,flux,flux_err
2458967.815252,0.9938,0.0017
2458967.815852,0.9996,0.0018
2458967.816453,1.0067,0.0015
2458967.817053,0.9999,0.0014
2458967.818861,0.9998,0.0013
2458967.819461,0.9985,0.0012
2458967.820058,0.9954,0.0012
2458967.820661,1.0032,0.0012
2458967.821874,0.9996,0.0012
2458967.822483,1.0001,0.0012
2458967.823085,1.0032,0.0012
2458967.823685,1.0037,0.0012
2458967.824290,0.9999,0.0012
2458967.824887,0.9917,0.0011
2458967.825493,1.0013,0.0012
2458967.826094,0.9967,0.0012
2458967.826696,0.9942,0.0012
2458967.827301,1.0009,0.0012
2458967.827899,0.9988,0.0012
2458967.828497,0.9998,0.0012
2458967.829096,1.0005,0.0012
2458967.829692,1.0042,0.0012
2458967.830290,0.9954,0.0012
2458967.830897,0.9990,0.0012
2458967.831502,0.9923,0.0012
2458967.832104,0.9944,0.0012
2458967.832707,0.9961,0.0012
2458967.833312,0.9957,0.0012
2458967.833915,1.0014,0.0012
2458967.834522,0.9994,0.0012
2458967.835119,0.9948,0.0012
2458967.835716,1.0007,0.0012
2458967.836313,1.0005,0.0012
2458967.836916,0.9979,0.0012
2458967.837522,1.0114,0.0012
2458967.838123,0.9972,0.0012
2458967.838723,1.0073,0.0012
2458967.839332,0.9989,0.0012
2458967.839935,1.0033,0.0012
2458967.840534,0.9958,0.0012
2458967.841149,1.0049,0.0012
2458967.841753,1.0060,0.0012
2458967.842371,0.9999,0.0012
2458967.842977,1.0061,0.0012
2458967.843579,0.9998,0.0012
2458967.844182,1.0038,0.0012
2458967.844790,0.9973,0.0012
2458967.845392,1.0008,0.0012
2458967.845996,1.0002,0.0012
2458967.846599,1.0111,0.0012
2458967.847208,0.9988,0.0012
2458967.847809,1.0141,0.0012
2458967.848405,0.9954,0.0012
2458967.849010,0.9947,0.0012
2458967.849621,1.0025,0.0012
2458967.850230,1.0063,0.0012
2458967.850831,0.9916,0.0012
2458967.851428,0.9988,0.0012
2458967.852038,1.0049,0.0012
2458967.852643,0.9917,0.0012
2458967.853243,1.0016,0.0012
2458967.853842,1.0018,0.0012
2458967.854448,1.0047,0.0012
2458967.855045,1.0082,0.0012
2458967.855650,0.9983,0.0012
2458967.856253,0.9937,0.0012
2458967.856861,1.0021,0.0012
2458967.857465,0.9962,0.0012
2458967.858065,1.0036,0.0012
2458967.858732,0.9979,0.0012
2458967.859344,1.0001,0.0012
2458967.859945,1.0039,0.0012
2458967.860549,1.0025,0.0012
2458967.861151,1.0075,0.0012
2458967.861754,1.0137,0.0012
2458967.862358,0.9963,0.0012
2458967.862964,0.9992,0.0012
2458967.863566,1.0017,0.0012
2458967.864281,1.0054,0.0012
2458967.864882,1.0030,0.0012
2458967.866085,1.0012,0.0012
2458967.866689,1.0020,0.0012
2458967.867292,0.9890,0.0012
2458967.867893,0.9907,0.0012
2458967.868487,1.0060,0.0012
2458967.869093,0.9958,0.0012
2458967.869694,1.0001,0.0012
2458967.870303,0.9957,0.0012
2458967.871516,0.9815,0.0012
2458967.872114,1.0082,0.0012
2458967.872714,0.9998,0.0012
2458967.873924,0.9969,0.0012
2458967.874529,1.0134,0.0012
2458967.875129,0.9949,0.0012
2458967.875747,0.9937,0.0012
2458967.876345,1.0111,0.0012
2458967.876945,1.0010,0.0012
2458967.877546,0.9904,0.0012
2458967.878150,0.9870,0.0012
2458967.878758,1.0082,0.0012
2458967.879356,0.9991,0.0012
2458967.879959,1.0026,0.0012
2458967.880565,0.9907,0.0012
2458967.881166,1.0002,0.0012
2458967.881767,0.9967,0.0012
2458967.882368,0.9924,0.0012
2458967.882971,1.0130,0.0012
2458967.883571,0.9894,0.0012
2458967.884168,0.9869,0.0012
2458967.884773,0.9924,0.0012
2458967.885383,0.9947,0.0012
2458967.885984,0.9968,0.0012
2458967.886584,0.9963,0.0012
2458967.887193,0.9993,0.0012
2458967.887790,0.9979,0.0012
2458967.888394,0.9892,0.0012
2458967.888998,0.9874,0.0012
2458967.889602,0.9985,0.0012
2458967.890206,0.9981,0.0012
2458967.890806,0.9888,0.0012
2458967.891410,1.0042,0.0012
2458967.892014,0.9893,0.0012
2458967.892632,0.9823,0.0012
2458967.893233,0.9997,0.0012
2458967.893845,1.0048,0.0012
2458967.894448,0.9854,0.0012
2458967.895055,0.9837,0.0012
2458967.895661,1.0073,0.0013
2458967.896268,1.0039,0.0012
2458967.896870,1.0056,0.0012

==> Data/LCOSAAO_v2.csv <==
# time,flux,flux_err
2459000.241545,1.00120,0.00082
2459000.242147,1.00084,0.00081
2459000.243362,0.99992,0.00081
2459000.243960,1.00130,0.00081
2459000.244565,1.00026,0.00081
2459000.245169,1.00005,0.00081
2459000.245772,1.00099,0.00081
2459000.246371,0.99915,0.00081
2459000.246975,1.00029,0.00081
2459000.247580,0.99985,0.00081
2459000.248192,0.99964,0.00081
2459000.248802,0.99764,0.00081
2459000.249415,0.99959,0.00081
2459000.250017,1.00083,0.00081
2459000.250618,0.99865,0.00081
2459000.251222,1.00119,0.00081
2459000.251820,1.00140,0.00081
2459000.252426,1.00056,0.00081
2459000.253038,0.99962,0.00081
2459000.253644,0.99990,0.00081
2459000.254250,1.00114,0.00081
2459000.254854,0.99913,0.00081
2459000.255460,1.00045,0.00081
2459000.256067,0.99973,0.00081
2459000.256731,0.99987,0.00081
2459000.257342,1.00113,0.00081
2459000.257943,0.99923,0.00081
2459000.258544,0.99976,0.00081
2459000.259149,0.99940,0.00081
2459000.259746,1.00136,0.00081
2459000.260351,1.00101,0.00081
2459000.260955,0.99821,0.00081
2459000.261560,1.00125,0.00081
2459000.262158,0.99906,0.00081
2459000.262762,1.00005,0.00081
2459000.263366,1.00002,0.00081
2459000.263970,0.99972,0.00081
2459000.264577,1.00144,0.00081
2459000.265186,0.99827,0.00081
2459000.265790,1.00061,0.00081
2459000.266388,1.00137,0.00081
2459000.266987,1.00000,0.00081
2459000.267589,0.99867,0.00081
2459000.268203,1.00161,0.00081
2459000.268798,1.00059,0.00081
2459000.269406,1.00024,0.00081
2459000.270009,0.99962,0.00081
2459000.270612,1.00019,0.00081
2459000.271213,0.99835,0.00081
2459000.271818,1.00133,0.00081
2459000.272417,1.00169,0.00081
2459000.273018,1.00207,0.00081
2459000.273622,0.99840,0.00081
2459000.274226,1.00141,0.00081
2459000.274836,0.99889,0.00081
2459000.275444,0.99987,0.00081
2459000.276046,0.99843,0.00081
2459000.276643,0.99998,0.00081
2459000.277250,1.00039,0.00081
2459000.277852,0.99917,0.00081
2459000.278455,1.00115,0.00081
2459000.279058,1.00109,0.00081
2459000.279672,0.99978,0.00081
2459000.280281,1.00074,0.00081
2459000.280877,0.99970,0.00081
2459000.281481,0.99921,0.00081
2459000.282094,1.00055,0.00081
2459000.282696,0.99928,0.00081
2459000.283298,0.99996,0.00081
2459000.284020,0.99855,0.00081
2459000.284626,0.99865,0.00080
2459000.285230,0.99935,0.00081
2459000.285832,1.00010,0.00081
2459000.286435,0.99863,0.00081
2459000.287037,1.00050,0.00081
2459000.287647,0.99995,0.00081
2459000.288251,0.99881,0.00081
2459000.288854,0.99736,0.00081
2459000.289465,1.00043,0.00081
2459000.290077,0.99999,0.00081
2459000.290678,0.99952,0.00082
2459000.291291,0.99894,0.00085
2459000.291898,1.00017,0.00083
2459000.292497,1.00005,0.00081
2459000.293102,0.99940,0.00084
2459000.294313,0.99965,0.00082
2459000.294919,1.00139,0.00081
2459000.296132,0.99888,0.00081
2459000.296735,1.00193,0.00082
2459000.297343,0.99798,0.00082
2459000.297946,1.00133,0.00081
2459000.298546,0.99935,0.00081
2459000.299148,0.99987,0.00081
2459000.299760,0.99920,0.00081
2459000.300378,0.99813,0.00081
2459000.300977,0.99840,0.00081
2459000.301586,0.99800,0.00081
2459000.302190,0.99868,0.00081
2459000.302795,0.99804,0.00081
2459000.303401,0.99601,0.00081
2459000.304006,0.99723,0.00081
2459000.304616,0.99762,0.00081
2459000.305217,0.99656,0.00081
2459000.305819,0.99590,0.00081
2459000.306436,0.99525,0.00081
2459000.307042,0.99792,0.00081
2459000.307646,0.99481,0.00081
2459000.308257,0.99577,0.00081
2459000.308864,0.99628,0.00081
2459000.309462,0.99608,0.00081
2459000.310065,0.99439,0.00080
2459000.310670,0.99433,0.00081
2459000.311276,0.99512,0.00081
2459000.311883,0.99460,0.00081
2459000.312485,0.99419,0.00081
2459000.313085,0.99405,0.00081
2459000.313689,0.99323,0.00081
2459000.314299,0.99480,0.00081
2459000.314902,0.99424,0.00081
2459000.315510,0.99374,0.00081
2459000.316111,0.99339,0.00081
2459000.316716,0.99450,0.00081
2459000.317322,0.99305,0.00081
2459000.317932,0.99400,0.00081
2459000.318534,0.99161,0.00081
2459000.319141,0.99332,0.00081
2459000.319753,0.99589,0.00081
2459000.320359,0.99367,0.00081
2459000.320964,0.99215,0.00081
2459000.321573,0.99341,0.00081
2459000.322176,0.99386,0.00081
2459000.322781,0.99332,0.00081
2459000.323384,0.99396,0.00081
2459000.323991,0.99309,0.00081
2459000.324596,0.99299,0.00081
2459000.325205,0.99236,0.00081
2459000.325803,0.99269,0.00081
2459000.326409,0.99383,0.00081
2459000.327017,0.99212,0.00081
2459000.327625,0.99327,0.00081
2459000.328229,0.99417,0.00081
2459000.328830,0.99014,0.00081
2459000.329433,0.99424,0.00082
2459000.330040,0.99401,0.00082
2459000.330643,0.99163,0.00082
2459000.331249,0.99353,0.00082
2459000.331849,0.99435,0.00082
2459000.332458,0.99363,0.00082
2459000.333087,0.99144,0.00082
2459000.333690,0.99234,0.00082
2459000.334297,0.99349,0.00082
2459000.334901,0.99346,0.00082
2459000.335500,0.99311,0.00082
2459000.336115,0.99471,0.00083
2459000.336720,0.99220,0.00083
2459000.337319,0.99311,0.00083
2459000.337927,0.99287,0.00083
2459000.338533,0.99185,0.00083
2459000.339136,0.99031,0.00083
2459000.339742,0.99387,0.00083
2459000.340347,0.99142,0.00083
2459000.340946,0.99311,0.00083
2459000.341551,0.99105,0.00083
2459000.342158,0.99296,0.00083
2459000.342824,0.99288,0.00083
2459000.343428,0.99346,0.00083
2459000.344039,0.99146,0.00083
2459000.344644,0.99355,0.00083
2459000.345250,0.99219,0.00083
2459000.345855,0.99260,0.00083
2459000.346461,0.99181,0.00083
2459000.347068,0.99016,0.00083
2459000.347673,0.99302,0.00083
2459000.348287,0.99146,0.00083
2459000.348895,0.99256,0.00083
2459000.349498,0.99201,0.00083
2459000.350100,0.99339,0.00083
2459000.350706,0.99303,0.00083
2459000.351310,0.99214,0.00083
2459000.351914,0.99135,0.00083
2459000.352519,0.99194,0.00083
2459000.353127,0.99361,0.00083
2459000.353728,0.99427,0.00083
2459000.354332,0.99240,0.00083
2459000.354995,0.99227,0.00083
2459000.355601,0.99326,0.00083
2459000.356202,0.99044,0.00083
2459000.356809,0.99146,0.00083
2459000.357414,0.99383,0.00084
2459000.358017,0.99196,0.00083
2459000.358626,0.99260,0.00084
2459000.359236,0.99120,0.00083
2459000.359837,0.99515,0.00085
2459000.360433,0.99357,0.00093
2459000.361039,0.98995,0.00085
2459000.361642,0.99341,0.00083
2459000.362250,0.99392,0.00083
2459000.362851,0.99305,0.00084
2459000.363450,0.99378,0.00083
2459000.365334,0.99411,0.00084
2459000.365945,0.99331,0.00083
2459000.366548,0.98988,0.00085
2459000.368388,0.99024,0.00084
2459000.369010,0.99144,0.00083
2459000.369611,0.99540,0.00083
2459000.370218,0.99179,0.00084
2459000.370826,0.99076,0.00084
2459000.371430,0.98866,0.00084
2459000.372034,0.99216,0.00083
2459000.372641,0.99228,0.00084
2459000.373242,0.99199,0.00083
2459000.373846,0.99175,0.00084
2459000.375657,0.99545,0.00091
2459000.376260,0.99293,0.00084
2459000.376864,0.99126,0.00084
2459000.377469,0.99202,0.00083
2459000.378070,0.99059,0.00083
2459000.378669,0.99585,0.00089
2459000.379327,0.99369,0.00084
2459000.379930,0.99388,0.00084
2459000.380534,0.99226,0.00083
2459000.381746,0.99458,0.00084
2459000.382350,0.99159,0.00083
2459000.382954,0.99294,0.00084
2459000.383562,0.99249,0.00083
2459000.384172,0.99168,0.00083
2459000.384774,0.99194,0.00084
2459000.385375,0.99385,0.00084
2459000.385979,0.98928,0.00084
2459000.386581,0.99513,0.00086
2459000.387201,0.99127,0.00084
2459000.387857,0.99506,0.00084
2459000.388460,0.99561,0.00084
2459000.389062,0.99298,0.00084
2459000.389664,0.99338,0.00084
2459000.390268,0.99271,0.00084
2459000.390872,0.99171,0.00084
2459000.391480,0.99347,0.00084
2459000.392085,0.99198,0.00084
2459000.392694,0.99204,0.00084
2459000.393297,0.99408,0.00084
2459000.393906,0.99298,0.00084
2459000.394507,0.99210,0.00084
2459000.395110,0.99236,0.00084
2459000.395709,0.99192,0.00084
2459000.396319,0.99040,0.00084
2459000.396920,0.99319,0.00084
2459000.397521,0.99229,0.00084
2459000.398129,0.99199,0.00084
2459000.399334,0.99137,0.00084
2459000.400008,0.99081,0.00084
2459000.400614,0.99240,0.00084
2459000.401225,0.99282,0.00084
2459000.401826,0.98944,0.00084
2459000.402423,0.99203,0.00084
2459000.403024,0.99199,0.00084
2459000.403627,0.99264,0.00084
2459000.404231,0.99090,0.00084
2459000.404846,0.99097,0.00083
2459000.405454,0.98862,0.00083
2459000.406068,0.99239,0.00084
2459000.406675,0.99017,0.00084
2459000.407277,0.99149,0.00084
2459000.407883,0.99091,0.00084
2459000.408490,0.99079,0.00084
2459000.409095,0.99075,0.00084
2459000.409701,0.99005,0.00084
2459000.410303,0.99357,0.00084
2459000.410900,0.99169,0.00084
2459000.411511,0.99215,0.00084
2459000.412115,0.99194,0.00084
2459000.412718,0.99049,0.00084
2459000.413319,0.99213,0.00084
2459000.413932,0.99461,0.00084
2459000.414532,0.99207,0.00084
2459000.415140,0.99272,0.00084
2459000.415741,0.99104,0.00084
2459000.416348,0.99315,0.00084
2459000.416954,0.99180,0.00084
2459000.417572,0.99450,0.00084
2459000.418182,0.99222,0.00084
2459000.418786,0.99234,0.00084
2459000.419389,0.99300,0.00084
2459000.419999,0.99211,0.00084
2459000.420608,0.99188,0.00084
2459000.421210,0.99248,0.00084
2459000.421821,0.99049,0.00084
2459000.422431,0.99212,0.00084
2459000.423035,0.99296,0.00084
2459000.423642,0.99373,0.00084
2459000.424248,0.99217,0.00084
2459000.424848,0.98996,0.00084
2459000.425454,0.99400,0.00084
2459000.426062,0.99117,0.00084
2459000.426667,0.99380,0.00085
2459000.427271,0.99174,0.00084
2459000.427877,0.99299,0.00084
2459000.428483,0.99338,0.00084
2459000.429089,0.99428,0.00084
2459000.429687,0.99247,0.00084
2459000.430352,0.99248,0.00085
2459000.430955,0.99337,0.00084
2459000.431561,0.99516,0.00085
2459000.432163,0.99209,0.00085
2459000.432766,0.99440,0.00085
2459000.433365,0.99335,0.00085
2459000.433972,0.99363,0.00085
2459000.434570,0.99435,0.00085
2459000.435236,0.99096,0.00084
2459000.435840,0.99431,0.00085
2459000.436443,0.99430,0.00085
2459000.437050,0.99326,0.00085
2459000.437649,0.99595,0.00085
2459000.438367,0.99351,0.00085
2459000.438971,0.99325,0.00085
2459000.439581,0.99487,0.00085
2459000.440183,0.99492,0.00085
2459000.440790,0.99741,0.00085
2459000.441397,0.99497,0.00085
2459000.441999,0.99614,0.00085
2459000.442605,0.99472,0.00085
2459000.443203,0.99488,0.00085
2459000.444046,0.99589,0.00085
2459000.444648,0.99699,0.00085
2459000.445244,0.99319,0.00085
2459000.445851,0.99731,0.00085
2459000.446454,0.99816,0.00085
2459000.447063,0.99646,0.00085
2459000.447663,0.99777,0.00085
2459000.448268,0.99663,0.00085
2459000.448873,0.99873,0.00085
2459000.449469,1.00085,0.00085
2459000.450077,0.99974,0.00085
2459000.450735,0.99905,0.00085
2459000.451336,0.99739,0.00085
2459000.451937,0.99802,0.00085
2459000.452541,1.00083,0.00085
2459000.453144,0.99918,0.00085
2459000.453749,1.00133,0.00086
2459000.454352,0.99859,0.00085
2459000.454950,0.99938,0.00085
2459000.455550,1.00184,0.00085
2459000.456158,0.99906,0.00085
2459000.456764,1.00155,0.00085
2459000.457365,1.00065,0.00085
2459000.457976,1.00105,0.00085
2459000.458590,0.99881,0.00085
2459000.459193,0.99686,0.00085
2459000.459797,1.00051,0.00085
2459000.460433,0.99615,0.00084
2459000.461159,0.99879,0.00084
2459000.461770,0.99951,0.00084
2459000.462371,1.00000,0.00084
2459000.462975,0.99638,0.00083
2459000.463578,1.00038,0.00083
2459000.464181,1.00143,0.00083
2459000.464785,0.99806,0.00083
2459000.465391,1.00055,0.00083
2459000.466002,1.00086,0.00083
2459000.466601,1.00141,0.00083
2459000.467206,0.99892,0.00083
2459000.467806,0.99745,0.00083
2459000.468412,0.99746,0.00083
2459000.469020,1.00097,0.00083
2459000.469625,1.00014,0.00083
2459000.470229,0.99681,0.00083
2459000.470828,0.99718,0.00083
2459000.471442,0.99752,0.00083
2459000.472042,0.99937,0.00083
2459000.472643,0.99946,0.00083
2459000.473253,0.99721,0.00083
2459000.473853,1.00041,0.00083
2459000.474463,0.99980,0.00083
2459000.475069,0.99992,0.00083
2459000.476280,0.99952,0.00083
2459000.476882,0.99780,0.00083
2459000.478082,0.99987,0.00083
2459000.478684,0.99817,0.00084
2459000.479286,0.99926,0.00084
2459000.479891,0.99770,0.00084
2459000.480493,0.99998,0.00084
2459000.481094,0.99899,0.00084
2459000.481702,0.99878,0.00084
2459000.482300,0.99658,0.00083
2459000.482907,1.00023,0.00084
2459000.483507,1.00070,0.00084
2459000.484108,0.99578,0.00084
2459000.484714,1.00025,0.00084
2459000.485318,0.99697,0.00084
2459000.485919,0.99966,0.00084
2459000.486520,0.99846,0.00084
2459000.487137,0.99810,0.00084
2459000.487739,0.99970,0.00084
2459000.488336,0.99600,0.00084
2459000.488938,1.00102,0.00084
2459000.489540,1.00110,0.00084
2459000.490141,0.99524,0.00083
2459000.490751,0.99808,0.00084
2459000.491358,1.00027,0.00085
2459000.491957,0.99664,0.00084
2459000.492558,1.00192,0.00084
2459000.493158,0.99858,0.00085
2459000.493758,1.00039,0.00085
2459000.494362,0.99901,0.00085
2459000.494967,1.00049,0.00085
2459000.495576,0.99803,0.00085
2459000.496184,1.00144,0.00085
2459000.496784,0.99996,0.00085
2459000.497384,0.99986,0.00085
2459000.497987,1.00096,0.00085

==> Data/MtKent_v2.csv <==
# time,flux,flux_err
2459004.874458,0.9992,0.0010
2459004.875386,0.9992,0.0010
2459004.876287,1.0008,0.0010
2459004.877187,1.0015,0.0010
2459004.878344,0.9972,0.0010
2459004.879259,1.0013,0.0010
2459004.880181,0.9999,0.0010
2459004.881104,1.0015,0.0010
2459004.882018,0.9999,0.0010
2459004.882916,0.9999,0.0010
2459004.883817,0.9998,0.0010
2459004.884718,1.0005,0.0010
2459004.885632,1.0024,0.0010
2459004.886550,0.9996,0.0010
2459004.887475,0.9973,0.0010
2459004.888390,1.0010,0.0010
2459004.889289,1.0014,0.0010
2459004.890190,0.9969,0.0010
2459004.891090,0.9993,0.0010
2459004.892015,1.0002,0.0010
2459004.892937,0.9995,0.0010
2459004.893867,1.0007,0.0010
2459004.894767,1.0021,0.0010
2459004.895667,0.9992,0.0010
2459004.896582,0.9986,0.0010
2459004.897506,1.0007,0.0010
2459004.898422,1.0004,0.0010
2459004.899325,0.9997,0.0010
2459004.900223,0.9992,0.0010
2459004.901142,0.9969,0.0010
2459004.902070,1.0021,0.0010
2459004.903124,0.9978,0.0010
2459004.904190,0.9985,0.0010
2459004.905104,0.9998,0.0010
2459004.906026,1.0018,0.0010
2459004.906955,1.0006,0.0010
2459004.907856,0.9983,0.0010
2459004.908772,1.0003,0.0010
2459004.909691,0.9994,0.0010
2459004.910597,0.9996,0.0010
2459004.911495,0.9999,0.0010
2459004.912418,1.0017,0.0010
2459004.913346,1.0035,0.0010
2459004.914281,0.9993,0.0010
2459004.915181,0.9988,0.0010
2459004.916103,0.9995,0.0010
2459004.917003,1.0004,0.0010
2459004.917901,0.9987,0.0010
2459004.918827,1.0001,0.0010
2459004.919757,0.9973,0.0010
2459004.920656,1.0017,0.0010
2459004.921578,1.0020,0.0010
2459004.922512,1.0008,0.0010
2459004.923414,1.0005,0.0010
2459004.924334,1.0009,0.0010
2459004.925266,0.9956,0.0009
2459004.926166,0.9990,0.0009
2459004.927088,1.0009,0.0010
2459004.927988,1.0011,0.0010
2459004.928904,1.0023,0.0010
2459004.929830,1.0009,0.0010
2459004.930729,1.0019,0.0010
2459004.931648,1.0000,0.0010
2459004.933478,0.9987,0.0009
2459004.934397,0.9987,0.0010
2459004.935330,0.9983,0.0010
2459004.936235,0.9966,0.0010
2459004.937160,0.9986,0.0010
2459004.938060,0.9963,0.0010
2459004.938974,0.9969,0.0010
2459004.939905,0.9954,0.0010
2459004.940842,0.9949,0.0010
2459004.941764,0.9940,0.0010
2459004.942662,0.9959,0.0010
2459004.943560,0.9937,0.0010
2459004.944479,0.9957,0.0010
2459004.945409,0.9928,0.0010
2459004.946350,0.9940,0.0010
2459004.947276,0.9933,0.0010
2459004.948175,0.9945,0.0010
2459004.949075,0.9935,0.0010
2459004.949999,0.9917,0.0010
2459004.950932,0.9936,0.0010
2459004.951833,0.9951,0.0010
2459004.952749,0.9925,0.0009
2459004.953678,0.9925,0.0009
2459004.954576,0.9925,0.0009
2459004.955477,0.9909,0.0009
2459004.956404,0.9939,0.0009
2459004.957336,0.9945,0.0009
2459004.958241,0.9931,0.0009
2459004.959158,0.9945,0.0009
2459004.960082,0.9938,0.0009
2459004.960982,0.9949,0.0009
2459004.961885,0.9930,0.0009
2459004.962801,0.9928,0.0009
2459004.963728,0.9914,0.0009
2459004.964657,0.9924,0.0009
2459004.965557,0.9957,0.0009
2459004.966457,0.9935,0.0009
2459004.967377,0.9940,0.0009
2459004.968303,0.9950,0.0009
2459004.969203,0.9927,0.0009
2459004.970108,0.9948,0.0009
2459004.971008,0.9922,0.0009
2459004.971930,0.9939,0.0009
2459004.972855,0.9959,0.0009
2459004.973759,0.9916,0.0009
2459004.974662,0.9924,0.0009
2459004.975562,0.9917,0.0009
2459004.976476,0.9940,0.0009
2459004.977398,0.9932,0.0009
2459004.978324,0.9948,0.0009
2459004.979225,0.9978,0.0009
2459004.980125,0.9911,0.0009
2459004.981025,0.9943,0.0009
2459004.981940,0.9921,0.0009
2459004.982859,0.9933,0.0009
2459004.983783,0.9916,0.0009
2459004.984699,0.9900,0.0009
2459004.985599,0.9931,0.0010
2459004.986498,0.9924,0.0010
2459004.987396,0.9915,0.0010
2459004.988301,0.9935,0.0010
2459004.989218,0.9924,0.0010
2459004.990142,0.9915,0.0010
2459004.991071,0.9921,0.0010
2459004.991985,0.9946,0.0010
2459004.992885,0.9923,0.0010
2459004.993785,0.9919,0.0010
2459004.994686,0.9941,0.0010
2459004.995591,0.9928,0.0010
2459004.996504,0.9949,0.0010
2459004.997427,0.9922,0.0010
2459004.998349,0.9918,0.0010
2459004.999269,0.9916,0.0010
2459005.000183,0.9916,0.0010
2459005.001082,0.9919,0.0010
2459005.001983,0.9928,0.0010
2459005.002883,0.9938,0.0010
2459005.003786,0.9911,0.0010
2459005.004684,0.9917,0.0010
2459005.005597,0.9911,0.0010
2459005.006511,0.9927,0.0010
2459005.007434,0.9912,0.0010
2459005.008356,0.9912,0.0010
2459005.009271,0.9940,0.0010
2459005.010185,0.9949,0.0011
2459005.011082,0.9931,0.0011
2459005.011983,0.9924,0.0011
2459005.012883,0.9875,0.0011
2459005.013784,0.9893,0.0011
2459005.014681,0.9956,0.0011
2459005.015580,0.9940,0.0011
2459005.016497,0.9935,0.0011
2459005.017414,0.9933,0.0011
2459005.018333,0.9919,0.0011
2459005.019257,0.9897,0.0011
2459005.020176,0.9929,0.0011
2459005.021093,0.9922,0.0011
2459005.022005,0.9925,0.0011
2459005.022902,0.9931,0.0011
2459005.023805,0.9911,0.0011
2459005.024706,0.9924,0.0011
2459005.025608,0.9936,0.0011
2459005.026511,0.9961,0.0011
2459005.027409,0.9930,0.0011
2459005.028307,0.9956,0.0011
2459005.029222,0.9909,0.0011
2459005.030138,0.9908,0.0011
2459005.031054,0.9930,0.0011
2459005.031973,0.9934,0.0011
2459005.032894,0.9912,0.0011
2459005.033811,0.9939,0.0011
2459005.034728,0.9914,0.0011
2459005.035643,0.9911,0.0011
2459005.036542,0.9910,0.0011
2459005.037442,0.9923,0.0011
2459005.038342,0.9913,0.0011
2459005.039241,0.9903,0.0011
2459005.040141,0.9932,0.0011
2459005.041039,0.9928,0.0011
2459005.041942,0.9920,0.0011
2459005.042842,0.9931,0.0011
2459005.043742,0.9946,0.0011
2459005.044657,0.9931,0.0011
2459005.045571,0.9956,0.0011
2459005.046487,0.9932,0.0011
2459005.047406,0.9912,0.0011
2459005.048324,0.9899,0.0011
2459005.049244,0.9939,0.0011
2459005.050161,0.9936,0.0011
2459005.051076,0.9924,0.0011
2459005.051991,0.9917,0.0011
2459005.052904,0.9945,0.0011
2459005.053809,0.9917,0.0011
2459005.054706,0.9946,0.0011
2459005.055605,0.9911,0.0011
2459005.056505,0.9939,0.0011
2459005.057403,0.9922,0.0011
2459005.058301,0.9930,0.0011
2459005.059201,0.9921,0.0011
2459005.060099,0.9927,0.0011
2459005.060997,0.9943,0.0011
2459005.061898,0.9934,0.0011
2459005.062798,0.9907,0.0011
2459005.063716,0.9926,0.0011
2459005.064632,0.9933,0.0011
2459005.065553,0.9920,0.0011
2459005.066473,0.9942,0.0011
2459005.067396,0.9931,0.0011
2459005.068315,0.9899,0.0011
2459005.069238,0.9932,0.0011
2459005.070162,0.9939,0.0011
2459005.071087,0.9947,0.0011
2459005.072003,0.9967,0.0011
2459005.072916,0.9919,0.0011
2459005.073816,0.9937,0.0011
2459005.074714,0.9922,0.0011
2459005.075612,0.9961,0.0011
2459005.076510,0.9956,0.0011
2459005.077411,0.9953,0.0011
2459005.078311,0.9976,0.0011
2459005.079209,0.9990,0.0011
2459005.080112,0.9954,0.0011
2459005.081010,0.9995,0.0011
2459005.081908,1.0016,0.0011
2459005.082810,1.0017,0.0011
2459005.083711,1.0001,0.0011
2459005.084626,0.9989,0.0011
2459005.085544,0.9985,0.0011
2459005.086459,1.0004,0.0011
2459005.087379,0.9987,0.0011
2459005.088302,1.0001,0.0011
2459005.089225,0.9987,0.0011
2459005.090146,1.0011,0.0011
2459005.091069,0.9979,0.0011
2459005.091986,0.9983,0.0011
2459005.092904,1.0022,0.0011
2459005.093819,1.0020,0.0011
2459005.094733,1.0034,0.0011
2459005.095663,0.9999,0.0011
2459005.096593,0.9994,0.0011
2459005.097494,0.9961,0.0011
2459005.098394,0.9992,0.0011
2459005.099297,1.0039,0.0012
2459005.100195,0.9967,0.0011
2459005.101093,0.9997,0.0012
2459005.101995,1.0030,0.0012
2459005.102893,0.9987,0.0012
2459005.103795,1.0014,0.0012
2459005.104694,0.9995,0.0012
2459005.105597,0.9991,0.0012
2459005.106495,1.0020,0.0012
2459005.107393,1.0006,0.0012
2459005.108308,1.0005,0.0012
2459005.109228,0.9996,0.0012
2459005.110158,1.0006,0.0012
2459005.111083,0.9969,0.0012
2459005.112001,1.0019,0.0012
2459005.112919,0.9995,0.0012
2459005.113839,0.9993,0.0012
2459005.114758,0.9990,0.0012
2459005.115678,1.0007,0.0012
2459005.116602,0.9992,0.0012
2459005.117525,1.0003,0.0012
2459005.118451,1.0052,0.0012
2459005.119367,0.9972,0.0012
2459005.120280,1.0045,0.0012
2459005.121183,0.9947,0.0012
2459005.122080,1.0005,0.0012
2459005.122979,1.0008,0.0012
2459005.123877,0.9922,0.0012
2459005.124775,0.9980,0.0013
2459005.125675,1.0015,0.0013
2459005.126573,0.9957,0.0013
2459005.127471,1.0010,0.0013
2459005.128369,0.9983,0.0013

==> Data/MtStuart_v2.csv <==
# time,flux,flux_err
2458967.851903,0.9962,0.0012
2458967.852675,0.9998,0.0012
2458967.853586,0.9961,0.0014
2458967.854242,0.9914,0.0015
2458967.854900,0.9930,0.0015
2458967.855558,0.9969,0.0014
2458967.856216,0.9965,0.0014
2458967.856873,1.0002,0.0014
2458967.857531,0.9964,0.0014
2458967.858189,0.9959,0.0014
2458967.858849,1.0026,0.0014
2458967.859508,0.9955,0.0014
2458967.860168,0.9986,0.0014
2458967.860826,0.9946,0.0014
2458967.861484,0.9963,0.0014
2458967.862141,0.9941,0.0014
2458967.862799,0.9891,0.0014
2458967.863456,0.9936,0.0014
2458967.864114,0.9943,0.0014
2458967.864772,0.9960,0.0014
2458967.865430,0.9901,0.0013
2458967.866087,0.9997,0.0014
2458967.866745,0.9958,0.0014
2458967.867403,0.9956,0.0014
2458967.868061,0.9969,0.0014
2458967.868720,0.9975,0.0014
2458967.869379,0.9963,0.0014
2458967.870037,0.9959,0.0014
2458967.870695,0.9931,0.0014
2458967.871353,0.9934,0.0014
2458967.872011,0.9971,0.0014
2458967.872669,0.9967,0.0014
2458967.873327,0.9929,0.0013
2458967.873984,0.9971,0.0013
2458967.874642,0.9959,0.0014
2458967.875300,0.9969,0.0013
2458967.875958,0.9936,0.0013
2458967.876615,0.9945,0.0013
2458967.877273,0.9942,0.0013
2458967.877931,0.9944,0.0013
2458967.878588,0.9943,0.0013
2458967.879246,0.9919,0.0013
2458967.879903,0.9943,0.0013
2458967.880562,0.9895,0.0013
2458967.881221,0.9935,0.0013
2458967.881879,0.9919,0.0013
2458967.882537,0.9897,0.0013
2458967.883195,0.9929,0.0013
2458967.883853,0.9900,0.0013
2458967.884511,0.9916,0.0013
2458967.885169,0.9934,0.0013
2458967.885827,0.9936,0.0013
2458967.886541,0.9973,0.0015
2458967.887084,0.9915,0.0015
2458967.887625,0.9940,0.0015
2458967.888167,0.9954,0.0015
2458967.888709,0.9923,0.0015
2458967.889251,0.9895,0.0015
2458967.889793,0.9899,0.0015
2458967.890335,0.9880,0.0015
2458967.890877,0.9928,0.0015
2458967.891419,0.9973,0.0015
2458967.891962,0.9908,0.0015
2458967.892504,0.9950,0.0015
2458967.893046,0.9942,0.0015
2458967.893590,0.9949,0.0015
2458967.894132,0.9951,0.0015
2458967.894673,0.9909,0.0015
2458967.895216,0.9935,0.0015
2458967.895757,0.9883,0.0015
2458967.896300,0.9941,0.0015
2458967.896842,0.9922,0.0015
2458967.897384,0.9919,0.0015
2458967.897925,0.9901,0.0015
2458967.898467,0.9948,0.0019
2458967.899009,0.9841,0.0035
2458967.899551,0.9971,0.0059
2458967.900093,0.9952,0.0063
2458967.900635,1.0033,0.0038
2458967.901177,0.9950,0.0017
2458967.901719,0.9925,0.0016
2458967.902261,0.9936,0.0015
2458967.902803,0.9896,0.0015
2458967.903346,0.9913,0.0015
2458967.903888,0.9908,0.0015
2458967.904429,0.9915,0.0015
2458967.904972,0.9949,0.0015
2458967.905514,0.9900,0.0015
2458967.906056,0.9905,0.0015
2458967.906598,0.9916,0.0015
2458967.907140,0.9919,0.0015
2458967.907681,0.9911,0.0015
2458967.908223,0.9939,0.0015
2458967.908765,0.9901,0.0015
2458967.909307,0.9935,0.0015
2458967.909849,0.9917,0.0015
2458967.910391,0.9912,0.0015
2458967.910933,0.9946,0.0015
2458967.911475,0.9920,0.0015
2458967.912016,0.9964,0.0015
2458967.912559,0.9890,0.0015
2458967.913101,0.9886,0.0015
2458967.913643,0.9946,0.0015
2458967.914185,0.9967,0.0015
2458967.914727,0.9871,0.0015
2458967.915269,0.9918,0.0015
2458967.915811,0.9910,0.0015
2458967.916353,0.9933,0.0015
2458967.916895,0.9913,0.0015
2458967.917437,0.9919,0.0015
2458967.917979,0.9933,0.0015
2458967.918521,0.9915,0.0015
2458967.919064,0.9914,0.0015
2458967.919606,0.9941,0.0015
2458967.920148,0.9932,0.0015
2458967.920689,0.9938,0.0015
2458967.921231,0.9930,0.0015
2458967.921773,0.9930,0.0015
2458967.922315,0.9955,0.0015
2458967.922858,0.9928,0.0015
2458967.923400,0.9928,0.0015
2458967.923942,0.9944,0.0015
2458967.924484,0.9971,0.0015
2458967.925026,0.9919,0.0015
2458967.925568,0.9919,0.0015
2458967.926110,0.9915,0.0015
2458967.926652,0.9959,0.0015
2458967.927194,0.9912,0.0015
2458967.927737,0.9903,0.0015
2458967.928279,0.9914,0.0015
2458967.928822,0.9910,0.0015
2458967.929365,0.9925,0.0015
2458967.929908,0.9907,0.0015
2458967.930451,0.9921,0.0015
2458967.930993,0.9943,0.0015
2458967.931535,0.9900,0.0015
2458967.932078,0.9922,0.0015
2458967.932620,0.9897,0.0015
2458967.933162,0.9890,0.0015
2458967.933703,0.9899,0.0015
2458967.934245,0.9877,0.0015
2458967.934787,0.9901,0.0015
2458967.935329,0.9947,0.0015
2458967.935871,0.9911,0.0015
2458967.936413,0.9895,0.0015
2458967.936955,0.9911,0.0015
2458967.937497,0.9912,0.0015
2458967.938039,0.9913,0.0015
2458967.938581,0.9899,0.0015
2458967.939123,0.9906,0.0015
2458967.939665,0.9904,0.0015
2458967.940208,0.9936,0.0015
2458967.940750,0.9926,0.0015
2458967.941292,0.9895,0.0015
2458967.941834,0.9909,0.0015
2458967.942376,0.9921,0.0015
2458967.942918,0.9906,0.0015
2458967.943461,0.9938,0.0015
2458967.944002,0.9933,0.0015
2458967.944544,0.9892,0.0015
2458967.945086,0.9885,0.0015
2458967.945628,0.9905,0.0015
2458967.946170,0.9898,0.0015
2458967.946713,0.9945,0.0015
2458967.947254,0.9922,0.0015
2458967.947796,0.9903,0.0015
2458967.948339,0.9893,0.0015
2458967.948881,0.9956,0.0015
2458967.949423,0.9922,0.0015
2458967.949965,0.9893,0.0015
2458967.950507,0.9887,0.0015
2458967.951049,0.9921,0.0015
2458967.951591,0.9938,0.0015
2458967.952133,0.9927,0.0015
2458967.952745,0.9928,0.0016
2458967.953228,0.9964,0.0016
2458967.953712,0.9916,0.0016
2458967.954196,0.9880,0.0016
2458967.954680,0.9932,0.0016
2458967.955164,0.9909,0.0016
2458967.955649,0.9905,0.0016
2458967.956133,0.9910,0.0016
2458967.956617,0.9922,0.0016
2458967.957101,0.9923,0.0016
2458967.957585,0.9977,0.0016
2458967.958070,0.9962,0.0016
2458967.958554,0.9933,0.0016
2458967.959037,0.9903,0.0016
2458967.959521,0.9933,0.0016
2458967.960006,0.9942,0.0016
2458967.960490,0.9929,0.0016
2458967.960974,0.9918,0.0016
2458967.961458,0.9927,0.0016
2458967.961942,0.9893,0.0016
2458967.962427,0.9931,0.0016
2458967.962911,0.9894,0.0016
2458967.963395,0.9930,0.0016
2458967.963879,0.9900,0.0016
2458967.964363,0.9946,0.0016
2458967.964847,0.9891,0.0016
2458967.965331,0.9929,0.0016
2458967.965815,0.9931,0.0016
2458967.966299,0.9931,0.0016
2458967.966784,0.9899,0.0016
2458967.967268,0.9936,0.0016
2458967.967752,0.9890,0.0016
2458967.968236,0.9904,0.0016
2458967.968721,0.9933,0.0016
2458967.969206,0.9950,0.0016
2458967.969690,0.9935,0.0016
2458967.970174,0.9939,0.0016
2458967.970658,0.9913,0.0016
2458967.971142,0.9920,0.0016
2458967.971627,0.9924,0.0016
2458967.972112,0.9926,0.0016
2458967.972596,0.9938,0.0016
2458967.973081,0.9943,0.0016
2458967.973565,0.9926,0.0016
2458967.974050,0.9966,0.0016
2458967.974535,0.9922,0.0016
2458967.975020,0.9930,0.0016
2458967.975505,0.9955,0.0016
2458967.975989,0.9983,0.0016
2458967.976474,0.9956,0.0016
2458967.976959,0.9927,0.0016
2458967.977443,0.9917,0.0016
2458967.977927,0.9929,0.0016
2458967.978412,0.9906,0.0016
2458967.978896,0.9957,0.0016
2458967.979380,0.9928,0.0016
2458967.979865,0.9929,0.0016
2458967.980349,0.9915,0.0016
2458967.980833,0.9918,0.0016
2458967.981317,0.9917,0.0016
2458967.981801,0.9904,0.0016
2458967.982285,0.9911,0.0016
2458967.982769,0.9959,0.0016
2458967.983253,0.9924,0.0016
2458967.983738,0.9900,0.0016
2458967.984222,0.9948,0.0016
2458967.984705,0.9930,0.0016
2458967.985190,0.9926,0.0016
2458967.985674,0.9917,0.0016
2458967.986158,0.9955,0.0016
2458967.986642,0.9945,0.0016
2458967.987126,0.9906,0.0016
2458967.987610,0.9895,0.0016
2458967.997797,0.9993,0.0016
2458967.998282,0.9941,0.0016
2458967.998766,0.9923,0.0016
2458967.999250,0.9972,0.0016
2458967.999734,0.9914,0.0016
2458968.000218,0.9993,0.0016
2458968.000702,0.9900,0.0016
2458968.001186,0.9960,0.0016
2458968.001670,0.9985,0.0016
2458968.002154,0.9973,0.0016
2458968.002638,0.9955,0.0016
2458968.003122,0.9934,0.0016
2458968.003606,0.9952,0.0016
2458968.004091,0.9973,0.0016
2458968.004575,0.9972,0.0016
2458968.005060,0.9977,0.0016
2458968.005544,1.0002,0.0016
2458968.006029,0.9981,0.0016
2458968.006513,0.9962,0.0016
2458968.007000,0.9962,0.0016
2458968.007484,0.9980,0.0016
2458968.007969,1.0001,0.0016
2458968.008454,0.9979,0.0016
2458968.008939,0.9970,0.0016
2458968.009423,0.9983,0.0016
2458968.009908,1.0024,0.0016
2458968.010393,0.9964,0.0016
2458968.010877,1.0039,0.0016
2458968.011362,1.0032,0.0016
2458968.011847,1.0007,0.0016
2458968.012331,1.0037,0.0016
2458968.012815,1.0047,0.0016
2458968.013300,0.9991,0.0016
2458968.013784,0.9954,0.0016
2458968.014268,1.0006,0.0016
2458968.014752,1.0016,0.0016
2458968.015236,1.0037,0.0016
2458968.015721,1.0018,0.0016
2458968.016205,1.0049,0.0016
2458968.016689,1.0007,0.0016
2458968.017173,1.0029,0.0016
2458968.017658,0.9981,0.0016
2458968.018142,1.0040,0.0016
2458968.018627,0.9981,0.0016
2458968.019111,0.9990,0.0016
2458968.019595,0.9967,0.0016
2458968.020079,1.0015,0.0016
2458968.020563,1.0034,0.0016
2458968.021047,1.0029,0.0016
2458968.021532,1.0000,0.0016
2458968.022017,1.0004,0.0016
2458968.022502,0.9995,0.0016
2458968.022986,1.0005,0.0016
2458968.023471,0.9967,0.0016
2458968.023955,1.0015,0.0016
2458968.024440,0.9983,0.0016
2458968.024924,1.0021,0.0016
2458968.025409,1.0036,0.0016
2458968.025894,1.0009,0.0016
2458968.026379,0.9990,0.0016
2458968.026863,0.9996,0.0016
2458968.027347,1.0003,0.0016
2458968.027831,1.0016,0.0016
2458968.028315,1.0009,0.0016
2458968.028800,1.0058,0.0016
2458968.029284,1.0014,0.0016
2458968.029768,0.9976,0.0016
2458968.030253,0.9998,0.0016
2458968.030737,1.0003,0.0016
2458968.031221,0.9990,0.0016
2458968.031705,0.9971,0.0016
2458968.032189,0.9992,0.0016
2458968.032673,0.9999,0.0016
2458968.033157,0.9966,0.0016
2458968.033641,1.0000,0.0016
2458968.034126,0.9989,0.0016
2458968.034611,0.9971,0.0016
2458968.035095,0.9977,0.0016
2458968.035580,1.0011,0.0016
2458968.036064,0.9990,0.0016
2458968.036549,1.0011,0.0016
2458968.037033,1.0024,0.0016
2458968.037517,1.0016,0.0016
2458968.038002,0.9999,0.0016
2458968.038486,1.0006,0.0016
2458968.038970,0.9998,0.0016
2458968.039454,1.0014,0.0016
2458968.039938,0.9995,0.0016
2458968.040422,0.9949,0.0016
2458968.040906,1.0044,0.0016
2458968.041390,1.0009,0.0016
2458968.041874,1.0002,0.0016
2458968.042358,0.9983,0.0016
2458968.042842,0.9993,0.0016
2458968.043326,0.9980,0.0016
2458968.043811,1.0012,0.0016
2458968.044295,1.0001,0.0016
2458968.044779,1.0024,0.0016
2458968.045263,0.9975,0.0016
2458968.045747,1.0004,0.0016
2458968.046231,0.9985,0.0016
2458968.046715,0.9994,0.0016
2458968.047199,0.9991,0.0016
2458968.047683,1.0000,0.0016
2458968.048167,0.9985,0.0016
2458968.048651,1.0002,0.0016
2458968.049136,1.0021,0.0016
2458968.049621,1.0012,0.0016
2458968.050106,0.9993,0.0016
2458968.050589,0.9992,0.0016
2458968.051073,0.9994,0.0016
2458968.051557,1.0016,0.0016
2458968.052042,1.0005,0.0016
2458968.052526,0.9975,0.0016
2458968.053010,1.0018,0.0016
2458968.053494,1.0009,0.0016
2458968.053978,0.9998,0.0016
2458968.054463,1.0000,0.0016
2458968.054947,1.0014,0.0016
2458968.055431,0.9966,0.0016
2458968.055916,1.0041,0.0016
2458968.056400,1.0002,0.0016
2458968.056884,0.9955,0.0016
2458968.057368,1.0012,0.0016
2458968.057852,0.9988,0.0016
2458968.058337,0.9986,0.0016

==> Data/NGTS_v2.csv <==
# time,flux,flux_err
2458657.458277,0.9946,0.0067
2458657.458288,1.0015,0.0065
2458657.458543,0.9992,0.0066
2458657.458554,0.9892,0.0063
2458657.458693,0.9886,0.0062
2458657.458693,0.9977,0.0065
2458657.458843,0.9928,0.0061
2458657.458844,1.0008,0.0064
2458657.458983,0.9960,0.0063
2458657.458994,0.9907,0.0061
2458657.459133,0.9958,0.0062
2458657.459144,0.9920,0.0060
2458657.459284,0.9946,0.0062
2458657.459295,0.9937,0.0059
2458657.459434,0.9986,0.0059
2458657.459434,0.9951,0.0061
2458657.459584,0.9943,0.0058
2458657.459584,1.0008,0.0060
2458657.459735,0.9888,0.0058
2458657.459735,0.9922,0.0059
2458657.459885,0.9918,0.0057
2458657.459885,0.9993,0.0059
2458657.460024,0.9949,0.0058
2458657.460035,0.9905,0.0056
2458657.460174,1.0033,0.0056
2458657.460175,0.9969,0.0058
2458657.460325,0.9907,0.0055
2458657.460325,0.9999,0.0057
2458657.460475,0.9899,0.0055
2458657.460476,1.0017,0.0057
2458657.460626,0.9859,0.0054
2458657.460626,0.9927,0.0056
2458657.460776,1.0021,0.0055
2458657.460776,0.9947,0.0056
2458657.460927,0.9983,0.0054
2458657.460927,0.9948,0.0055
2458657.461065,1.0014,0.0054
2458657.461077,0.9977,0.0055
2458657.461216,1.0003,0.0053
2458657.461216,1.0026,0.0055
2458657.461366,0.9956,0.0053
2458657.461367,0.9977,0.0054
2458657.461517,0.9970,0.0052
2458657.461517,1.0008,0.0054
2458657.461667,0.9975,0.0052
2458657.461668,0.9895,0.0053
2458657.461806,0.9965,0.0052
2458657.461818,0.9995,0.0053
2458657.461957,0.9996,0.0052
2458657.461968,0.9993,0.0053
2458657.462107,0.9999,0.0051
2458657.462107,0.9951,0.0052
2458657.462257,1.0007,0.0051
2458657.462258,1.0036,0.0052
2458657.462408,1.0031,0.0051
2458657.462408,1.0024,0.0052
2458657.462547,0.9919,0.0050
2458657.462559,0.9977,0.0051
2458657.462709,0.9939,0.0050
2458657.462709,0.9957,0.0051
2458657.462848,0.9883,0.0050
2458657.462860,0.9906,0.0051
2458657.462998,0.9996,0.0050
2458657.463010,0.9962,0.0051
2458657.463149,0.9989,0.0049
2458657.463160,1.0000,0.0050
2458657.463299,0.9946,0.0049
2458657.463311,1.0006,0.0050
2458657.463449,0.9979,0.0049
2458657.463450,0.9980,0.0050
2458657.463588,0.9917,0.0049
2458657.463600,0.9967,0.0050
2458657.463739,0.9990,0.0049
2458657.463751,1.0049,0.0050
2458657.463889,0.9995,0.0049
2458657.463901,0.9995,0.0049
2458657.464040,0.9946,0.0048
2458657.464052,0.9963,0.0049
2458657.464190,0.9957,0.0048
2458657.464202,0.9928,0.0049
2458657.464329,0.9988,0.0048
2458657.464353,0.9883,0.0048
2458657.464479,1.0002,0.0048
2458657.464491,0.9969,0.0049
2458657.464630,1.0036,0.0048
2458657.464642,1.0045,0.0049
2458657.464780,0.9887,0.0047
2458657.464792,1.0029,0.0049
2458657.464931,0.9987,0.0048
2458657.464943,1.0065,0.0048
2458657.465081,0.9912,0.0047
2458657.465093,0.9959,0.0048
2458657.465220,0.9909,0.0047
2458657.465244,1.0043,0.0048
2458657.465371,0.9972,0.0047
2458657.465394,1.0020,0.0048
2458657.465521,0.9971,0.0047
2458657.465533,1.0060,0.0048
2458657.465671,0.9994,0.0047
2458657.465683,1.0018,0.0048
2458657.465822,0.9900,0.0047
2458657.465834,0.9928,0.0047
2458657.465961,1.0003,0.0047
2458657.465984,1.0025,0.0048
2458657.466111,0.9926,0.0047
2458657.466135,1.0075,0.0048
2458657.466262,0.9927,0.0047
2458657.466285,0.9875,0.0047
2458657.466412,0.9935,0.0046
2458657.466436,0.9998,0.0047
2458657.466563,0.9920,0.0046
2458657.466575,1.0029,0.0047
2458657.466702,1.0001,0.0047
2458657.466725,0.9974,0.0047
2458657.466852,0.9867,0.0046
2458657.466875,0.9920,0.0047
2458657.467002,0.9822,0.0046
2458657.467026,0.9946,0.0047
2458657.467153,0.9958,0.0046
2458657.467176,0.9928,0.0047
2458657.467303,0.9906,0.0046
2458657.467327,0.9929,0.0047
2458657.467454,0.9927,0.0046
2458657.467477,0.9984,0.0047
2458657.467593,0.9913,0.0046
2458657.467628,0.9886,0.0046
2458657.467743,0.9772,0.0045
2458657.467767,0.9953,0.0047
2458657.467894,0.9923,0.0046
2458657.467917,0.9906,0.0046
2458657.468044,1.0012,0.0046
2458657.468067,0.9946,0.0046
2458657.468194,0.9896,0.0046
2458657.468218,0.9935,0.0046
2458657.468333,0.9935,0.0046
2458657.468368,0.9970,0.0046
2458657.468507,1.0004,0.0046
2458657.468530,0.9838,0.0046
2458657.468646,0.9887,0.0045
2458657.468681,0.9873,0.0046
2458657.468796,0.9925,0.0045
2458657.468831,0.9905,0.0046
2458657.468947,0.9971,0.0046
2458657.468982,1.0009,0.0046
2458657.469097,0.9966,0.0045
2458657.469132,0.9950,0.0046
2458657.469236,0.9925,0.0045
2458657.469283,0.9906,0.0046
2458657.469386,0.9937,0.0045
2458657.469433,0.9953,0.0046
2458657.469537,0.9941,0.0045
2458657.469584,0.9945,0.0046
2458657.469687,0.9934,0.0045
2458657.469722,0.9889,0.0045
2458657.469838,0.9939,0.0045
2458657.469873,0.9930,0.0046
2458657.469988,0.9912,0.0045
2458657.470023,0.9911,0.0046
2458657.470127,0.9965,0.0045
2458657.470174,0.9893,0.0045
2458657.470278,0.9847,0.0045
2458657.470324,0.9992,0.0046
2458657.470428,0.9941,0.0045
2458657.470475,0.9953,0.0046
2458657.470578,0.9911,0.0045
2458657.470625,0.9803,0.0045
2458657.470729,0.9964,0.0045
2458657.470764,0.9881,0.0045
2458657.470868,0.9892,0.0045
2458657.470914,0.9919,0.0045
2458657.471018,0.9860,0.0045
2458657.471065,0.9915,0.0045
2458657.471169,0.9953,0.0045
2458657.471215,0.9974,0.0045
2458657.471319,0.9899,0.0045
2458657.471366,0.9964,0.0045
2458657.471458,0.9922,0.0045
2458657.471516,0.9860,0.0045
2458657.471620,0.9926,0.0045
2458657.471667,0.9879,0.0045
2458657.471759,0.9866,0.0045
2458657.471806,0.9886,0.0045
2458657.471909,0.9945,0.0045
2458657.471956,0.9922,0.0045
2458657.472060,0.9898,0.0045
2458657.472106,0.9900,0.0045
2458657.472210,0.9993,0.0045
2458657.472257,1.0046,0.0046
2458657.472349,0.9930,0.0045
2458657.472407,0.9937,0.0045
2458657.472500,0.9885,0.0044
2458657.472558,0.9990,0.0045
2458657.472650,0.9907,0.0044
2458657.472697,0.9929,0.0045
2458657.472800,0.9911,0.0044
2458657.472847,0.9872,0.0045
2458657.472951,0.9984,0.0045
2458657.472998,0.9955,0.0045
2458657.473090,1.0079,0.0045
2458657.473148,0.9952,0.0045
2458657.473240,0.9853,0.0044
2458657.473298,1.0015,0.0045
2458657.473391,0.9882,0.0044
2458657.473449,1.0011,0.0045
2458657.473541,0.9816,0.0044
2458657.473588,0.9900,0.0045
2458657.473692,0.9946,0.0045
2458657.473738,0.9939,0.0045
2458657.473842,0.9884,0.0044
2458657.473889,1.0002,0.0045
2458657.473993,0.9846,0.0044
2458657.474039,0.9891,0.0045
2458657.474131,0.9933,0.0044
2458657.474190,0.9975,0.0045
2458657.474282,0.9859,0.0044
2458657.474340,0.9938,0.0045
2458657.474432,0.9931,0.0044
2458657.474491,0.9833,0.0044
2458657.474583,0.9970,0.0045
2458657.474629,0.9903,0.0045
2458657.474733,1.0018,0.0045
2458657.474780,0.9912,0.0045
2458657.474872,0.9922,0.0044
2458657.474930,0.9982,0.0045
2458657.475023,0.9931,0.0044
2458657.475081,0.9863,0.0045
2458657.475173,0.9959,0.0044
2458657.475231,0.9967,0.0045
2458657.475323,0.9969,0.0044
2458657.475382,0.9948,0.0045
2458657.475474,0.9923,0.0044
2458657.475520,0.9785,0.0044
2458657.475613,0.9960,0.0044
2458657.475671,0.9990,0.0045
2458657.475763,0.9922,0.0044
2458657.475821,0.9973,0.0045
2458657.475914,0.9917,0.0044
2458657.475972,0.9976,0.0045
2458657.476064,0.9895,0.0044
2458657.476122,0.9894,0.0045
2458657.476215,0.9920,0.0044
2458657.476273,1.0012,0.0045
2458657.476365,0.9840,0.0044
2458657.476423,0.9938,0.0045
2458657.476515,0.9920,0.0044
2458657.476562,1.0040,0.0045
2458657.476654,0.9957,0.0044
2458657.476713,0.9971,0.0045
2458657.476805,0.9850,0.0044
2458657.476863,0.9909,0.0045
2458657.476955,0.9858,0.0044
2458657.477013,0.9879,0.0044
2458657.477106,0.9930,0.0044
2458657.477164,0.9854,0.0044
2458657.477256,0.9950,0.0044
2458657.477314,0.9920,0.0045
2458657.477395,0.9928,0.0044
2458657.477453,0.9957,0.0045
2458657.477545,0.9935,0.0044
2458657.477604,0.9837,0.0044
2458657.477696,0.9872,0.0044
2458657.477754,0.9839,0.0044
2458657.477846,0.9897,0.0044
2458657.477905,0.9873,0.0044
2458657.477997,0.9905,0.0044
2458657.478055,0.9956,0.0045
2458657.478136,0.9888,0.0044
2458657.478205,0.9886,0.0044
2458657.478286,0.9997,0.0044
2458657.478356,0.9918,0.0044
2458657.478437,0.9939,0.0044
2458657.478495,0.9934,0.0044
2458657.478587,0.9914,0.0044
2458657.478645,0.9896,0.0044
2458657.478737,0.9949,0.0044
2458657.478796,1.0010,0.0045
2458657.478876,0.9958,0.0044
2458657.478946,0.9922,0.0044
2458657.479027,0.9971,0.0044
2458657.479097,0.9970,0.0044
2458657.479177,0.9932,0.0044
2458657.479235,0.9985,0.0044
2458657.479328,0.9941,0.0044
2458657.479386,0.9982,0.0044
2458657.479478,0.9930,0.0044
2458657.479536,0.9874,0.0044
2458657.479617,0.9861,0.0044
2458657.479687,0.9900,0.0044
2458657.479767,0.9843,0.0044
2458657.479837,0.9923,0.0044
2458657.479918,0.9933,0.0044
2458657.479988,0.9841,0.0044
2458657.480068,0.9948,0.0044
2458657.480127,0.9976,0.0044
2458657.480219,0.9954,0.0044
2458657.480277,0.9881,0.0044
2458657.480358,0.9905,0.0044
2458657.480427,0.9929,0.0044
2458657.480508,0.9945,0.0044
2458657.480578,0.9999,0.0045
2458657.480659,0.9919,0.0044
2458657.480728,0.9911,0.0044
2458657.480809,0.9920,0.0044
2458657.480879,0.9931,0.0044
2458657.480959,0.9929,0.0044
2458657.481029,0.9989,0.0045
2458657.481110,0.9876,0.0044
2458657.481168,0.9923,0.0044
2458657.481249,0.9937,0.0044
2458657.481319,0.9893,0.0044
2458657.481399,0.9976,0.0044
2458657.481469,0.9970,0.0044
2458657.481550,0.9920,0.0044
2458657.481619,0.9929,0.0044
2458657.481700,0.9784,0.0043
2458657.481770,0.9924,0.0044
2458657.481851,0.9940,0.0044
2458657.481920,0.9932,0.0044
2458657.481989,0.9936,0.0044
2458657.482059,0.9928,0.0044
2458657.482140,0.9897,0.0044
2458657.482210,0.9970,0.0045
2458657.482290,0.9978,0.0044
2458657.482360,0.9941,0.0044
2458657.482441,0.9930,0.0044
2458657.482511,0.9948,0.0044
2458657.482591,0.9925,0.0044
2458657.482661,0.9948,0.0044
2458657.482742,0.9949,0.0044
2458657.482812,0.9928,0.0044
2458657.482892,0.9991,0.0044
2458657.482962,0.9980,0.0045
2458657.483043,0.9948,0.0044
2458657.483101,0.9970,0.0045
2458657.483193,0.9912,0.0044
2458657.483251,0.9928,0.0044
2458657.483332,0.9960,0.0044
2458657.483402,0.9913,0.0044
2458657.483482,0.9914,0.0044
2458657.483552,0.9891,0.0044
2458657.483633,0.9943,0.0044
2458657.483703,0.9953,0.0044
2458657.483783,0.9885,0.0044
2458657.483853,0.9886,0.0044
2458657.483922,0.9891,0.0044
2458657.484004,0.9919,0.0044
2458657.484073,0.9962,0.0044
2458657.484142,0.9926,0.0044
2458657.484223,0.9959,0.0044
2458657.484293,0.9896,0.0044
2458657.484374,0.9937,0.0044
2458657.484443,0.9876,0.0044
2458657.484524,0.9956,0.0044
2458657.484594,0.9856,0.0044
2458657.484663,0.9869,0.0044
2458657.484744,0.9900,0.0044
2458657.484813,0.9953,0.0044
2458657.484895,0.9810,0.0044
2458657.484964,0.9826,0.0043
2458657.485045,0.9956,0.0044
2458657.485114,0.9998,0.0044
2458657.485196,0.9903,0.0044
2458657.485265,0.9883,0.0044
2458657.485334,1.0024,0.0045
2458657.485415,0.9921,0.0044
2458657.485485,0.9867,0.0044
2458657.485554,0.9894,0.0044
2458657.485635,0.9851,0.0044
2458657.485704,0.9924,0.0044
2458657.485786,0.9883,0.0044
2458657.485855,0.9969,0.0044
2458657.485936,0.9980,0.0044
2458657.486005,0.9932,0.0044
2458657.486087,0.9907,0.0044
2458657.486156,0.9916,0.0044
2458657.486237,0.9916,0.0044
2458657.486295,0.9936,0.0044
2458657.486376,0.9903,0.0044
2458657.486445,0.9910,0.0044
2458657.486526,0.9952,0.0044
2458657.486596,0.9962,0.0044
2458657.486677,0.9948,0.0044
2458657.486746,0.9901,0.0044
2458657.486827,0.9936,0.0044
2458657.486896,0.9969,0.0044
2458657.486978,0.9914,0.0044
2458657.487035,0.9865,0.0043
2458657.487128,1.0008,0.0044
2458657.487186,0.9952,0.0044
2458657.487279,0.9948,0.0044
2458657.487336,0.9967,0.0044
2458657.487418,0.9977,0.0044
2458657.487487,0.9845,0.0043
2458657.487568,0.9946,0.0044
2458657.487637,0.9992,0.0044
2458657.487718,0.9919,0.0044
2458657.487788,0.9940,0.0044
2458657.487869,0.9910,0.0044
2458657.487926,0.9908,0.0043
2458657.488019,0.9840,0.0044
2458657.488077,0.9939,0.0044
2458657.488170,0.9917,0.0044
2458657.488227,0.9934,0.0044
2458657.488309,0.9931,0.0044
2458657.488378,0.9871,0.0043
2458657.488459,0.9935,0.0044
2458657.488528,0.9966,0.0044
2458657.488610,0.9895,0.0044
2458657.488667,0.9797,0.0043
2458657.488760,0.9908,0.0044
2458657.488818,0.9965,0.0044
2458657.488910,0.9983,0.0044
2458657.488968,0.9977,0.0044
2458657.489061,0.9946,0.0044
2458657.489118,0.9968,0.0044
2458657.489211,0.9949,0.0044
2458657.489257,0.9878,0.0043
2458657.489350,0.9794,0.0043
2458657.489419,0.9854,0.0043
2458657.489512,0.9825,0.0043
2458657.489558,0.9937,0.0043
2458657.489651,0.9912,0.0044
2458657.489709,0.9932,0.0043
2458657.489802,0.9960,0.0044
2458657.489859,0.9896,0.0043
2458657.489952,0.9892,0.0044
2458657.490010,0.9961,0.0044
2458657.490103,1.0035,0.0044
2458657.490160,0.9908,0.0043
2458657.490253,0.9909,0.0044
2458657.490299,0.9932,0.0043
2458657.490403,0.9856,0.0043
2458657.490449,0.9938,0.0043
2458657.490542,0.9855,0.0043
2458657.490600,0.9947,0.0043
2458657.490693,0.9990,0.0044
2458657.490750,0.9922,0.0043
2458657.490843,0.9903,0.0044
2458657.490901,0.9894,0.0043
2458657.490994,0.9909,0.0044
2458657.491040,0.9916,0.0043
2458657.491144,0.9905,0.0044
2458657.491190,0.9933,0.0043
2458657.491295,0.9940,0.0044
2458657.491340,1.0033,0.0044
2458657.491445,0.9965,0.0044
2458657.491491,0.9869,0.0043
2458657.491584,0.9956,0.0044
2458657.491641,0.9944,0.0043
2458657.491734,0.9963,0.0044
2458657.491792,0.9876,0.0043
2458657.491885,0.9849,0.0043
2458657.491931,0.9989,0.0044
2458657.492035,0.9948,0.0044
2458657.492081,0.9939,0.0043
2458657.492186,0.9927,0.0044
2458657.492232,0.9968,0.0044
2458657.492336,0.9907,0.0044
2458657.492382,0.9937,0.0043
2458657.492487,0.9993,0.0044
2458657.492533,0.9943,0.0043
2458657.492625,0.9855,0.0043
2458657.492671,0.9987,0.0044
2458657.492776,0.9896,0.0044
2458657.492822,0.9851,0.0043
2458657.492926,0.9937,0.0044
2458657.492972,0.9945,0.0043
2458657.493077,0.9919,0.0044
2458657.493123,0.9919,0.0043
2458657.493227,0.9966,0.0044
2458657.493273,0.9951,0.0043
2458657.493378,0.9996,0.0044
2458657.493412,0.9915,0.0043
2458657.493528,0.9923,0.0044
2458657.493563,0.9977,0.0044
2458657.493667,0.9897,0.0044
2458657.493713,0.9928,0.0043
2458657.493817,0.9893,0.0044
2458657.493863,0.9947,0.0043
2458657.493968,0.9919,0.0044
2458657.494014,0.9969,0.0044
2458657.494118,0.9919,0.0044
2458657.494164,0.9941,0.0043
2458657.494269,0.9909,0.0044
2458657.494303,0.9977,0.0044
2458657.494419,0.9948,0.0044
2458657.494454,0.9898,0.0043
2458657.494570,1.0026,0.0044
2458657.494604,0.9916,0.0043
2458657.494709,0.9879,0.0044
2458657.494755,0.9927,0.0043
2458657.494859,0.9906,0.0044
2458657.494905,0.9909,0.0043
2458657.495010,1.0008,0.0044
2458657.495055,0.9952,0.0043
2458657.495160,0.9911,0.0044
2458657.495194,0.9947,0.0043
2458657.495310,1.0019,0.0044
2458657.495345,0.9935,0.0043
2458657.495461,0.9935,0.0044
2458657.495495,0.9982,0.0044
2458657.495600,0.9885,0.0044
2458657.495646,0.9832,0.0043
2458657.495750,0.9907,0.0044
2458657.495796,1.0016,0.0044
2458657.495901,0.9944,0.0044
2458657.495935,0.9931,0.0043
2458657.496051,0.9920,0.0044
2458657.496085,0.9928,0.0043
2458657.496202,0.9919,0.0044
2458657.496236,0.9893,0.0043
2458657.496352,0.9941,0.0044
2458657.496386,0.9900,0.0043
2458657.496502,0.9920,0.0044
2458657.496537,0.9909,0.0043
2458657.496641,0.9933,0.0044
2458657.496687,0.9937,0.0043
2458657.496792,0.9891,0.0043
2458657.496826,0.9945,0.0043
2458657.496942,0.9932,0.0044
2458657.496977,0.9905,0.0043
2458657.497093,0.9900,0.0043
2458657.497127,0.9841,0.0043
2458657.497243,0.9950,0.0044
2458657.497277,0.9991,0.0043
2458657.497394,0.9944,0.0044
2458657.497428,0.9961,0.0043
2458657.497532,0.9942,0.0044
2458657.497578,0.9894,0.0043
2458657.497683,0.9843,0.0043
2458657.497717,0.9893,0.0043
2458657.497833,0.9844,0.0043
2458657.497868,0.9932,0.0043
2458657.497984,0.9946,0.0044
2458657.498018,0.9916,0.0043
2458657.498134,0.9978,0.0044
2458657.498169,0.9947,0.0043
2458657.498285,0.9977,0.0044
2458657.498319,0.9954,0.0043
2458657.498435,0.9953,0.0044
2458657.498469,0.9943,0.0043
2458657.498574,0.9934,0.0044
2458657.498608,0.9887,0.0043
2458657.498724,0.9955,0.0044
2458657.498759,0.9929,0.0043
2458657.498875,0.9950,0.0044
2458657.498909,0.9974,0.0043
2458657.499025,0.9913,0.0043
2458657.499060,0.9922,0.0043
2458657.499176,0.9893,0.0043
2458657.499210,0.9923,0.0043
2458657.499326,0.9916,0.0043
2458657.499349,0.9911,0.0043
2458657.499465,0.9888,0.0043
2458657.499499,0.9937,0.0043
2458657.499616,0.9906,0.0043
2458657.499650,0.9986,0.0043
2458657.499766,0.9933,0.0044
2458657.499800,0.9895,0.0043
2458657.499916,0.9944,0.0044
2458657.499951,0.9876,0.0043
2458657.500067,0.9998,0.0044
2458657.500090,0.9951,0.0043
2458657.500217,0.9996,0.0044
2458657.500240,0.9824,0.0043
2458657.500356,0.9970,0.0044
2458657.500391,0.9921,0.0043
2458657.500507,0.9897,0.0043
2458657.500541,0.9940,0.0043
2458657.500657,0.9971,0.0044
2458657.500703,0.9921,0.0043
2458657.500808,0.9931,0.0044
2458657.500842,0.9931,0.0043
2458657.500958,0.9916,0.0044
2458657.500992,1.0005,0.0044
2458657.501108,0.9891,0.0043
2458657.501143,0.9911,0.0043
2458657.501259,0.9882,0.0043
2458657.501293,0.9904,0.0043
2458657.501409,0.9958,0.0044
2458657.501444,0.9959,0.0043
2458657.501560,0.9904,0.0044
2458657.501583,0.9987,0.0044
2458657.501710,0.9922,0.0044
2458657.501733,0.9908,0.0043
2458657.501861,0.9939,0.0044
2458657.501884,0.9901,0.0043
2458657.502000,0.9993,0.0044
2458657.502034,0.9991,0.0044
2458657.502150,0.9984,0.0044
2458657.502184,0.9943,0.0043
2458657.502301,0.9895,0.0044
2458657.502323,0.9882,0.0043
2458657.502451,0.9860,0.0043
2458657.502474,0.9915,0.0043
2458657.502601,0.9912,0.0044
2458657.502624,0.9928,0.0043
2458657.502740,0.9998,0.0044
2458657.502775,0.9932,0.0043
2458657.502891,0.9895,0.0044
2458657.502925,0.9919,0.0043
2458657.503041,0.9880,0.0044
2458657.503076,0.9924,0.0043
2458657.503203,0.9869,0.0044
2458657.503226,0.9943,0.0043
2458657.503342,0.9883,0.0044
2458657.503365,0.9954,0.0043
2458657.503493,0.9896,0.0044
2458657.503515,0.9922,0.0043
2458657.503643,0.9927,0.0044
2458657.503666,0.9964,0.0044
2458657.503793,0.9918,0.0044
2458657.503816,0.9923,0.0043
2458657.503944,0.9864,0.0043
2458657.503967,0.9947,0.0043
2458657.504094,0.9886,0.0044
2458657.504106,0.9949,0.0043
2458657.504245,0.9934,0.0044
2458657.504256,0.9912,0.0043
2458657.504384,0.9939,0.0044
2458657.504406,0.9951,0.0043
2458657.504534,0.9914,0.0044
2458657.504557,1.0002,0.0044
2458657.504685,0.9909,0.0044
2458657.504707,0.9947,0.0043
2458657.504835,0.9861,0.0043
2458657.504846,0.9928,0.0043
2458657.504985,0.9909,0.0044
2458657.504997,0.9976,0.0044
2458657.505136,0.9869,0.0044
2458657.505147,0.9893,0.0043
2458657.505286,0.9923,0.0044
2458657.505298,0.9934,0.0043
2458657.505425,0.9935,0.0044
2458657.505448,0.9850,0.0043
2458657.505576,0.9950,0.0044
2458657.505598,0.9955,0.0044
2458657.505726,0.9939,0.0044
2458657.505749,0.9915,0.0043
2458657.505877,0.9891,0.0044
2458657.505888,0.9935,0.0043
2458657.506027,0.9905,0.0044
2458657.506038,0.9959,0.0044
2458657.506177,0.9902,0.0044
2458657.506189,0.9934,0.0043
2458657.506316,0.9965,0.0044
2458657.506339,0.9891,0.0043
2458657.506467,0.9943,0.0044
2458657.506478,0.9882,0.0043
2458657.506617,0.9937,0.0044
2458657.506628,0.9951,0.0044
2458657.506768,0.9890,0.0044
2458657.506779,0.9924,0.0043
2458657.506918,0.9919,0.0044
2458657.506929,0.9912,0.0043
2458657.507057,0.9948,0.0044
2458657.507080,0.9923,0.0043
2458657.507207,0.9874,0.0044
2458657.507230,0.9975,0.0044
2458657.507358,0.9945,0.0044
2458657.507369,0.9832,0.0043
2458657.507508,0.9831,0.0043
2458657.507520,0.9958,0.0043
2458657.507659,0.9944,0.0044
2458657.507670,0.9920,0.0043
2458657.507809,0.9904,0.0044
2458657.507821,0.9942,0.0043
2458657.507960,0.9851,0.0043
2458657.507971,0.9927,0.0043
2458657.508099,0.9948,0.0044
2458657.508110,0.9923,0.0043
2458657.508249,0.9915,0.0044
2458657.508260,0.9928,0.0043
2458657.508400,0.9872,0.0043
2458657.508411,0.9947,0.0043
2458657.508550,0.9960,0.0044
2458657.508561,0.9929,0.0043
2458657.508700,0.9913,0.0044
2458657.508712,0.9895,0.0043
2458657.508839,0.9908,0.0044
2458657.508850,0.9867,0.0043
2458657.508990,0.9884,0.0043
2458657.509001,0.9955,0.0043
2458657.509140,0.9879,0.0043
2458657.509151,0.9936,0.0043
2458657.509291,0.9906,0.0044
2458657.509302,0.9964,0.0043
2458657.509441,0.9974,0.0044
2458657.509452,0.9827,0.0043
2458657.509592,0.9934,0.0044
2458657.509603,0.9943,0.0043
2458657.509742,0.9903,0.0043
2458657.509742,0.9845,0.0043
2458657.509881,0.9939,0.0044
2458657.509892,0.9922,0.0043
2458657.510031,0.9922,0.0044
2458657.510043,0.9907,0.0043
2458657.510182,0.9913,0.0044
2458657.510193,0.9955,0.0043
2458657.510332,0.9853,0.0043
2458657.510343,0.9948,0.0043
2458657.510482,0.9917,0.0043
2458657.510483,0.9797,0.0043
2458657.510633,0.9830,0.0043
2458657.510633,0.9879,0.0043
2458657.510772,0.9928,0.0044
2458657.510783,0.9977,0.0043
2458657.510922,0.9905,0.0044
2458657.510934,0.9932,0.0043
2458657.511073,0.9951,0.0044
2458657.511084,0.9901,0.0043
2458657.511223,0.9949,0.0043
2458657.511223,0.9872,0.0043
2458657.511373,0.9889,0.0043
2458657.511374,0.9934,0.0044
2458657.511513,0.9951,0.0044
2458657.511524,0.9927,0.0043
2458657.511663,0.9883,0.0043
2458657.511674,0.9940,0.0043
2458657.511814,0.9938,0.0044
2458657.511825,0.9923,0.0043
2458657.511964,0.9859,0.0043
2458657.511975,0.9953,0.0043
2458657.512114,0.9955,0.0043
2458657.512114,0.9950,0.0044
2458657.512265,0.9891,0.0043
2458657.512265,0.9906,0.0044
2458657.512415,0.9923,0.0043
2458657.512415,0.9865,0.0043
2458657.512565,0.9967,0.0043
2458657.512566,0.9898,0.0044
2458657.512705,0.9901,0.0044
2458657.512716,0.9913,0.0043
2458657.512855,0.9991,0.0044
2458657.512855,0.9918,0.0044
2458657.513005,0.9868,0.0043
2458657.513006,0.9937,0.0044
2458657.513156,0.9932,0.0043
2458657.513156,0.9866,0.0043
2458657.513306,0.9860,0.0043
2458657.513306,0.9789,0.0043
2458657.513457,0.9887,0.0043
2458657.513457,0.9910,0.0044
2458657.513595,0.9926,0.0043
2458657.513596,0.9926,0.0044
2458657.513746,0.9937,0.0043
2458657.513746,0.9894,0.0044
2458657.513896,0.9884,0.0043
2458657.513897,0.9937,0.0044
2458657.514047,0.9933,0.0043
2458657.514047,0.9957,0.0044
2458657.514197,0.9989,0.0044
2458657.514198,0.9921,0.0044
2458657.514348,0.9900,0.0043
2458657.514348,1.0015,0.0044
2458657.514487,0.9974,0.0044
2458657.514498,0.9925,0.0044
2458657.514637,0.9882,0.0043
2458657.514637,0.9857,0.0043
2458657.514787,0.9895,0.0043
2458657.514788,0.9958,0.0044
2458657.514938,0.9948,0.0043
2458657.514938,0.9965,0.0044
2458657.515088,0.9961,0.0044
2458657.515089,0.9941,0.0044
2458657.515227,0.9967,0.0044
2458657.515239,0.9904,0.0044
2458657.515378,0.9869,0.0043
2458657.515378,0.9952,0.0044
2458657.515528,0.9940,0.0043
2458657.515528,0.9943,0.0044
2458657.515679,0.9992,0.0044
2458657.515679,0.9982,0.0044
2458657.515829,0.9918,0.0043
2458657.515829,0.9908,0.0044
2458657.515968,0.9933,0.0043
2458657.515980,0.9948,0.0044
2458657.516118,0.9973,0.0044
2458657.516130,0.9921,0.0044
2458657.516269,0.9942,0.0043
2458657.516281,0.9988,0.0044
2458657.516419,0.9922,0.0043
2458657.516420,0.9903,0.0044
2458657.516570,1.0001,0.0044
2458657.516570,0.9911,0.0044
2458657.516720,0.9934,0.0043
2458657.516721,0.9929,0.0044
2458657.516859,0.9871,0.0043
2458657.516871,0.9894,0.0044
2458657.517009,0.9914,0.0043
2458657.517021,0.9943,0.0044
2458657.517160,0.9908,0.0043
2458657.517172,0.9899,0.0044
2458657.517310,0.9987,0.0044
2458657.517311,0.9876,0.0043
2458657.517461,0.9897,0.0043
2458657.517461,0.9899,0.0044
2458657.517600,0.9971,0.0044
2458657.517612,0.9950,0.0044
2458657.517750,0.9917,0.0043
2458657.517762,0.9926,0.0044
2458657.517901,0.9941,0.0043
2458657.517913,0.9931,0.0044
2458657.518051,0.9937,0.0043
2458657.518063,0.9818,0.0043
2458657.518202,0.9980,0.0044
2458657.518202,0.9918,0.0044
2458657.518340,0.9903,0.0043
2458657.518352,0.9914,0.0044
2458657.518491,0.9992,0.0044
2458657.518503,0.9956,0.0044
2458657.518641,0.9903,0.0043
2458657.518653,0.9887,0.0044
2458657.518792,0.9942,0.0044
2458657.518804,0.9884,0.0044
2458657.518942,0.9990,0.0044
2458657.518954,0.9927,0.0044
2458657.519081,0.9947,0.0044
2458657.519093,0.9915,0.0044
2458657.519232,0.9967,0.0044
2458657.519243,0.9918,0.0044
2458657.519382,0.9924,0.0044
2458657.519394,0.9870,0.0044
2458657.519532,0.9924,0.0044
2458657.519544,0.9948,0.0044
2458657.519683,0.9936,0.0044
2458657.519695,0.9913,0.0044
2458657.519822,0.9868,0.0043
2458657.519845,0.9888,0.0044
2458657.519972,0.9888,0.0043
2458657.519984,0.9868,0.0044
2458657.520123,0.9935,0.0044
2458657.520135,0.9931,0.0044
2458657.520273,0.9897,0.0043
2458657.520285,0.9931,0.0044
2458657.520412,0.9872,0.0043
2458657.520435,0.9864,0.0044
2458657.520562,0.9975,0.0044
2458657.520586,0.9979,0.0044
2458657.520713,0.9955,0.0044
2458657.520736,0.9912,0.0044
2458657.520863,0.9930,0.0044
2458657.520875,0.9889,0.0044
2458657.521014,0.9916,0.0044
2458657.521026,0.9947,0.0044
2458657.521164,0.9902,0.0044
2458657.521176,0.9912,0.0044
2458657.521303,0.9927,0.0044
2458657.521327,0.9934,0.0044
2458657.521454,0.9899,0.0044
2458657.521477,0.9879,0.0044
2458657.521604,0.9962,0.0044
2458657.521627,0.9919,0.0044
2458657.521754,0.9926,0.0044
2458657.521766,0.9940,0.0044
2458657.521905,0.9941,0.0044
2458657.521917,0.9924,0.0044
2458657.522044,0.9942,0.0044
2458657.522067,0.9944,0.0044
2458657.522194,0.9958,0.0044
2458657.522218,0.9863,0.0044
2458657.522345,0.9911,0.0044
2458657.522368,0.9928,0.0044
2458657.522495,0.9824,0.0043
2458657.522507,0.9872,0.0044
2458657.522646,0.9935,0.0044
2458657.522657,0.9900,0.0044
2458657.522796,0.9957,0.0044
2458657.522808,0.9910,0.0044
2458657.522935,0.9933,0.0044
2458657.522958,0.9963,0.0044
2458657.523085,0.9891,0.0044
2458657.523109,0.9915,0.0044
2458657.523236,0.9919,0.0044
2458657.523259,0.9915,0.0044
2458657.523386,0.9912,0.0044
2458657.523398,0.9938,0.0044
2458657.523537,0.9926,0.0044
2458657.523549,0.9924,0.0044
2458657.523676,0.9892,0.0044
2458657.523699,0.9830,0.0044
2458657.523826,0.9954,0.0044
2458657.523849,0.9915,0.0044
2458657.523976,0.9993,0.0044
2458657.524000,0.9926,0.0044
2458657.524127,0.9927,0.0044
2458657.524139,0.9972,0.0044
2458657.524266,0.9979,0.0044
2458657.524289,0.9901,0.0044
2458657.524416,0.9939,0.0044
2458657.524440,0.9973,0.0044
2458657.524567,0.9943,0.0044
2458657.524590,0.9946,0.0044
2458657.524717,0.9975,0.0044
2458657.524741,0.9952,0.0044
2458657.524868,0.9919,0.0044
2458657.524891,0.9889,0.0044
2458657.525018,0.9938,0.0044
2458657.525030,0.9934,0.0044
2458657.525157,0.9929,0.0044
2458657.525192,0.9919,0.0044
2458657.525307,0.9935,0.0044
2458657.525331,0.9907,0.0044
2458657.525458,0.9912,0.0044
2458657.525481,0.9875,0.0044
2458657.525608,0.9953,0.0044
2458657.525632,0.9913,0.0044
2458657.525759,0.9940,0.0044
2458657.525782,0.9958,0.0044
2458657.525898,1.0001,0.0044
2458657.525933,0.9966,0.0044
2458657.526048,0.9927,0.0044
2458657.526083,0.9908,0.0044
2458657.526198,0.9978,0.0044
2458657.526222,0.9920,0.0044
2458657.526349,0.9952,0.0044
2458657.526372,0.9983,0.0044
2458657.526488,0.9955,0.0044
2458657.526523,0.9953,0.0044
2458657.526638,0.9917,0.0044
2458657.526673,0.9952,0.0044
2458657.526789,0.9871,0.0044
2458657.526824,0.9935,0.0044
2458657.526939,0.9895,0.0044
2458657.526974,0.9853,0.0044
2458657.527090,0.9941,0.0044
2458657.527113,0.9898,0.0044
2458657.527240,0.9925,0.0044
2458657.527264,0.9897,0.0044
2458657.527379,0.9978,0.0044
2458657.527414,0.9876,0.0044
2458657.527529,0.9966,0.0044
2458657.527564,0.9899,0.0044
2458657.527680,0.9944,0.0044
2458657.527715,0.9863,0.0044
2458657.527830,0.9970,0.0044
2458657.527865,0.9945,0.0044
2458657.527981,0.9914,0.0044
2458657.528016,0.9967,0.0045
2458657.528120,0.9964,0.0044
2458657.528155,0.9904,0.0044
2458657.528270,0.9944,0.0044
2458657.528305,0.9981,0.0045
2458657.528421,0.9925,0.0044
2458657.528456,0.9922,0.0044
2458657.528571,0.9866,0.0044
2458657.528606,0.9928,0.0044
2458657.528721,0.9927,0.0044
2458657.528756,0.9897,0.0044
2458657.528872,0.9976,0.0044
2458657.528907,0.9961,0.0045
2458657.529022,0.9909,0.0044
2458657.529046,0.9935,0.0044
2458657.529161,0.9947,0.0044
2458657.529196,0.9909,0.0044
2458657.529312,0.9842,0.0044
2458657.529347,0.9893,0.0044
2458657.529462,0.9916,0.0044
2458657.529497,0.9874,0.0044
2458657.529613,0.9852,0.0044
2458657.529648,0.9946,0.0045
2458657.529763,0.9953,0.0044
2458657.529798,0.9943,0.0045
2458657.529913,0.9933,0.0044
2458657.529937,0.9935,0.0044
2458657.530052,0.9901,0.0044
2458657.530087,0.9874,0.0044
2458657.530203,0.9934,0.0044
2458657.530238,0.9941,0.0045
2458657.530353,0.9832,0.0044
2458657.530388,0.9918,0.0044
2458657.530504,0.9985,0.0044
2458657.530539,0.9846,0.0044
2458657.530654,0.9924,0.0044
2458657.530689,0.9922,0.0044
2458657.530793,0.9809,0.0044
2458657.530828,0.9923,0.0045
2458657.530943,0.9963,0.0044
2458657.530978,0.9919,0.0045
2458657.531094,0.9871,0.0044
2458657.531129,0.9890,0.0044
2458657.531244,0.9943,0.0044
2458657.531279,0.9907,0.0045
2458657.531395,0.9971,0.0044
2458657.531430,0.9888,0.0044
2458657.531534,0.9952,0.0044
2458657.531580,0.9959,0.0045
2458657.531696,0.9942,0.0044
2458657.531719,0.9959,0.0045
2458657.531835,0.9921,0.0044
2458657.531870,0.9955,0.0045
2458657.531985,0.9969,0.0044
2458657.532020,0.9994,0.0045
2458657.532135,0.9962,0.0044
2458657.532171,0.9899,0.0045
2458657.532286,0.9934,0.0044
2458657.532321,0.9932,0.0045
2458657.532436,0.9941,0.0044
2458657.532471,0.9867,0.0044
2458657.532575,1.0009,0.0045
2458657.532622,0.9970,0.0045
2458657.532726,0.9974,0.0044
2458657.532761,0.9893,0.0045
2458657.532876,0.9902,0.0044
2458657.532911,0.9901,0.0045
2458657.533027,0.9951,0.0044
2458657.533062,0.9956,0.0045
2458657.533177,0.9944,0.0044
2458657.533212,0.9908,0.0045
2458657.533316,0.9859,0.0044
2458657.533363,0.9903,0.0045
2458657.533466,0.9887,0.0044
2458657.533513,0.9865,0.0045
2458657.533617,0.9927,0.0044
2458657.533652,0.9920,0.0045
2458657.533767,0.9950,0.0045
2458657.533802,0.9904,0.0045
2458657.533918,0.9928,0.0044
2458657.533953,0.9912,0.0045
2458657.534068,0.9968,0.0045
2458657.534103,0.9951,0.0045
2458657.534207,0.9913,0.0044
2458657.534254,0.9878,0.0045
2458657.534357,0.9968,0.0045
2458657.534404,0.9908,0.0045
2458657.534508,0.9928,0.0044
2458657.534555,0.9985,0.0045
2458657.534658,0.9976,0.0045
2458657.534693,0.9961,0.0045
2458657.534797,0.9959,0.0045
2458657.534844,0.9941,0.0045
2458657.534948,0.9915,0.0044
2458657.534994,0.9947,0.0045
2458657.535098,0.9946,0.0045
2458657.535145,0.9877,0.0045
2458657.535249,0.9999,0.0045
2458657.535295,0.9904,0.0045
2458657.535399,1.0007,0.0045
2458657.535446,0.9968,0.0045
2458657.535538,0.9961,0.0045
2458657.535585,0.9969,0.0045
2458657.535688,0.9916,0.0044
2458657.535735,0.9905,0.0045
2458657.535839,0.9893,0.0044
2458657.535885,0.9871,0.0045
2458657.535989,0.9946,0.0045
2458657.536036,0.9925,0.0045
2458657.536140,0.9889,0.0044
2458657.536186,0.9961,0.0045
2458657.536279,0.9960,0.0045
2458657.536337,0.9929,0.0045
2458657.536429,0.9928,0.0045
2458657.536487,0.9906,0.0045
2458657.536579,0.9974,0.0045
2458657.536626,0.9936,0.0045
2458657.536730,0.9941,0.0045
2458657.536777,0.9947,0.0045
2458657.536880,0.9875,0.0044
2458657.536927,0.9925,0.0045
2458657.537019,0.9947,0.0045
2458657.537077,1.0004,0.0045
2458657.537170,0.9833,0.0044
2458657.537228,0.9913,0.0045
2458657.537320,0.9941,0.0045
2458657.537367,0.9872,0.0045
2458657.537471,0.9939,0.0045
2458657.537517,0.9958,0.0045
2458657.537621,0.9936,0.0045
2458657.537668,0.9924,0.0045
2458657.537760,0.9976,0.0045
2458657.537818,0.9914,0.0045
2458657.537910,0.9871,0.0044
2458657.537969,0.9913,0.0045
2458657.538061,0.9959,0.0045
2458657.538107,0.9922,0.0045
2458657.538211,0.9964,0.0045
2458657.538258,0.9939,0.0045
2458657.538362,0.9940,0.0045
2458657.538408,0.9896,0.0045
2458657.538501,0.9961,0.0045
2458657.538559,0.9910,0.0045
2458657.538651,0.9964,0.0045
2458657.538709,0.9966,0.0045
2458657.538802,0.9922,0.0045
2458657.538860,0.9963,0.0045
2458657.538952,0.9913,0.0045
2458657.539010,0.9875,0.0045
2458657.539102,0.9988,0.0045
2458657.539149,0.9958,0.0045
2458657.539241,0.9924,0.0045
2458657.539300,0.9949,0.0045
2458657.539392,0.9950,0.0045
2458657.539450,1.0006,0.0045
2458657.539542,0.9880,0.0045
2458657.539600,0.9943,0.0045
2458657.539693,0.9908,0.0045
2458657.539751,0.9926,0.0045
2458657.539843,0.9932,0.0045
2458657.539890,0.9923,0.0045
2458657.539982,0.9965,0.0045
2458657.540040,0.9983,0.0045
2458657.540132,0.9972,0.0045
2458657.540191,0.9953,0.0045
2458657.540283,0.9949,0.0045
2458657.540341,0.9861,0.0045
2458657.540433,0.9881,0.0045
2458657.540492,0.9998,0.0046
2458657.540584,0.9889,0.0045
2458657.540630,0.9928,0.0045
2458657.540734,1.0025,0.0045
2458657.540792,0.9963,0.0045
2458657.540873,0.9950,0.0045
2458657.540931,0.9954,0.0045
2458657.541024,0.9914,0.0045
2458657.541082,0.9966,0.0045
2458657.541174,0.9970,0.0045
2458657.541232,0.9939,0.0045
2458657.541324,0.9908,0.0045
2458657.541383,0.9972,0.0045
2458657.541475,0.9902,0.0045
2458657.541533,0.9926,0.0045
2458657.541614,0.9863,0.0045
2458657.541684,0.9955,0.0045
2458657.541764,0.9910,0.0045
2458657.541834,0.9896,0.0045
2458657.541915,0.9815,0.0044
2458657.541984,0.9882,0.0045
2458657.542065,0.9882,0.0045
2458657.542123,0.9949,0.0045
2458657.542216,0.9918,0.0045
2458657.542274,1.0013,0.0046
2458657.542366,0.9971,0.0045
2458657.542424,0.9966,0.0046
2458657.542505,0.9917,0.0045
2458657.542575,1.0022,0.0046
2458657.542655,0.9959,0.0045
2458657.542725,0.9947,0.0045
2458657.542806,0.9911,0.0045
2458657.542876,0.9986,0.0046
2458657.542956,0.9934,0.0045
2458657.543026,0.9926,0.0045
2458657.543107,0.9915,0.0045
2458657.543165,0.9921,0.0045
2458657.543257,0.9945,0.0045
2458657.543315,0.9934,0.0045
2458657.543396,0.9776,0.0045
2458657.543466,0.9968,0.0046
2458657.543546,0.9949,0.0045
2458657.543616,0.9902,0.0045
2458657.543697,0.9996,0.0045
2458657.543767,0.9852,0.0045
2458657.543847,0.9939,0.0045
2458657.543917,0.9924,0.0045
2458657.543986,0.9964,0.0045
2458657.544056,0.9935,0.0045
2458657.544137,0.9960,0.0045
2458657.544206,1.0006,0.0046
2458657.544287,0.9989,0.0045
2458657.544357,0.9945,0.0046
2458657.544438,0.9864,0.0045
2458657.544507,0.9966,0.0046
2458657.544588,0.9929,0.0045
2458657.544658,0.9892,0.0045
2458657.544727,0.9839,0.0045
2458657.544808,0.9953,0.0046
2458657.544877,0.9942,0.0045
2458657.544947,0.9873,0.0045
2458657.545028,0.9867,0.0045
2458657.545098,0.9940,0.0046
2458657.545178,1.0030,0.0046
2458657.545248,0.9979,0.0046
2458657.545329,0.9946,0.0045
2458657.545398,0.9966,0.0046
2458657.545468,0.9997,0.0046
2458657.545549,0.9941,0.0046
2458657.545618,1.0005,0.0046
2458657.545699,0.9897,0.0046
2458657.545768,0.9813,0.0045
2458657.545850,0.9851,0.0046
2458657.545919,0.9924,0.0045
2458657.545989,0.9962,0.0046
2458657.546069,0.9999,0.0046
2458657.546139,0.9902,0.0046
2458657.546208,0.9983,0.0046
2458657.546290,0.9958,0.0046
2458657.546359,1.0029,0.0046
2458657.546440,0.9936,0.0046
2458657.546509,0.9929,0.0046
2458657.546591,0.9947,0.0046
2458657.546660,0.9873,0.0045
2458657.546741,0.9952,0.0046
2458657.546798,0.9950,0.0046
2458657.546880,0.9923,0.0046
2458657.546949,0.9922,0.0046
2458657.547030,0.9946,0.0046
2458657.547099,0.9953,0.0046
2458657.547181,0.9961,0.0046
2458657.547250,0.9932,0.0046
2458657.547331,0.9995,0.0046
2458657.547400,0.9971,0.0046
2458657.547482,0.9963,0.0046
2458657.547551,0.9962,0.0046
2458657.547632,0.9951,0.0046
2458657.547690,0.9915,0.0046
2458657.547783,0.9984,0.0046
2458657.547840,0.9917,0.0046
2458657.547921,0.9949,0.0046
2458657.547991,0.9931,0.0046
2458657.548072,0.9961,0.0046
2458657.548141,0.9945,0.0046
2458657.548222,0.9923,0.0046
2458657.548291,0.9948,0.0046
2458657.548373,0.9963,0.0046
2458657.548430,0.9965,0.0046
2458657.548523,0.9971,0.0046
2458657.548581,0.9938,0.0046
2458657.548674,0.9924,0.0046
2458657.548731,0.9939,0.0046
2458657.548813,0.9946,0.0046
2458657.548882,0.9932,0.0046
2458657.548963,0.9918,0.0046
2458657.549032,0.9938,0.0046
2458657.549113,0.9971,0.0046
2458657.549171,0.9972,0.0046
2458657.549264,0.9968,0.0046
2458657.549321,0.9972,0.0046
2458657.549414,0.9953,0.0046
2458657.549472,0.9925,0.0046
2458657.549565,0.9908,0.0046
2458657.549622,0.9895,0.0046
2458657.549715,0.9924,0.0046
2458657.549773,0.9912,0.0046
2458657.549854,0.9948,0.0046
2458657.549923,0.9924,0.0046
2458657.550005,0.9932,0.0046
2458657.550062,0.9904,0.0046
2458657.550155,0.9994,0.0046
2458657.550213,0.9915,0.0046
2458657.550305,0.9868,0.0046
2458657.550363,0.9917,0.0046
2458657.550456,0.9968,0.0046
2458657.550513,0.9938,0.0046
2458657.550606,0.9993,0.0046
2458657.550664,0.9913,0.0046
2458657.550745,0.9948,0.0046
2458657.550803,0.9968,0.0046
2458657.550896,0.9953,0.0046
2458657.550953,0.9936,0.0046
2458657.551046,0.9931,0.0046
2458657.551104,0.9949,0.0046
2458657.551197,0.9955,0.0046
2458657.551254,0.9946,0.0046
2458657.551347,0.9943,0.0046
2458657.551405,0.9911,0.0046
2458657.551486,0.9973,0.0046
2458657.551543,0.9978,0.0046
2458657.551636,0.9962,0.0046
2458657.551694,0.9904,0.0046
2458657.551787,0.9948,0.0046
2458657.551844,0.9959,0.0046
2458657.551937,0.9971,0.0046
2458657.551995,1.0001,0.0046
2458657.552088,0.9992,0.0046
2458657.552145,1.0012,0.0046
2458657.552238,1.0003,0.0046
2458657.552296,0.9972,0.0046
2458657.552389,0.9926,0.0046
2458657.552435,0.9960,0.0046
2458657.552527,1.0039,0.0047
2458657.552585,1.0010,0.0046
2458657.552678,0.9963,0.0046
2458657.552735,1.0044,0.0046
2458657.552828,0.9852,0.0046
2458657.552886,0.9929,0.0046
2458657.552979,0.9926,0.0046
2458657.553036,0.9934,0.0046
2458657.553129,0.9930,0.0046
2458657.553175,0.9975,0.0046
2458657.553268,0.9967,0.0046
2458657.553326,1.0017,0.0046
2458657.553419,0.9999,0.0047
2458657.553476,1.0017,0.0046
2458657.553569,0.9976,0.0046
2458657.553627,0.9839,0.0046
2458657.553720,0.9946,0.0046
2458657.553777,0.9945,0.0046
2458657.553870,1.0057,0.0047
2458657.553927,0.9950,0.0046
2458657.554020,1.0008,0.0047
2458657.554066,1.0016,0.0046
2458657.554171,1.0017,0.0047
2458657.554217,0.9943,0.0046
2458657.554310,0.9966,0.0047
2458657.554367,0.9957,0.0046
2458657.554460,0.9899,0.0046
2458657.554518,0.9906,0.0046
2458657.554611,0.9940,0.0046
2458657.554657,1.0026,0.0046
2458657.554761,0.9963,0.0047
2458657.554807,0.9980,0.0046
2458657.554912,0.9917,0.0046
2458657.554957,0.9955,0.0046
2458657.555062,0.9931,0.0047
2458657.555108,0.9920,0.0046
2458657.555201,0.9998,0.0047
2458657.555258,0.9959,0.0046
2458657.555351,0.9906,0.0047
2458657.555397,0.9960,0.0046
2458657.555502,1.0025,0.0047
2458657.555548,0.9953,0.0046
2458657.555652,0.9969,0.0047
2458657.555698,0.9945,0.0046
2458657.555803,1.0048,0.0047
2458657.555849,1.0092,0.0047
2458657.555942,0.9994,0.0047
2458657.555987,0.9935,0.0047
2458657.556092,0.9989,0.0047
2458657.556138,0.9929,0.0047
2458657.556242,0.9969,0.0047
2458657.556288,0.9980,0.0047
2458657.556393,1.0044,0.0048
2458657.556439,1.0006,0.0047
2458657.556543,0.9966,0.0047
2458657.556589,1.0052,0.0047
2458657.556694,0.9948,0.0047
2458657.556740,0.9952,0.0047
2458657.556844,0.9994,0.0047
2458657.556890,0.9985,0.0047
2458657.556995,0.9984,0.0047
2458657.557029,0.9960,0.0047
2458657.557134,1.0034,0.0048
2458657.557179,0.9942,0.0047
2458657.557284,0.9907,0.0047
2458657.557330,1.0017,0.0047
2458657.557434,1.0022,0.0048
2458657.557480,0.9972,0.0047
2458657.557585,1.0026,0.0048
2458657.557631,1.0008,0.0047
2458657.557735,1.0002,0.0048
2458657.557770,0.9986,0.0047
2458657.557874,1.0004,0.0048
2458657.557920,0.9935,0.0047
2458657.558025,0.9988,0.0048
2458657.558071,0.9997,0.0047
2458657.558175,0.9944,0.0047
2458657.558221,1.0013,0.0047
2458657.558326,0.9972,0.0048
2458657.558372,0.9967,0.0047
2458657.558476,0.9980,0.0048
2458657.558522,1.0012,0.0047
2458657.558626,1.0042,0.0048
2458657.558661,0.9962,0.0047
2458657.558777,1.0032,0.0048
2458657.558811,0.9993,0.0047
2458657.558916,1.0051,0.0048
2458657.558962,1.0000,0.0047
2458657.559066,0.9985,0.0048
2458657.559112,1.0027,0.0048
2458657.559217,0.9970,0.0048
2458657.559263,1.0038,0.0048
2458657.559367,0.9995,0.0048
2458657.559402,0.9995,0.0047
2458657.559518,0.9993,0.0048
2458657.559552,0.9995,0.0047
2458657.559656,0.9921,0.0048
2458657.559702,0.9964,0.0047
2458657.559807,0.9952,0.0048
2458657.559853,1.0032,0.0048
2458657.559957,1.0017,0.0048
2458657.560003,0.9942,0.0047
2458657.560108,0.9993,0.0048
2458657.560142,1.0040,0.0048
2458657.560258,1.0018,0.0048
2458657.560293,0.9954,0.0047
2458657.560409,0.9976,0.0048
2458657.560443,0.9941,0.0047
2458657.560548,1.0003,0.0048
2458657.560594,1.0032,0.0048
2458657.560698,1.0018,0.0048
2458657.560744,0.9984,0.0047
2458657.560848,0.9998,0.0048
2458657.560894,1.0013,0.0048
2458657.560999,0.9956,0.0048
2458657.561033,1.0098,0.0048
2458657.561149,0.9984,0.0048
2458657.561184,1.0029,0.0048
2458657.561300,0.9891,0.0048
2458657.561334,1.0016,0.0048
2458657.561439,1.0045,0.0048
2458657.561485,0.9963,0.0047
2458657.561589,1.0071,0.0048
2458657.561635,0.9968,0.0047
2458657.561740,0.9996,0.0048
2458657.561774,0.9981,0.0047
2458657.561890,1.0072,0.0048
2458657.561924,1.0003,0.0048
2458657.562041,0.9967,0.0048
2458657.562075,0.9980,0.0048
2458657.562191,1.0026,0.0048
2458657.562225,0.9967,0.0048
2458657.562330,1.0050,0.0048
2458657.562376,1.0012,0.0048
2458657.562480,1.0042,0.0048
2458657.562515,0.9953,0.0048
2458657.562631,1.0055,0.0048
2458657.562665,0.9938,0.0048
2458657.562781,1.0020,0.0048
2458657.562816,1.0005,0.0048
2458657.562932,0.9935,0.0048
2458657.562966,0.9971,0.0048
2458657.563082,0.9958,0.0048
2458657.563116,0.9997,0.0048
2458657.563233,0.9949,0.0048
2458657.563267,0.9976,0.0048
2458657.563371,1.0026,0.0049
2458657.563406,1.0039,0.0048
2458657.563522,1.0001,0.0048
2458657.563556,0.9962,0.0048
2458657.563672,0.9949,0.0048
2458657.563707,0.9995,0.0048
2458657.563823,1.0018,0.0049
2458657.563857,0.9939,0.0048
2458657.563973,1.0045,0.0049
2458657.564008,0.9999,0.0048
2458657.564124,1.0019,0.0049
2458657.564146,0.9998,0.0048
2458657.564263,1.0024,0.0049
2458657.564297,0.9997,0.0048
2458657.564413,0.9978,0.0048
2458657.564447,0.9939,0.0048
2458657.564563,0.9991,0.0049
2458657.564598,0.9994,0.0048
2458657.564714,0.9990,0.0049
2458657.564737,1.0026,0.0048
2458657.564864,0.9983,0.0049
2458657.564887,1.0001,0.0048
2458657.565003,0.9981,0.0049
2458657.565038,1.0007,0.0048
2458657.565154,0.9942,0.0048
2458657.565188,1.0074,0.0049
2458657.565304,0.9936,0.0049
2458657.565338,1.0083,0.0049
2458657.565455,1.0023,0.0049
2458657.565489,1.0041,0.0048
2458657.565605,1.0052,0.0049
2458657.565628,1.0064,0.0049
2458657.565755,1.0013,0.0049
2458657.565778,0.9912,0.0048
2458657.565906,0.9967,0.0049
2458657.565929,0.9971,0.0048
2458657.566045,0.9952,0.0049
2458657.566079,1.0006,0.0048
2458657.566195,1.0008,0.0049
2458657.566230,1.0045,0.0049
2458657.566346,1.0025,0.0049
2458657.566368,1.0072,0.0049
2458657.566496,0.9999,0.0049
2458657.566519,1.0043,0.0049
2458657.566647,1.0040,0.0049
2458657.566669,0.9953,0.0048
2458657.566797,0.9895,0.0049
2458657.566820,0.9965,0.0048
2458657.566936,0.9955,0.0049
2458657.566959,0.9906,0.0048
2458657.567086,0.9991,0.0049
2458657.567109,1.0042,0.0049
2458657.567237,1.0018,0.0049
2458657.567260,0.9917,0.0048
2458657.567387,1.0087,0.0049
2458657.567410,0.9941,0.0048
2458657.567538,0.9944,0.0049
2458657.567561,1.0036,0.0049
2458657.567688,1.0015,0.0049
2458657.567711,0.9989,0.0049
2458657.567839,0.9937,0.0049
2458657.567850,0.9988,0.0049
2458657.567977,0.9989,0.0049
2458657.568000,1.0001,0.0049
2458657.568128,0.9985,0.0049
2458657.568151,1.0001,0.0049
2458657.568278,0.9977,0.0049
2458657.568301,1.0039,0.0049
2458657.568429,1.0005,0.0049
2458657.568440,0.9967,0.0049
2458657.568579,1.0056,0.0049
2458657.568590,0.9897,0.0048
2458657.568730,1.0019,0.0049
2458657.568741,1.0002,0.0049
2458657.568869,0.9973,0.0049
2458657.568891,1.0045,0.0049
2458657.569019,1.0042,0.0049
2458657.569042,0.9950,0.0049
2458657.569169,0.9970,0.0049
2458657.569181,1.0065,0.0049
2458657.569320,0.9985,0.0049
2458657.569331,1.0043,0.0049
2458657.569470,1.0004,0.0049
2458657.569482,1.0081,0.0049
2458657.569621,1.0090,0.0050
2458657.569632,1.0010,0.0049
2458657.569771,1.0034,0.0050
2458657.569783,1.0043,0.0049
2458657.569910,0.9988,0.0049
2458657.569933,0.9960,0.0049
2458657.570072,0.9985,0.0049
2458657.570072,1.0027,0.0050
2458657.570222,0.9973,0.0049
2458657.570223,0.9967,0.0049
2458657.570373,1.0042,0.0049
2458657.570373,0.9987,0.0049
2458657.570523,1.0024,0.0049
2458657.570524,1.0029,0.0050
2458657.570662,1.0035,0.0049
2458657.570674,1.0018,0.0050
2458657.570813,0.9995,0.0049
2458657.570824,1.0018,0.0050
2458657.570963,0.9912,0.0049
2458657.570963,1.0040,0.0050
2458657.571113,1.0019,0.0049
2458657.571114,0.9950,0.0049
2458657.571264,1.0037,0.0049
2458657.571264,0.9996,0.0050
2458657.571403,1.0013,0.0049
2458657.571415,0.9974,0.0049
2458657.571553,1.0011,0.0049
2458657.571565,1.0093,0.0050
2458657.571704,0.9926,0.0049
2458657.571716,1.0039,0.0050
2458657.571854,0.9989,0.0049
2458657.571854,1.0009,0.0050
2458657.572005,0.9890,0.0049
2458657.572005,1.0005,0.0050
2458657.572155,1.0081,0.0049
2458657.572155,0.9967,0.0049
2458657.572294,0.9914,0.0049
2458657.572306,0.9979,0.0050
2458657.572444,0.9958,0.0049
2458657.572456,1.0034,0.0050
2458657.572595,0.9952,0.0049
2458657.572607,1.0056,0.0050
2458657.572745,0.9957,0.0049
2458657.572757,1.0007,0.0050
2458657.572896,1.0047,0.0049
2458657.572896,0.9915,0.0049
2458657.573035,1.0045,0.0049
2458657.573058,1.0070,0.0050
2458657.573185,0.9990,0.0049
2458657.573208,1.0007,0.0050
2458657.573335,1.0044,0.0049
2458657.573359,1.0054,0.0050
2458657.573486,1.0030,0.0049
2458657.573509,1.0039,0.0050
2458657.573636,1.0066,0.0049
2458657.573648,1.0052,0.0050
2458657.573775,1.0076,0.0050
2458657.573799,1.0029,0.0050
2458657.573926,1.0049,0.0049
2458657.573949,1.0027,0.0050
2458657.574076,1.0002,0.0049
2458657.574100,0.9960,0.0050
2458657.574227,1.0019,0.0049
2458657.574250,1.0007,0.0050
2458657.574377,0.9977,0.0049
2458657.574401,0.9987,0.0050
2458657.574527,0.9997,0.0049
2458657.574551,0.9963,0.0050
2458657.574666,0.9972,0.0049
2458657.574690,1.0052,0.0050
2458657.574817,0.9952,0.0049
2458657.574840,1.0012,0.0050
2458657.574967,0.9962,0.0049
2458657.574991,0.9927,0.0050
2458657.575118,0.9954,0.0049
2458657.575141,0.9998,0.0050
2458657.575268,0.9971,0.0049
2458657.575292,1.0030,0.0050
2458657.575407,1.0041,0.0050
2458657.575431,1.0001,0.0050
2458657.575557,0.9971,0.0049
2458657.575581,1.0018,0.0050
2458657.575708,1.0100,0.0050
2458657.575731,1.0066,0.0050
2458657.575858,1.0097,0.0050
2458657.575882,1.0012,0.0050
2458657.575997,1.0010,0.0050
2458657.576032,1.0003,0.0050
2458657.576148,1.0039,0.0050
2458657.576183,1.0027,0.0050
2458657.576298,0.9979,0.0050
2458657.576322,1.0043,0.0050
2458657.576449,1.0048,0.0050
2458657.576472,1.0110,0.0051
2458657.576599,1.0016,0.0050
2458657.576623,0.9997,0.0050
2458657.576749,1.0196,0.0051
2458657.576773,1.0050,0.0050
2458657.576888,1.0024,0.0050
2458657.576923,0.9986,0.0050
2458657.577039,1.0021,0.0050
2458657.577074,1.0064,0.0051
2458657.577189,0.9992,0.0050
2458657.577213,1.0004,0.0050
2458657.577340,1.0031,0.0050
2458657.577363,0.9983,0.0050
2458657.577490,1.0057,0.0050
2458657.577514,1.0036,0.0051
2458657.577629,1.0016,0.0050
2458657.577664,1.0073,0.0051
2458657.577779,1.0040,0.0050
2458657.577815,0.9966,0.0050
2458657.577930,1.0025,0.0050
2458657.577965,1.0031,0.0051
2458657.578080,1.0022,0.0050
2458657.578104,1.0063,0.0051
2458657.578231,1.0087,0.0050
2458657.578254,1.0007,0.0051
2458657.578381,1.0002,0.0050
2458657.578405,1.0052,0.0051
2458657.578520,1.0044,0.0050
2458657.578555,1.0066,0.0051
2458657.578671,0.9933,0.0050
2458657.578706,0.9981,0.0051
2458657.578821,1.0011,0.0050
2458657.578856,1.0015,0.0051
2458657.578972,1.0000,0.0050
2458657.579007,1.0027,0.0051
2458657.579122,1.0053,0.0051
2458657.579157,1.0036,0.0051
2458657.579261,1.0032,0.0050
2458657.579296,0.9966,0.0051
2458657.579411,1.0016,0.0050
2458657.579446,1.0016,0.0051
2458657.579562,0.9970,0.0050
2458657.579597,0.9996,0.0051
2458657.579712,1.0088,0.0051
2458657.579747,0.9984,0.0051
2458657.579851,0.9893,0.0050
2458657.579898,1.0097,0.0051
2458657.580002,0.9902,0.0050
2458657.580048,0.9967,0.0051
2458657.580152,0.9959,0.0050
2458657.580199,1.0013,0.0051
2458657.580302,0.9990,0.0050
2458657.580337,1.0031,0.0051
2458657.580453,0.9942,0.0050
2458657.580488,1.0092,0.0051
2458657.580603,0.9951,0.0050
2458657.580650,0.9978,0.0051
2458657.580742,0.9993,0.0051
2458657.580789,1.0039,0.0051
2458657.580893,1.0029,0.0051
2458657.580951,1.0033,0.0051
2458657.581043,0.9985,0.0051
2458657.581090,0.9996,0.0051
2458657.581194,0.9915,0.0050
2458657.581240,0.9976,0.0051
2458657.581332,0.9948,0.0050
2458657.581391,1.0047,0.0051
2458657.581483,0.9950,0.0050
2458657.581541,1.0073,0.0051
2458657.581633,0.9984,0.0051
2458657.581692,1.0094,0.0052
2458657.581784,1.0042,0.0051
2458657.581830,1.0026,0.0051
2458657.581934,0.9908,0.0050
2458657.581981,1.0012,0.0051
2458657.582073,0.9996,0.0051
2458657.582131,1.0007,0.0051
2458657.582224,1.0004,0.0051
2458657.582282,0.9996,0.0051
2458657.582374,1.0020,0.0051
2458657.582432,1.0017,0.0051
2458657.582524,1.0053,0.0051
2458657.582583,0.9982,0.0051
2458657.582675,1.0001,0.0051
2458657.582722,0.9984,0.0051
2458657.582825,1.0058,0.0051
2458657.582872,0.9974,0.0051
2458657.582964,1.0007,0.0051
2458657.583022,1.0046,0.0052
2458657.583126,1.0003,0.0051
2458657.583173,1.0050,0.0052
2458657.583277,1.0003,0.0051
2458657.583323,0.9988,0.0051
2458657.583416,0.9974,0.0051
2458657.583474,0.9985,0.0051
2458657.583566,1.0043,0.0051
2458657.583613,1.0049,0.0052
2458657.583716,0.9990,0.0051
2458657.583763,0.9961,0.0051
2458657.583867,1.0023,0.0051
2458657.583914,0.9984,0.0051
2458657.584017,0.9966,0.0051
2458657.584064,1.0044,0.0052
2458657.584156,1.0063,0.0051
2458657.584214,1.0001,0.0052
2458657.584307,1.0068,0.0051
2458657.584365,1.0033,0.0052
2458657.584457,0.9996,0.0051
2458657.584504,1.0079,0.0052
2458657.584608,1.0023,0.0051
2458657.584654,1.0032,0.0052
2458657.584758,1.0014,0.0051
2458657.584805,0.9943,0.0051
2458657.584897,1.0027,0.0051
2458657.584955,0.9980,0.0052
2458657.585047,1.0082,0.0052
2458657.585106,1.0028,0.0052
2458657.585198,0.9994,0.0051
2458657.585244,0.9986,0.0052
2458657.585348,1.0004,0.0051
2458657.585395,1.0001,0.0052
2458657.585499,0.9998,0.0051
2458657.585545,1.0089,0.0052
2458657.585649,1.0034,0.0051
2458657.585696,0.9992,0.0052
2458657.585788,0.9982,0.0051
2458657.585846,0.9971,0.0052
2458657.585938,1.0025,0.0051
2458657.585997,1.0024,0.0052
2458657.586089,1.0019,0.0051
2458657.586136,1.0025,0.0052
2458657.586239,1.0038,0.0052
2458657.586286,0.9991,0.0052
2458657.586390,0.9971,0.0051
2458657.586436,1.0046,0.0052
2458657.586529,0.9973,0.0051
2458657.586587,1.0023,0.0052
2458657.586679,1.0032,0.0052
2458657.586737,1.0027,0.0052
2458657.586830,1.0000,0.0052
2458657.586888,1.0013,0.0052
2458657.586980,1.0006,0.0052
2458657.587027,1.0060,0.0052
2458657.587131,0.9923,0.0051
2458657.587177,1.0034,0.0052
2458657.587281,0.9999,0.0052
2458657.587328,0.9973,0.0052
2458657.587420,1.0081,0.0052
2458657.587478,1.0031,0.0052
2458657.587570,0.9920,0.0051
2458657.587628,0.9992,0.0052
2458657.587721,0.9969,0.0052
2458657.587779,0.9973,0.0052
2458657.587871,0.9977,0.0052
2458657.587929,1.0013,0.0052
2458657.588022,1.0046,0.0052
2458657.588068,0.9998,0.0052
2458657.588160,0.9997,0.0052
2458657.588219,1.0084,0.0053
2458657.588311,0.9916,0.0052
2458657.588369,0.9994,0.0052
2458657.588461,1.0035,0.0052
2458657.588520,1.0103,0.0053
2458657.588612,1.0012,0.0052
2458657.588670,1.0023,0.0053
2458657.588762,1.0108,0.0052
2458657.588820,1.0033,0.0053
2458657.588901,0.9912,0.0052
2458657.588959,1.0034,0.0053
2458657.589052,0.9988,0.0052
2458657.589110,1.0047,0.0053
2458657.589202,1.0041,0.0052
2458657.589260,0.9986,0.0052
2458657.589353,0.9976,0.0052
2458657.589411,0.9983,0.0053
2458657.589503,1.0056,0.0052
2458657.589561,1.0019,0.0053
2458657.589653,1.0139,0.0053
2458657.589700,1.0021,0.0053
2458657.589792,0.9992,0.0052
2458657.589851,0.9972,0.0053
2458657.589943,1.0081,0.0053
2458657.590001,0.9987,0.0053
2458657.590093,1.0065,0.0053
2458657.590151,1.0022,0.0053
2458657.590244,1.0033,0.0053
2458657.590302,1.0021,0.0053
2458657.590394,1.0014,0.0053
2458657.590452,1.0062,0.0053
2458657.590533,0.9898,0.0052
2458657.590603,1.0078,0.0053
2458657.590683,1.0051,0.0053
2458657.590742,1.0022,0.0053
2458657.590834,1.0080,0.0053
2458657.590892,1.0044,0.0053
2458657.590984,0.9944,0.0052
2458657.591043,0.9967,0.0053
2458657.591135,1.0023,0.0053
2458657.591193,0.9990,0.0053
2458657.591274,0.9982,0.0053
2458657.591343,1.0050,0.0053
2458657.591424,1.0039,0.0053
2458657.591482,1.0002,0.0053
2458657.591575,1.0013,0.0053
2458657.591633,0.9977,0.0053
2458657.591725,1.0024,0.0053
2458657.591783,1.0020,0.0053
2458657.591875,1.0012,0.0053
2458657.591934,0.9982,0.0053
2458657.592026,1.0012,0.0053
2458657.592084,1.0030,0.0054
2458657.592165,1.0041,0.0053
2458657.592235,1.0014,0.0053
2458657.592315,0.9919,0.0053
2458657.592385,1.0050,0.0054
2458657.592466,0.9999,0.0053
2458657.592535,1.0013,0.0054
2458657.592616,0.9899,0.0053
2458657.592686,1.0055,0.0054
2458657.592767,0.9982,0.0053
2458657.592836,1.0043,0.0054
2458657.592905,0.9982,0.0053
2458657.592975,0.9936,0.0053
2458657.593056,1.0028,0.0053
2458657.593126,1.0006,0.0054
2458657.593206,1.0004,0.0053
2458657.593276,1.0003,0.0054
2458657.593357,1.0025,0.0053
2458657.593427,1.0010,0.0054
2458657.593507,1.0032,0.0054
2458657.593577,1.0000,0.0054
2458657.593646,1.0062,0.0054
2458657.593716,1.0010,0.0054
2458657.593797,0.9985,0.0053
2458657.593866,1.0058,0.0054
2458657.593947,1.0068,0.0054
2458657.594017,1.0031,0.0054
2458657.594097,0.9984,0.0053
2458657.594167,0.9936,0.0054
2458657.594248,0.9961,0.0053
2458657.594318,0.9982,0.0054
2458657.594398,0.9997,0.0054
2458657.594468,1.0053,0.0054
2458657.594537,0.9952,0.0053
2458657.594619,1.0081,0.0055
2458657.594688,0.9986,0.0054
2458657.594757,0.9951,0.0054
2458657.594838,1.0025,0.0054
2458657.594908,1.0049,0.0055
2458657.594989,1.0016,0.0054
2458657.595058,1.0026,0.0054
2458657.595127,1.0048,0.0054
2458657.595209,1.0072,0.0055
2458657.595278,0.9987,0.0054
2458657.595359,1.0068,0.0055
2458657.595428,1.0027,0.0054
2458657.595498,1.0131,0.0055
2458657.595579,1.0021,0.0054
2458657.595649,1.0048,0.0055
2458657.595729,1.0026,0.0054
2458657.595799,0.9983,0.0055
2458657.595868,1.0000,0.0054
2458657.595949,1.0038,0.0055
2458657.596019,0.9983,0.0054
2458657.596100,1.0008,0.0055
2458657.596169,1.0034,0.0054
2458657.596250,1.0016,0.0055
2458657.596319,1.0027,0.0054
2458657.596389,0.9998,0.0055
2458657.596470,1.0042,0.0054
2458657.596540,0.9986,0.0055
2458657.596620,1.0058,0.0054
2458657.596690,1.0049,0.0055
2458657.596759,1.0049,0.0054
2458657.596841,0.9982,0.0055
2458657.596910,0.9962,0.0054
2458657.596991,1.0031,0.0055
2458657.597060,0.9995,0.0054
2458657.597142,1.0084,0.0055
2458657.597211,1.0071,0.0055
2458657.597292,1.0064,0.0055
2458657.597361,0.9964,0.0054
2458657.597431,1.0028,0.0055
2458657.597500,1.0031,0.0055
2458657.597581,0.9989,0.0055
2458657.597650,1.0043,0.0055
2458657.597732,0.9956,0.0055
2458657.597801,1.0045,0.0055
2458657.597882,1.0028,0.0055
2458657.597951,1.0046,0.0055
2458657.598033,0.9892,0.0054
2458657.598102,0.9987,0.0054
2458657.598172,0.9850,0.0054
2458657.598241,0.9961,0.0054
2458657.598322,0.9958,0.0055
2458657.598391,1.0043,0.0055
2458657.598472,1.0037,0.0055
2458657.598542,1.0104,0.0055
2458657.598623,1.0018,0.0055
2458657.598692,1.0019,0.0055
2458657.598773,1.0032,0.0055
2458657.598842,0.9961,0.0054
2458657.598924,0.9867,0.0055
2458657.598993,1.0069,0.0055
2458657.599074,1.0008,0.0055
2458657.599132,1.0013,0.0055
2458657.599213,0.9985,0.0055
2458657.599282,1.0084,0.0055
2458657.599364,1.0074,0.0056
2458657.599433,0.9987,0.0055
2458657.599514,0.9919,0.0055
2458657.599583,1.0025,0.0055
2458657.599664,1.0031,0.0056
2458657.599722,0.9993,0.0055
2458657.599815,0.9972,0.0055
2458657.599872,0.9991,0.0055
2458657.599965,0.9999,0.0056
2458657.600023,1.0000,0.0055
2458657.600104,1.0053,0.0056
2458657.600173,1.0025,0.0055
2458657.600255,0.9982,0.0056
2458657.600324,0.9919,0.0055
2458657.600405,1.0014,0.0056
2458657.600463,1.0044,0.0055
2458657.600556,0.9941,0.0055
2458657.600613,1.0051,0.0055
2458657.600706,1.0048,0.0056
2458657.600764,1.0041,0.0056
2458657.600856,1.0036,0.0056
2458657.600914,1.0019,0.0055
2458657.601007,1.0013,0.0056
2458657.601064,1.0108,0.0056
2458657.601146,1.0020,0.0056
2458657.601215,1.0035,0.0056
2458657.601296,0.9949,0.0056
2458657.601354,0.9982,0.0055
2458657.601447,1.0007,0.0056
2458657.601504,1.0034,0.0056
2458657.601597,1.0069,0.0056
2458657.601655,0.9983,0.0055
2458657.601748,1.0012,0.0056
2458657.601805,1.0045,0.0056
2458657.601898,1.0061,0.0056
2458657.601944,1.0004,0.0056
2458657.602037,0.9985,0.0056
2458657.602094,1.0019,0.0056
2458657.602187,0.9952,0.0056
2458657.602245,0.9970,0.0056
2458657.602338,1.0071,0.0057
2458657.602395,0.9999,0.0056
2458657.602488,0.9949,0.0056
2458657.602546,0.9992,0.0056
2458657.602639,0.9931,0.0056
2458657.602696,0.9963,0.0056
2458657.602789,0.9992,0.0057
2458657.602847,0.9998,0.0056
2458657.602928,0.9999,0.0057
2458657.602986,1.0009,0.0056
2458657.603078,0.9983,0.0057
2458657.603136,1.0032,0.0056
2458657.603229,0.9950,0.0057
2458657.603286,0.9959,0.0056
2458657.603379,0.9962,0.0057
2458657.603437,1.0017,0.0056
2458657.603530,0.9964,0.0057
2458657.603576,0.9989,0.0056
2458657.603680,1.0084,0.0057
2458657.603726,0.9979,0.0056
2458657.603819,1.0060,0.0057
2458657.603877,0.9979,0.0056
2458657.603970,1.0008,0.0057
2458657.604027,1.0060,0.0057
2458657.604120,1.0056,0.0057
2458657.604178,1.0022,0.0057
2458657.604271,1.0085,0.0058
2458657.604316,0.9885,0.0056
2458657.604421,1.0044,0.0057
2458657.604467,0.9962,0.0056
2458657.604571,0.9963,0.0057
2458657.604617,0.9991,0.0057
2458657.604710,0.9962,0.0057
2458657.604768,0.9993,0.0057
2458657.604861,1.0019,0.0057
2458657.604918,0.9970,0.0057
2458657.605011,1.0003,0.0057
2458657.605069,0.9955,0.0057
2458657.605162,0.9949,0.0057
2458657.605208,1.0044,0.0057
2458657.605312,1.0050,0.0058
2458657.605358,1.0033,0.0057
2458657.605463,0.9948,0.0057
2458657.605508,0.9967,0.0057
2458657.605613,0.9988,0.0058
2458657.605659,0.9964,0.0057
2458657.605752,0.9990,0.0058
2458657.605809,0.9945,0.0057
2458657.605902,1.0078,0.0058
2458657.605948,1.0084,0.0057
2458657.606053,1.0083,0.0058
2458657.606099,1.0041,0.0057
2458657.606203,0.9994,0.0058
2458657.606249,1.0019,0.0057
2458657.606354,0.9994,0.0058
2458657.606400,0.9991,0.0057
2458657.606504,1.0095,0.0058
2458657.606550,0.9976,0.0057
2458657.606643,0.9967,0.0058
2458657.606689,1.0044,0.0058
2458657.606793,1.0009,0.0058
2458657.606839,0.9997,0.0057
2458657.606944,1.0044,0.0058
2458657.606990,1.0067,0.0058
2458657.607094,1.0007,0.0058
2458657.607140,1.0008,0.0058
2458657.607245,1.0033,0.0058
2458657.607291,1.0049,0.0058
2458657.607395,1.0002,0.0058
2458657.607430,0.9951,0.0057
2458657.607534,0.9956,0.0058
2458657.607580,1.0006,0.0058
2458657.607685,1.0073,0.0059
2458657.607730,1.0064,0.0058
2458657.607835,1.0001,0.0058
2458657.607881,1.0032,0.0058
2458657.607985,0.9980,0.0058
2458657.608031,0.9952,0.0057
2458657.608136,1.0019,0.0058
2458657.608170,0.9908,0.0057
2458657.608286,0.9999,0.0058
2458657.608321,1.0074,0.0058
2458657.608437,0.9903,0.0058
2458657.608471,0.9962,0.0058
2458657.608576,0.9978,0.0058
2458657.608622,0.9976,0.0058
2458657.608726,1.0009,0.0058
2458657.608760,0.9970,0.0058
2458657.608877,0.9891,0.0058
2458657.608911,1.0045,0.0058
2458657.609027,0.9981,0.0058
2458657.609061,1.0001,0.0058
2458657.609177,1.0004,0.0059
2458657.609212,0.9958,0.0058
2458657.609328,0.9980,0.0058
2458657.609362,0.9979,0.0058
2458657.609467,1.0038,0.0059
2458657.609513,0.9948,0.0058
2458657.609617,0.9944,0.0058
2458657.609652,0.9979,0.0058
2458657.609768,1.0005,0.0059
2458657.609802,1.0063,0.0058
2458657.609918,0.9958,0.0059
2458657.609953,0.9965,0.0058
2458657.610069,0.9980,0.0059
2458657.610103,0.9972,0.0058
2458657.610219,0.9947,0.0059
2458657.610253,1.0045,0.0059
2458657.610369,0.9919,0.0058
2458657.610392,0.9911,0.0058
2458657.610508,1.0073,0.0059
2458657.610543,0.9906,0.0058
2458657.610659,1.0045,0.0059
2458657.610693,0.9997,0.0058
2458657.610809,0.9931,0.0059
2458657.610844,1.0036,0.0059
2458657.610960,1.0018,0.0059
2458657.610983,0.9944,0.0058
2458657.611110,0.9977,0.0059
2458657.611133,1.0015,0.0059
2458657.611261,0.9989,0.0059
2458657.611283,1.0101,0.0059
2458657.611399,0.9940,0.0059
2458657.611434,1.0022,0.0059
2458657.611550,0.9996,0.0059
2458657.611584,0.9978,0.0059
2458657.611700,1.0054,0.0060
2458657.611735,1.0019,0.0059
2458657.611851,0.9987,0.0059
2458657.611874,0.9981,0.0059
2458657.612001,1.0059,0.0060
2458657.612024,0.9959,0.0059
2458657.612152,0.9949,0.0059
2458657.612175,0.9894,0.0058
2458657.612291,0.9960,0.0059
2458657.612325,0.9999,0.0059
2458657.612441,0.9976,0.0060
2458657.612464,0.9973,0.0059
2458657.612591,0.9946,0.0059
2458657.612614,0.9998,0.0059
2458657.612742,0.9995,0.0060
2458657.612765,0.9868,0.0059
2458657.612892,0.9987,0.0060
2458657.612915,1.0141,0.0060
2458657.613043,1.0062,0.0060
2458657.613066,1.0092,0.0060
2458657.613182,0.9928,0.0060
2458657.613205,1.0011,0.0060
2458657.613332,0.9967,0.0060
2458657.613355,0.9997,0.0060
2458657.613483,0.9913,0.0060
2458657.613505,1.0029,0.0060
2458657.613633,1.0072,0.0061
2458657.613656,1.0009,0.0060
2458657.613784,0.9961,0.0060
2458657.613806,1.0073,0.0060
2458657.613934,0.9991,0.0060
2458657.613957,0.9988,0.0060
2458657.614073,0.9931,0.0060
2458657.614096,1.0028,0.0060
2458657.614223,1.0002,0.0061
2458657.614246,1.0088,0.0060
2458657.614374,0.9929,0.0060
2458657.614397,0.9961,0.0060
2458657.614524,0.9911,0.0060
2458657.614547,1.0012,0.0060
2458657.614675,1.0043,0.0061
2458657.614697,0.9968,0.0060
2458657.614825,0.9890,0.0060
2458657.614836,0.9968,0.0060
2458657.614976,0.9909,0.0061
2458657.614987,0.9981,0.0060
2458657.615114,0.9973,0.0061
2458657.615137,1.0065,0.0061
2458657.615265,1.0055,0.0061
2458657.615288,0.9911,0.0060
2458657.615415,1.0067,0.0062
2458657.615438,1.0041,0.0061
2458657.615566,0.9986,0.0061
2458657.615577,0.9949,0.0060
2458657.615716,0.9955,0.0061
2458657.615727,1.0061,0.0061
2458657.615867,0.9995,0.0061
2458657.615878,0.9965,0.0061
2458657.616006,0.9964,0.0061
2458657.616028,1.0076,0.0061
2458657.616156,0.9975,0.0061
2458657.616179,1.0051,0.0061
2458657.616306,0.9945,0.0061
2458657.616329,0.9951,0.0061
2458657.616457,0.9982,0.0062
2458657.616468,0.9982,0.0061
2458657.616607,1.0069,0.0062
2458657.616619,1.0078,0.0061
2458657.616758,1.0000,0.0062
2458657.616769,1.0000,0.0061
2458657.616908,1.0051,0.0062
2458657.616919,1.0015,0.0061
2458657.617047,0.9924,0.0062
2458657.617070,0.9952,0.0061
2458657.617198,0.9938,0.0062
2458657.617209,1.0032,0.0062
2458657.617348,0.9944,0.0062
2458657.617359,0.9933,0.0061
2458657.617498,0.9987,0.0062
2458657.617510,1.0038,0.0062
2458657.617649,0.9910,0.0062
2458657.617660,1.0038,0.0062
2458657.617799,0.9997,0.0062
2458657.617811,0.9998,0.0062
2458657.617938,1.0137,0.0063
2458657.617949,1.0015,0.0062
2458657.618089,1.0044,0.0063
2458657.618100,1.0065,0.0062
2458657.618239,1.0025,0.0063
2458657.618250,0.9972,0.0062
2458657.618390,0.9961,0.0062
2458657.618401,0.9970,0.0062
2458657.618540,1.0065,0.0063
2458657.618551,1.0069,0.0062
2458657.618679,0.9976,0.0063
2458657.618690,0.9951,0.0062
2458657.618841,0.9899,0.0061
2458657.618841,1.0020,0.0063
2458657.618980,1.0025,0.0063
2458657.618991,1.0031,0.0062
2458657.619130,1.0068,0.0063
2458657.619141,1.0039,0.0062
2458657.619281,0.9956,0.0063
2458657.619292,0.9976,0.0062
2458657.619431,0.9921,0.0062
2458657.619431,1.0001,0.0063
2458657.619581,0.9965,0.0062
2458657.619582,0.9991,0.0063
2458657.619720,0.9861,0.0062
2458657.619732,0.9905,0.0062
2458657.619871,0.9964,0.0063
2458657.619882,0.9957,0.0062
2458657.620021,0.9957,0.0063
2458657.620033,1.0035,0.0063
2458657.620171,1.0037,0.0063
2458657.620172,0.9976,0.0063
2458657.620322,0.9925,0.0062
2458657.620322,1.0027,0.0063
2458657.620472,0.9832,0.0062
2458657.620473,1.0067,0.0064
2458657.620612,0.9950,0.0063
2458657.620623,0.9913,0.0062
2458657.620762,1.0036,0.0064
2458657.620773,1.0018,0.0063
2458657.620913,1.0027,0.0064
2458657.620924,1.0077,0.0063
2458657.621063,0.9872,0.0062
2458657.621063,0.9959,0.0064
2458657.621213,0.9884,0.0063
2458657.621213,1.0012,0.0064
2458657.621364,1.0123,0.0064
2458657.621364,1.0013,0.0064
2458657.621503,0.9914,0.0064
2458657.621514,1.0000,0.0063
2458657.621653,0.9983,0.0064
2458657.621664,0.9950,0.0063
2458657.621803,1.0061,0.0064
2458657.621804,0.9963,0.0064
2458657.621954,0.9961,0.0064
2458657.621954,1.0083,0.0065
2458657.622104,0.9792,0.0063
2458657.622105,0.9867,0.0064
2458657.622243,1.0060,0.0065
2458657.622255,0.9995,0.0064
2458657.622394,0.9979,0.0064
2458657.622394,1.0040,0.0065
2458657.622544,1.0092,0.0065
2458657.622544,0.9984,0.0065
2458657.622694,1.0008,0.0064
2458657.622695,0.9947,0.0065
2458657.622845,0.9864,0.0064
2458657.622845,0.9883,0.0065
2458657.622995,0.9927,0.0064
2458657.622996,0.9945,0.0065
2458657.623135,0.9949,0.0065
2458657.623146,1.0015,0.0065
2458657.623285,0.9900,0.0064
2458657.623285,0.9964,0.0065
2458657.623435,1.0007,0.0065
2458657.623435,1.0093,0.0066
2458657.623586,1.0072,0.0065
2458657.623586,0.9941,0.0065
2458657.623736,1.0039,0.0065
2458657.623736,0.9954,0.0066
2458657.623886,0.9946,0.0065
2458657.623887,0.9957,0.0066
2458657.624025,1.0001,0.0065
2458657.624037,0.9832,0.0065
2458657.624176,1.0014,0.0065
2458657.624176,1.0049,0.0067
2458657.624326,0.9997,0.0065
2458657.624327,0.9951,0.0066
2458657.624477,0.9959,0.0065
2458657.624477,0.9932,0.0066
2458657.624627,1.0026,0.0066
2458657.624627,1.0003,0.0067
2458657.624766,0.9946,0.0065
2458657.624778,1.0044,0.0067
2458657.624916,0.9991,0.0066
2458657.624928,0.9972,0.0067
2458657.625067,0.9932,0.0066
2458657.625067,1.0068,0.0067
2458657.625217,0.9890,0.0065
2458657.625218,0.9990,0.0067
2458657.625368,1.0004,0.0066
2458657.625368,1.0014,0.0067
2458657.625507,0.9990,0.0066
2458657.625519,1.0015,0.0067
2458657.625657,1.0069,0.0067
2458657.625669,0.9998,0.0067
2458657.625808,0.9979,0.0066
2458657.625819,0.9924,0.0067
2458657.625958,1.0087,0.0067
2458657.625970,0.9997,0.0068
2458657.626108,1.0003,0.0067
2458657.626109,0.9931,0.0067
2458657.626247,1.0045,0.0067
2458657.626259,0.9931,0.0067
2458657.626398,0.9994,0.0067
2458657.626410,0.9966,0.0068
2458657.626548,0.9981,0.0067
2458657.626560,0.9968,0.0068
2458657.626699,0.9967,0.0067
2458657.626711,0.9937,0.0068
2458657.626838,1.0013,0.0067
2458657.626861,1.0046,0.0068
2458657.626988,1.0031,0.0067
2458657.627000,0.9996,0.0068
2458657.627138,0.9943,0.0067
2458657.627150,0.9904,0.0068
2458657.627289,1.0046,0.0068
2458657.627301,1.0041,0.0069
2458657.627439,0.9915,0.0067
2458657.627451,0.9962,0.0068
2458657.627590,0.9979,0.0067
2458657.627602,1.0007,0.0069
2458657.627729,0.9959,0.0067
2458657.627752,0.9985,0.0069
2458657.627879,1.0068,0.0068
2458657.627903,1.0004,0.0069
2458657.628030,1.0054,0.0068
2458657.628041,1.0057,0.0069
2458657.628180,1.0020,0.0068
2458657.628204,0.9994,0.0069
2458657.628330,0.9887,0.0067
2458657.628342,1.0070,0.0070
2458657.628469,1.0115,0.0069
2458657.628493,0.9993,0.0069
2458657.628620,1.0010,0.0068
2458657.628643,1.0075,0.0070
2458657.628770,0.9994,0.0068
2458657.628794,0.9973,0.0069
2458657.628921,0.9857,0.0068
2458657.628944,0.9888,0.0069
2458657.629071,0.9939,0.0068
2458657.629095,0.9889,0.0069
2458657.629210,0.9992,0.0069
2458657.629234,1.0033,0.0070
2458657.629360,0.9972,0.0069
2458657.629384,1.0056,0.0070
2458657.629511,1.0047,0.0069
2458657.629534,1.0115,0.0071
2458657.629661,0.9857,0.0068
2458657.629685,0.9956,0.0070
2458657.629812,1.0038,0.0069
2458657.629835,0.9877,0.0069
2458657.629962,1.0005,0.0069
2458657.629986,1.0052,0.0071
2458657.630101,1.0153,0.0070
2458657.630136,0.9971,0.0070
2458657.630252,1.0037,0.0070
2458657.630275,0.9972,0.0070
2458657.630402,1.0008,0.0069
2458657.630426,1.0024,0.0071
2458657.630553,0.9999,0.0070
2458657.630576,0.9903,0.0070
2458657.630691,0.9863,0.0069
2458657.630726,0.9990,0.0071
2458657.630842,0.9976,0.0070
2458657.630877,1.0072,0.0071
2458657.630992,0.9945,0.0070
2458657.631027,0.9961,0.0071
2458657.631143,0.9984,0.0070
2458657.631178,0.9901,0.0071
2458657.631293,0.9975,0.0070
2458657.631317,1.0114,0.0072
2458657.631432,1.0015,0.0070
2458657.631467,1.0057,0.0072
2458657.631582,0.9907,0.0070
2458657.631618,0.9920,0.0071
2458657.631733,1.0103,0.0071
2458657.631768,1.0109,0.0072
2458657.631883,0.9896,0.0070
2458657.631918,0.9931,0.0071
2458657.632034,1.0006,0.0071
2458657.632057,0.9700,0.0070
2458657.632173,1.0030,0.0071
2458657.632208,0.9903,0.0071
2458657.632323,0.9999,0.0071
2458657.632358,0.9863,0.0071
2458657.632474,1.0020,0.0071
2458657.632509,0.9910,0.0072
2458657.632624,0.9998,0.0071
2458657.632659,1.0133,0.0073
2458657.632775,1.0119,0.0072
2458657.632810,1.0123,0.0073
2458657.632913,0.9910,0.0071
2458657.632960,1.0105,0.0073
2458657.633064,0.9988,0.0071
2458657.633099,0.9924,0.0072
2458657.633214,1.0044,0.0072
2458657.633249,0.9965,0.0073
2458657.633365,0.9996,0.0072
2458657.633400,1.0049,0.0073
2458657.633504,1.0070,0.0072
2458657.633550,1.0114,0.0074
2458657.633654,0.9927,0.0072
2458657.633701,0.9942,0.0073
2458657.633805,0.9984,0.0072
2458657.633851,1.0076,0.0074
2458657.633955,0.9922,0.0072
2458657.633990,0.9863,0.0073
2458657.634105,0.9914,0.0072
2458657.634140,1.0033,0.0074
2458657.634256,0.9867,0.0072
2458657.634291,1.0169,0.0075
2458657.634395,0.9864,0.0072
2458657.634441,0.9996,0.0074
2458657.634545,0.9973,0.0073
2458657.634592,0.9927,0.0073
2458657.634696,1.0003,0.0073
2458657.634742,1.0084,0.0075
2458657.634846,0.9977,0.0073
2458657.634893,0.9944,0.0074
2458657.634997,1.0006,0.0073
2458657.635032,0.9952,0.0074
2458657.635135,0.9948,0.0073
2458657.635182,0.9932,0.0074
2458657.635286,0.9888,0.0073
2458657.635333,1.0079,0.0075
2458657.635436,0.9858,0.0073
2458657.635483,0.9946,0.0074
2458657.635587,0.9947,0.0073
2458657.635633,0.9980,0.0075
2458657.635737,1.0028,0.0074
2458657.635784,0.9952,0.0075
2458657.635876,1.0044,0.0074
2458657.635923,1.0143,0.0076
2458657.636027,1.0093,0.0075
2458657.636073,0.9968,0.0075
2458657.636177,1.0002,0.0074
2458657.636224,1.0020,0.0076
2458657.636327,1.0067,0.0075
2458657.636374,1.0067,0.0076
2458657.636478,0.9889,0.0074
2458657.636525,1.0012,0.0076
2458657.636628,1.0024,0.0075
2458657.636675,0.9989,0.0076
2458657.636767,0.9937,0.0074
2458657.636825,0.9921,0.0075
2458657.636918,0.9830,0.0074
2458657.636964,0.9904,0.0075
2458657.637068,0.9979,0.0075
2458657.637115,0.9989,0.0076
2458657.637219,1.0021,0.0075
2458657.637265,1.0002,0.0076
2458657.637369,1.0025,0.0075
2458657.637416,1.0050,0.0077
2458657.637508,0.9965,0.0075
2458657.637566,1.0040,0.0077
2458657.637658,1.0091,0.0076
2458657.637717,0.9974,0.0076
2458657.637809,0.9966,0.0075
2458657.637855,0.9983,0.0076
2458657.637959,1.0020,0.0076
2458657.638006,0.9884,0.0076
2458657.638110,0.9921,0.0075
2458657.638156,1.0074,0.0077
2458657.638249,0.9873,0.0075
2458657.638307,1.0046,0.0077
2458657.638399,1.0090,0.0076
2458657.638457,1.0128,0.0078
2458657.638549,1.0021,0.0076
2458657.638596,1.0003,0.0077
2458657.638700,0.9914,0.0075
2458657.638747,1.0031,0.0077
2458657.638850,1.0076,0.0077
2458657.638897,0.9907,0.0077
2458657.638989,1.0012,0.0076
2458657.639047,1.0115,0.0078
2458657.639140,0.9919,0.0076
2458657.639198,1.0072,0.0078
2458657.639290,1.0176,0.0078
2458657.639348,1.0073,0.0078
2458657.639441,1.0021,0.0077
2458657.639499,0.9969,0.0078
2458657.639591,1.0003,0.0077
2458657.639638,0.9940,0.0078
2458657.639730,1.0057,0.0077
2458657.639788,0.9957,0.0078
2458657.639880,1.0001,0.0077
2458657.639939,0.9943,0.0078
2458657.640031,0.9954,0.0077
2458657.640089,1.0030,0.0078
2458657.640181,0.9986,0.0077
2458657.640239,0.9893,0.0078
2458657.640332,0.9905,0.0077
2458657.640378,0.9907,0.0078
2458657.640471,0.9922,0.0077
2458657.640529,0.9937,0.0078
2458657.640621,0.9885,0.0077
2458657.640679,1.0068,0.0079
2458657.640771,1.0068,0.0078
2458657.640830,1.0004,0.0079
2458657.640922,0.9791,0.0076
2458657.640980,1.0032,0.0079
2458657.641072,1.0096,0.0078
2458657.641131,0.9950,0.0079
2458657.641223,0.9889,0.0077
2458657.641281,0.9993,0.0079
2458657.641362,0.9952,0.0078
2458657.641420,0.9843,0.0078
2458657.641512,1.0120,0.0079
2458657.641570,1.0008,0.0079
2458657.641663,1.0036,0.0079
2458657.641721,1.0007,0.0080
2458657.641813,1.0039,0.0079
2458657.641871,1.0001,0.0080
2458657.641964,0.9920,0.0078
2458657.642022,0.9983,0.0080
2458657.642102,1.0215,0.0080
2458657.642172,1.0105,0.0081
2458657.642253,0.9969,0.0079
2458657.642311,0.9876,0.0079
2458657.642403,0.9964,0.0079
2458657.642461,0.9966,0.0080
2458657.642554,0.9992,0.0079

==> Data/PEST_v2.csv <==
# time,flux,flux_err
2458940.066186,0.9897,0.0029
2458940.066666,0.9900,0.0025
2458940.067144,0.9856,0.0024
2458940.067637,0.9931,0.0023
2458940.068136,1.0083,0.0024
2458940.068617,0.9967,0.0023
2458940.069110,0.9908,0.0024
2458940.069612,0.9954,0.0024
2458940.070098,0.9965,0.0023
2458940.070575,0.9969,0.0024
2458940.071053,1.0016,0.0023
2458940.071543,0.9955,0.0023
2458940.072018,1.0053,0.0024
2458940.072506,0.9963,0.0024
2458940.072983,0.9981,0.0024
2458940.073945,1.0079,0.0028
2458940.074436,1.0004,0.0029
2458940.074923,1.0048,0.0028
2458940.082106,0.9922,0.0029
2458940.082608,0.9925,0.0027
2458940.083079,0.9898,0.0025
2458940.083550,0.9979,0.0025
2458940.084055,1.0071,0.0027
2458940.084527,1.0006,0.0029
2458940.085037,1.0026,0.0029
2458940.085549,0.9908,0.0028
2458940.086060,0.9963,0.0022
2458940.086518,0.9943,0.0022
2458940.086987,0.9954,0.0022
2458940.087455,0.9961,0.0021
2458940.087923,0.9999,0.0022
2458940.088444,1.0026,0.0022
2458940.088950,1.0007,0.0020
2458940.089451,0.9998,0.0020
2458940.089916,0.9955,0.0020
2458940.090381,0.9909,0.0020
2458940.090856,0.9951,0.0019
2458940.091357,0.9897,0.0020
2458940.092767,0.9985,0.0019
2458940.093722,0.9952,0.0020
2458940.094208,0.9992,0.0019
2458940.095159,0.9983,0.0018
2458940.095634,0.9928,0.0018
2458940.096117,0.9962,0.0018
2458940.096607,0.9936,0.0018
2458940.097094,0.9962,0.0018
2458940.097574,0.9948,0.0018
2458940.098056,0.9984,0.0019
2458940.098532,0.9962,0.0018
2458940.099013,0.9990,0.0019
2458940.099509,0.9959,0.0018
2458940.099990,0.9993,0.0018
2458940.100466,0.9943,0.0018
2458940.100943,0.9889,0.0018
2458940.101433,1.0014,0.0018
2458940.101926,0.9911,0.0018
2458940.102416,0.9923,0.0019
2458940.102905,0.9958,0.0019
2458940.103396,0.9962,0.0018
2458940.103885,0.9993,0.0019
2458940.104359,0.9965,0.0019
2458940.104851,0.9997,0.0018
2458940.105328,0.9958,0.0018
2458940.106291,0.9895,0.0018
2458940.106767,0.9905,0.0018
2458940.108158,1.0000,0.0019
2458940.108654,0.9943,0.0018
2458940.109131,0.9936,0.0018
2458940.109607,0.9945,0.0018
2458940.110083,1.0064,0.0020
2458940.110576,1.0010,0.0020
2458940.111066,0.9868,0.0019
2458940.111558,0.9985,0.0018
2458940.112032,0.9906,0.0018
2458940.112506,1.0004,0.0019
2458940.112999,0.9905,0.0019
2458940.113492,0.9919,0.0019
2458940.113977,0.9945,0.0018
2458940.114449,0.9925,0.0018
2458940.114915,0.9972,0.0018
2458940.115385,0.9932,0.0017
2458940.115857,0.9899,0.0017
2458940.116353,0.9953,0.0017
2458940.116832,0.9954,0.0017
2458940.117781,0.9895,0.0017
2458940.118281,1.0002,0.0017
2458940.118763,0.9952,0.0017
2458940.119252,0.9957,0.0017
2458940.119730,0.9950,0.0017
2458940.120219,0.9995,0.0017
2458940.120694,0.9938,0.0017
2458940.121170,0.9969,0.0017
2458940.121664,0.9993,0.0018
2458940.122157,0.9984,0.0017
2458940.123537,0.9962,0.0017
2458940.124024,0.9882,0.0017
2458940.124514,0.9945,0.0017
2458940.124997,0.9909,0.0017
2458940.125485,0.9940,0.0017
2458940.125962,0.9940,0.0017
2458940.126442,1.0008,0.0017
2458940.126920,0.9955,0.0017
2458940.127412,0.9933,0.0017
2458940.127904,0.9917,0.0018
2458940.128377,0.9922,0.0019
2458940.128855,0.9940,0.0019
2458940.129345,0.9937,0.0020
2458940.129819,0.9938,0.0020
2458940.130316,0.9972,0.0021
2458940.130808,0.9958,0.0020
2458940.131286,0.9920,0.0021
2458940.132248,0.9977,0.0021
2458940.132754,0.9877,0.0020
2458940.133225,0.9961,0.0020
2458940.133695,0.9947,0.0019
2458940.134184,0.9941,0.0018
2458940.134667,0.9961,0.0018
2458940.135146,0.9958,0.0018
2458940.135634,0.9941,0.0018
2458940.136122,0.9941,0.0018
2458940.137075,0.9961,0.0019
2458940.137548,0.9963,0.0020
2458940.138970,0.9939,0.0020
2458940.139445,0.9927,0.0020
2458940.139920,0.9982,0.0020
2458940.140414,0.9947,0.0020
2458940.140898,0.9914,0.0022
2458940.141403,0.9932,0.0022
2458940.141897,0.9939,0.0021
2458940.142379,0.9952,0.0020
2458940.142855,0.9955,0.0020
2458940.143347,0.9902,0.0020
2458940.143855,0.9925,0.0020
2458940.144330,0.9930,0.0018
2458940.144804,0.9978,0.0019
2458940.145291,0.9943,0.0019
2458940.146253,0.9921,0.0019
2458940.146735,0.9951,0.0019
2458940.147225,0.9910,0.0019
2458940.147704,0.9964,0.0019
2458940.148178,0.9959,0.0019
2458940.148652,0.9931,0.0018
2458940.149132,0.9953,0.0019
2458940.149615,0.9947,0.0019
2458940.150112,0.9926,0.0019
2458940.151064,0.9948,0.0018
2458940.151553,0.9955,0.0018
2458940.152051,0.9986,0.0018
2458940.152541,0.9948,0.0018
2458940.153028,0.9940,0.0017
2458940.154416,0.9976,0.0018
2458940.154912,0.9892,0.0018
2458940.155386,0.9976,0.0019
2458940.155858,0.9973,0.0019
2458940.156346,0.9928,0.0018
2458940.157343,0.9875,0.0018
2458940.157832,0.9973,0.0018
2458940.158313,0.9942,0.0018
2458940.158787,0.9976,0.0017
2458940.159261,0.9942,0.0017
2458940.159734,0.9919,0.0017
2458940.160222,0.9940,0.0017
2458940.160717,0.9923,0.0016
2458940.161696,0.9988,0.0017
2458940.162174,0.9966,0.0017
2458940.162651,0.9950,0.0017
2458940.163139,0.9930,0.0017
2458940.163632,0.9891,0.0017
2458940.164112,0.9990,0.0017
2458940.164604,1.0026,0.0017
2458940.165083,0.9931,0.0017
2458940.165554,0.9951,0.0017
2458940.166065,0.9927,0.0017
2458940.166543,0.9911,0.0017
2458940.167017,0.9944,0.0017
2458940.167498,0.9929,0.0017
2458940.167978,0.9942,0.0017
2458940.168473,0.9953,0.0016
2458940.169866,0.9962,0.0016
2458940.170343,0.9937,0.0016
2458940.170826,0.9950,0.0016
2458940.171305,0.9962,0.0016
2458940.171793,0.9920,0.0016
2458940.172283,0.9970,0.0016
2458940.172761,0.9966,0.0016
2458940.173254,0.9961,0.0017
2458940.173733,0.9944,0.0017
2458940.174209,0.9969,0.0017
2458940.174700,0.9873,0.0017
2458940.175192,0.9927,0.0017
2458940.175673,0.9903,0.0017
2458940.176153,0.9926,0.0017
2458940.177127,0.9938,0.0018
2458940.177613,0.9965,0.0017
2458940.178089,0.9924,0.0018
2458940.178578,0.9900,0.0018
2458940.179058,0.9969,0.0018
2458940.180043,0.9953,0.0019
2458940.180531,0.9864,0.0019
2458940.181013,0.9922,0.0019
2458940.181494,0.9923,0.0019
2458940.181982,0.9938,0.0021
2458940.182461,0.9973,0.0019
2458940.182962,0.9996,0.0019
2458940.183448,0.9975,0.0019
2458940.183920,0.9971,0.0019
2458940.186102,0.9985,0.0018
2458940.186610,0.9920,0.0018
2458940.187113,0.9931,0.0017
2458940.187613,0.9935,0.0018
2458940.188135,0.9911,0.0019
2458940.188643,0.9894,0.0018
2458940.189151,0.9951,0.0018
2458940.189623,0.9961,0.0018
2458940.190123,0.9968,0.0018
2458940.190632,1.0028,0.0020
2458940.191105,0.9945,0.0018
2458940.191602,0.9983,0.0019
2458940.192105,1.0017,0.0019
2458940.192601,0.9980,0.0020
2458940.193069,0.9912,0.0020
2458940.194036,0.9950,0.0020
2458940.194552,0.9964,0.0020
2458940.195059,0.9999,0.0020
2458940.195564,0.9961,0.0020
2458940.196062,0.9995,0.0021
2458940.196582,0.9989,0.0021
2458940.197090,0.9947,0.0022
2458940.197588,1.0018,0.0023
2458940.198089,0.9997,0.0022
2458940.198559,0.9967,0.0021
2458940.199071,0.9935,0.0021
2458940.199585,1.0036,0.0022
2458940.200052,1.0019,0.0021
2458940.201958,0.9941,0.0019
2458940.202450,0.9908,0.0019
2458940.202934,0.9944,0.0019
2458940.203416,0.9959,0.0019
2458940.203895,0.9963,0.0019
2458940.204370,1.0004,0.0020
2458940.204869,0.9920,0.0020
2458940.205348,1.0013,0.0018
2458940.205824,0.9957,0.0018
2458940.206299,0.9986,0.0017
2458940.207266,0.9952,0.0018
2458940.207751,1.0012,0.0017
2458940.208233,0.9971,0.0017
2458940.208725,0.9981,0.0016
2458940.209204,1.0016,0.0016
2458940.209679,0.9955,0.0016
2458940.210171,0.9995,0.0016
2458940.210672,1.0009,0.0017
2458940.211158,0.9944,0.0017
2458940.211629,1.0030,0.0016
2458940.212594,0.9990,0.0016
2458940.213081,0.9987,0.0016
2458940.213556,0.9975,0.0016
2458940.214043,1.0028,0.0016
2458940.214522,1.0052,0.0016
2458940.215011,1.0002,0.0016
2458940.215488,0.9990,0.0016
2458940.217871,1.0003,0.0016
2458940.218353,1.0021,0.0016
2458940.219323,0.9987,0.0016
2458940.219801,1.0005,0.0016
2458940.220295,1.0023,0.0016
2458940.220774,1.0018,0.0016
2458940.221253,0.9999,0.0017
2458940.221754,0.9996,0.0016
2458940.222246,1.0041,0.0016
2458940.222722,1.0002,0.0016
2458940.223212,0.9984,0.0016
2458940.223694,1.0012,0.0016
2458940.224677,1.0006,0.0016
2458940.225170,1.0002,0.0016
2458940.225640,1.0012,0.0016
2458940.226126,1.0018,0.0016
2458940.226605,0.9979,0.0016
2458940.227106,1.0196,0.0017
2458940.227584,1.0015,0.0016
2458940.228059,0.9993,0.0016
2458940.228533,0.9997,0.0016
2458940.229006,0.9985,0.0016
2458940.229501,1.0005,0.0016
2458940.229983,0.9987,0.0016
2458940.230463,0.9965,0.0016
2458940.232326,1.0039,0.0017
2458940.232827,1.0006,0.0016
2458940.233327,0.9978,0.0016
2458940.233814,0.9985,0.0016
2458940.234305,0.9950,0.0016
2458940.234810,0.9987,0.0016
2458940.235283,0.9997,0.0016
2458940.235766,0.9998,0.0017
2458940.236256,1.0002,0.0016
2458940.236757,1.0014,0.0016
2458940.237230,1.0013,0.0016
2458940.237708,0.9991,0.0016
2458940.238209,1.0038,0.0018
2458940.238706,1.0027,0.0016
2458940.239189,0.9939,0.0016
2458940.239666,1.0004,0.0016
2458940.240159,1.0004,0.0016
2458940.240655,1.0015,0.0017
2458940.241139,1.0000,0.0016
2458940.241611,0.9978,0.0016
2458940.242086,1.0027,0.0016
2458940.242564,1.0001,0.0016
2458940.243060,1.0024,0.0017
2458940.243539,1.0002,0.0017
2458940.244044,1.0006,0.0017
2458940.244536,1.0013,0.0017
2458940.245488,0.9974,0.0016
2458940.245967,1.0022,0.0016
2458940.247823,1.0024,0.0016
2458940.248302,0.9996,0.0016
2458940.248801,1.0030,0.0017
2458940.249302,1.0026,0.0017
2458940.249784,1.0024,0.0016
2458940.250253,1.0014,0.0016
2458940.250738,0.9995,0.0016
2458940.251232,1.0018,0.0016
2458940.252226,0.9980,0.0016
2458940.252705,0.9996,0.0016
2458940.253181,1.0007,0.0016
2458940.253670,1.0031,0.0017
2458940.254161,0.9960,0.0016
2458940.254636,1.0048,0.0016
2458940.255113,1.0002,0.0016
2458940.255602,1.0022,0.0016
2458940.256072,1.0013,0.0016
2458940.256557,1.0002,0.0016
2458940.257044,0.9992,0.0016
2458940.257518,1.0020,0.0016
2458940.258007,1.0016,0.0017
2458940.258483,0.9996,0.0016
2458940.258957,1.0041,0.0016
2458940.259438,0.9988,0.0016
2458940.259917,0.9951,0.0017
2458940.260895,0.9946,0.0017
2458940.261367,0.9989,0.0016
2458940.261840,0.9958,0.0016
2458940.263248,1.0008,0.0016
2458940.263724,0.9967,0.0016
2458940.264231,0.9999,0.0016
2458940.264702,0.9970,0.0016
2458940.265177,1.0007,0.0017
2458940.265656,1.0008,0.0017
2458940.266139,0.9979,0.0016
2458940.266619,1.0025,0.0016
2458940.267097,1.0028,0.0016
2458940.267577,0.9792,0.0017
2458940.268068,1.0055,0.0018
2458940.268560,0.9991,0.0016
2458940.269047,0.9964,0.0016
2458940.269530,0.9985,0.0016
2458940.270013,0.9993,0.0016
2458940.270483,1.0016,0.0016
2458940.270960,0.9993,0.0017
2458940.271470,0.9988,0.0018
2458940.273375,1.0013,0.0016
2458940.273869,1.0036,0.0017
2458940.274360,1.0008,0.0016
2458940.274848,0.9968,0.0016
2458940.275343,0.9976,0.0016
2458940.275813,1.0000,0.0016
2458940.276297,0.9981,0.0016
2458940.276775,0.9985,0.0017
2458940.277255,1.0007,0.0017
2458940.279182,1.0028,0.0017
2458940.279659,1.0059,0.0017
2458940.280620,0.9913,0.0019
2458940.281102,1.0042,0.0017
2458940.282056,0.9973,0.0017
2458940.282558,0.9988,0.0019
2458940.283033,0.9985,0.0017
2458940.283524,1.0032,0.0017
2458940.284009,1.0040,0.0017
2458940.284492,0.9955,0.0016
2458940.284973,0.9949,0.0017
2458940.285470,0.9992,0.0017
2458940.285952,0.9995,0.0017
2458940.286440,1.0017,0.0017
2458940.286916,1.0031,0.0017
2458940.287390,1.0014,0.0017
2458940.287877,1.0012,0.0017
2458940.288361,0.9958,0.0017
2458940.288839,0.9989,0.0017
2458940.289330,1.0008,0.0017
2458940.289805,0.9989,0.0017
2458940.290301,1.0003,0.0017
2458940.290779,0.9997,0.0017
2458940.291268,1.0000,0.0017
2458940.291746,1.0004,0.0017
2458940.292708,0.9998,0.0019
2458940.294102,1.0011,0.0017
2458940.295534,0.9990,0.0017
2458940.296025,0.9983,0.0017
2458940.296503,1.0013,0.0017
2458940.297000,0.9998,0.0018
2458940.297496,1.0009,0.0017
2458940.297974,1.0013,0.0018
2458940.298449,0.9985,0.0019
2458940.298944,1.0014,0.0018
2458940.299436,0.9915,0.0019
2458940.299917,0.9879,0.0023
2458940.300865,1.0029,0.0017
2458940.301343,1.0021,0.0017
2458940.301831,1.0024,0.0018
2458940.302319,0.9962,0.0017
2458940.302805,1.0064,0.0018
2458940.303292,1.0087,0.0019
2458940.303780,1.0064,0.0020
2458940.304259,1.0013,0.0019
2458940.304756,1.0038,0.0018
2458940.305248,1.0020,0.0017
2458940.305730,1.0055,0.0017
2458940.306223,1.0008,0.0017
2458940.306698,0.9975,0.0017
2458940.307189,0.9951,0.0017
2458940.307686,0.9917,0.0017
2458940.308182,1.0033,0.0017
2458940.309614,0.9810,0.0020
2458940.310570,0.9982,0.0020
2458940.311046,1.0009,0.0018
2458940.311524,0.9975,0.0018
2458940.312003,0.9967,0.0017
2458940.312483,0.9950,0.0017
2458940.312965,0.9972,0.0017
2458940.313451,0.9993,0.0017
2458940.313948,1.0037,0.0017
2458940.314430,1.0023,0.0017
2458940.314918,1.0059,0.0017
2458940.315407,1.0018,0.0018
2458940.315909,1.0051,0.0018
2458940.316388,0.9998,0.0017
2458940.316865,1.0054,0.0018
2458940.317348,0.9923,0.0017
2458940.317847,1.0012,0.0018
2458940.318325,0.9985,0.0017
2458940.318815,0.9945,0.0018
2458940.319313,1.0004,0.0018
2458940.319789,1.0019,0.0018
2458940.320263,1.0021,0.0018
2458940.320735,0.9994,0.0018
2458940.321228,1.0049,0.0018
2458940.321715,1.0016,0.0018
2458940.322188,0.9999,0.0018
2458940.322666,0.9984,0.0018
2458940.323145,0.9936,0.0018
2458940.323626,1.0082,0.0018
2458940.325045,0.9991,0.0018
2458940.325545,0.9986,0.0018
2458940.326039,1.0044,0.0018
2458940.326532,1.0020,0.0019
2458940.327036,1.0010,0.0018
2458940.327530,0.9990,0.0018
2458940.328010,0.9990,0.0018
2458940.328505,1.0010,0.0018
2458940.328986,1.0004,0.0018
2458940.329464,1.0014,0.0018
2458940.329941,1.0012,0.0019
2458940.330435,1.0012,0.0018
2458940.330926,0.9989,0.0018
2458940.331405,0.9994,0.0018
2458940.331892,1.0022,0.0019
2458940.332384,1.0018,0.0019
2458940.332858,0.9941,0.0018
2458940.333332,1.0046,0.0019
2458940.333808,0.9969,0.0018
2458940.334287,1.0020,0.0019
2458940.334774,0.9997,0.0019
2458940.335266,0.9999,0.0019
2458940.335745,1.0019,0.0019
2458940.336222,1.0073,0.0019
2458940.336719,0.9979,0.0019
2458940.337200,0.9996,0.0019
2458940.337681,0.9976,0.0019
2458940.338185,1.0008,0.0019
2458940.338680,1.0054,0.0019
2458940.339156,0.9996,0.0019
2458940.340549,1.0008,0.0019
2458940.341041,0.9881,0.0019
2458940.341535,0.9944,0.0019
2458940.342012,1.0005,0.0019
2458940.342486,0.9995,0.0019
2458940.342960,1.0006,0.0019
2458940.343469,0.9970,0.0020
2458940.343951,0.9994,0.0019
2458940.344425,1.0014,0.0019
2458940.344903,0.9967,0.0019
2458940.345380,1.0068,0.0019
2458940.345860,1.0015,0.0019
2458940.346338,1.0035,0.0019
2458940.346831,1.0025,0.0019
2458940.347309,0.9949,0.0019
2458940.347791,1.0066,0.0020
2458940.348265,0.9987,0.0019
2458940.348746,0.9941,0.0020
2458940.349244,0.9999,0.0020
2458940.349742,1.0049,0.0020
2458940.350699,0.9952,0.0020
2458940.351205,1.0028,0.0020
2458940.351686,0.9992,0.0020
2458940.352187,1.0016,0.0020
2458940.352686,0.9986,0.0020
2458940.353167,1.0067,0.0020
2458940.353644,0.9933,0.0020
2458940.354115,0.9952,0.0021
2458940.354631,1.0032,0.0021
2458940.356490,1.0000,0.0021
2458940.356986,0.9951,0.0021
2458940.357472,0.9999,0.0021
2458940.357945,0.9982,0.0021
2458940.358421,0.9938,0.0022
2458940.358908,0.9921,0.0021
2458940.359392,0.9980,0.0022
2458940.359882,0.9932,0.0022
2458940.360383,1.0066,0.0022
2458940.360879,1.0004,0.0022
2458940.361353,1.0071,0.0022
2458940.361835,1.0021,0.0021
2458940.362313,0.9975,0.0022
2458940.362785,0.9909,0.0021
2458940.363753,0.9941,0.0021
2458940.365185,1.0000,0.0022
2458940.366155,0.9960,0.0022
2458940.366629,1.0030,0.0022
2458940.367104,0.9957,0.0022
2458940.368062,0.9998,0.0024
2458940.368563,0.9955,0.0023
2458940.369517,0.9984,0.0024
2458940.370001,0.9898,0.0023
2458940.371449,0.9913,0.0024
2458940.373872,0.9975,0.0023
2458940.374843,0.9928,0.0024
2458940.375323,0.9999,0.0024
2458940.375802,1.0005,0.0024
2458940.376294,0.9936,0.0025
2458940.376793,1.0105,0.0028
2458940.377277,0.9931,0.0025
2458940.377755,0.9899,0.0025
2458940.378230,0.9975,0.0025
2458940.378704,1.0044,0.0026
2458940.379196,0.9987,0.0028
2458940.379688,1.0048,0.0026
2458940.380170,0.9976,0.0027
2458940.380646,0.9983,0.0026
2458940.381122,1.0023,0.0026
2458940.381597,1.0000,0.0025
2458940.382598,0.9997,0.0026
2458940.383079,1.0004,0.0025
2458940.383560,0.9964,0.0025
2458940.384039,0.9996,0.0025
2458940.384519,1.0053,0.0025
2458940.385015,0.9945,0.0025
2458940.385507,1.0059,0.0026
2458940.386904,0.9970,0.0027
2458940.387378,1.0013,0.0027
2458940.387878,1.0028,0.0029
2458940.388368,0.9930,0.0028
2458940.388858,1.0005,0.0028
2458940.389339,0.9950,0.0029
2458940.389815,0.9904,0.0027
2458940.390308,0.9849,0.0028
2458940.390794,1.0034,0.0027
2458940.391261,1.0015,0.0028
2458940.391732,0.9935,0.0028
2458940.392210,0.9940,0.0027
2458940.392691,0.9971,0.0028
2458940.393682,0.9936,0.0029
2458940.394186,1.0001,0.0028
2458940.394661,1.0040,0.0028
2458940.395152,0.9996,0.0028
2458940.395626,0.9995,0.0028
2458940.396098,1.0078,0.0029
2458940.396589,0.9950,0.0029
2458940.397085,1.0003,0.0028
2458940.397564,0.9929,0.0028
2458940.398055,1.0001,0.0029
2458940.398533,0.9815,0.0029
2458940.399033,1.0070,0.0030
2458940.399510,1.0003,0.0029
2458940.399999,1.0013,0.0029
2458940.400481,1.0046,0.0030
2458940.402369,1.0167,0.0031
2458940.402844,0.9918,0.0030
2458940.403324,0.9884,0.0030
2458940.403807,0.9872,0.0031
2458940.404289,1.0015,0.0031
2458940.404783,1.0064,0.0031
2458940.405283,0.9975,0.0031
2458940.405759,1.0026,0.0032
2458940.406237,1.0023,0.0031
2458940.406726,1.0031,0.0032
2458940.407202,1.0006,0.0032
2458940.407696,1.0034,0.0033
2458940.408194,1.0072,0.0033
2458940.408675,0.9967,0.0032
2458940.409151,0.9921,0.0033
2458940.410607,1.0093,0.0035
2458940.411085,1.0226,0.0036
2458940.411558,0.9999,0.0035
2458940.412532,1.0119,0.0038
2458940.413026,0.9935,0.0038
2458940.413522,1.0085,0.0039
2458940.414005,0.9910,0.0039
2458940.414490,1.0094,0.0040
2458940.415440,0.9902,0.0041
2458940.416511,0.9993,0.0042

==> Data/RVs_v2.csv <==
2458662.63164,227,129,46,Chiron
2458662.63531,-109,142,45,Chiron
2458662.63899,32,130,48,Chiron
2458664.59022,-70,103,61,Chiron
2458664.59389,166,110,59,Chiron
2458664.59757,0,104,59,Chiron
2458666.60062,197,170,39,Chiron
2458666.60430,147,150,39,Chiron
2458666.60798,154,133,39,Chiron
2458667.60475,-41,133,55,Chiron
2458667.60843,-165,129,50,Chiron
2458667.61210,-316,141,52,Chiron
2458668.64556,-309,184,47,Chiron
2458668.64923,-234,119,45,Chiron
2458668.65291,-538,150,46,Chiron
2458698.52554,520,182,35,Chiron
2458698.52922,277,279,33,Chiron
2458698.53290,688,283,35,Chiron
2458700.51124,-144,100,53,Chiron
2458700.51492,-357,127,54,Chiron
2458700.51860,-95,119,54,Chiron
2458702.52912,228,149,49,Chiron
2458702.53280,2,159,48,Chiron
2458702.53648,221,102,47,Chiron
2458704.46141,-154,192,45,Chiron
2458704.46507,-42,156,44,Chiron
2458704.46875,375,186,41,Chiron
2458652.69011,-6229,133,7,Coralie
2458653.67374,-6090,131,19,Coralie
2458654.68544,-5971,106,5,Coralie
2458670.48753,-5466,56,53,Coralie
2458676.51154,-5935,66,48,Coralie
2458679.55644,-5559,71,43,Coralie
2458680.51573,-5679,62,50,Coralie
2458691.53275,-6115,62,47,Coralie
2458693.53837,-5422,89,32,Coralie
2458694.50106,-5569,64,47,Coralie
2458695.46949,-6048,58,54,Coralie
2458696.50511,-5672,114,26,Coralie
2458709.46814,-6145,91,30,Coralie
2458710.46693,-6021,137,21,Coralie
2458712.49336,-5809,92,35,Coralie
2458713.47197,-5990,83,38,Coralie
2458714.47264,-5884,77,43,Coralie
2458715.46959,-5805,78,42,Coralie
2458716.48316,-5627,66,50,Coralie
2458717.47244,-5579,106,31,Coralie
2458718.47360,-5803,68,47,Coralie
2458721.47271,-5399,75,44,Coralie
2458723.47573,-5990,70,45,Coralie
2458724.47215,-5717,66,49,Coralie
2458725.47414,-5515,64,48,Coralie
2458726.47383,-5468,70,45,Coralie
2458728.47408,-6133,92,36,Coralie
2458647.92621,-6528,149,24,M-A T1
2458647.94762,-7042,228,35,M-A T1
2458654.02680,-6794,189,29,M-A T1
2458665.04743,-6480,249,22,M-A T1
2458673.95523,-6876,96,30,M-A T1
2458673.97664,-6606,184,28,M-A T1
2458674.98536,-6779,166,28,M-A T1
2458675.00677,-6394,152,25,M-A T1
2458677.00446,-7318,181,25,M-A T1
2458677.95865,-6871,207,31,M-A T1
2458677.98005,-6807,175,29,M-A T1
2458678.97892,-6682,133,29,M-A T1
2458679.00032,-6414,266,26,M-A T1
2458679.98208,-6941,430,15,M-A T1
2458680.00347,-6178,319,21,M-A T1
2458680.98888,-6630,181,24,M-A T1
2458681.94161,-7003,177,29,M-A T1
2458681.96302,-6944,165,27,M-A T1
2458682.92420,-6995,190,29,M-A T1
2458686.91791,-6896,172,29,M-A T1
2458686.93932,-6854,169,30,M-A T1
2458688.87171,-6352,198,34,M-A T1
2458688.89311,-6332,165,33,M-A T1
2458693.91679,-6375,175,31,M-A T1
2458693.93820,-5934,165,27,M-A T1
2458647.92621,-6303,179,36,M-A T3
2458647.94762,-6453,200,19,M-A T3
2458654.02680,-6898,177,26,M-A T3
2458662.02455,-6579,229,27,M-A T3
2458662.04596,-6457,318,30,M-A T3
2458662.94867,-7099,127,36,M-A T3
2458662.97008,-6950,140,20,M-A T3
2458665.04743,-6434,236,26,M-A T3
2458673.95523,-6770,301,23,M-A T3
2458674.98536,-6335,249,31,M-A T3
2458675.00677,-6640,181,29,M-A T3
2458677.00446,-7167,143,24,M-A T3
2458677.95865,-6969,195,27,M-A T3
2458677.98005,-7106,216,24,M-A T3
2458678.97892,-6751,260,23,M-A T3
2458679.00032,-6652,210,22,M-A T3
2458679.98208,-6544,377,18,M-A T3
2458680.00347,-6865,191,23,M-A T3
2458680.98888,-7054,223,28,M-A T3
2458681.94161,-6876,222,33,M-A T3
2458681.96302,-7012,87,31,M-A T3
2458682.92420,-6683,114,35,M-A T3
2458686.91791,-6752,160,19,M-A T3
2458686.93932,-7005,184,34,M-A T3
2458688.87171,-6450,232,32,M-A T3
2458688.89311,-6476,174,35,M-A T3
2458690.92579,-6791,135,35,M-A T3
2458693.91679,-5981,185,27,M-A T3
2458693.93820,-6179,228,30,M-A T3
2459004.87332,-70,106,18,M-A T4RM
2459004.88826,73,82,24,M-A T4RM
2459004.90319,85,74,27,M-A T4RM
2459004.91813,198,84,23,M-A T4RM
2459004.93306,15,66,31,M-A T4RM
2459004.94799,63,60,33,M-A T4RM
2459004.96292,228,62,32,M-A T4RM
2459004.97785,180,60,33,M-A T4RM
2459004.99278,48,62,33,M-A T4RM
2459005.00771,-146,63,32,M-A T4RM
2459005.02264,-189,69,30,M-A T4RM
2459005.03757,-192,70,29,M-A T4RM
2459005.05250,-308,70,29,M-A T4RM
2459005.06743,-156,73,28,M-A T4RM
2459005.08237,-12,74,23,M-A T4RM
2459005.09730,-33,77,21,M-A T4RM
2459005.11223,16,86,17,M-A T4RM
2458649.66043,182,100,57,TRES
2458651.66355,336,123,50,TRES
2458653.65718,-36,119,40,TRES
2458653.66621,-29,136,40,TRES
2458656.66766,615,126,54,TRES
2458658.66493,119,146,57,TRES
2458661.65369,375,90,73,TRES
2458662.64899,0,126,79,TRES
2458665.67168,603,179,43,TRES
2458666.66827,278,76,73,TRES
2458681.66182,-130,209,41,TRES
2458909.01400,-94,140,41,TRES

==> Data/TESS_S10P1_v2.csv <==
# time,flux,flux_err
2458571.002506,1.00053,0.00064
2458571.003895,0.99958,0.00064
2458571.005284,1.00007,0.00064
2458571.006673,1.00058,0.00064
2458571.008062,1.00021,0.00064
2458571.009451,1.00067,0.00064
2458571.010840,1.00106,0.00064
2458571.012229,0.99992,0.00064
2458571.013618,0.99965,0.00064
2458571.015006,1.00085,0.00064
2458571.016395,1.00027,0.00064
2458571.017784,1.00226,0.00064
2458571.019173,0.99924,0.00064
2458571.020562,0.99976,0.00064
2458571.021951,1.00054,0.00064
2458571.023340,0.99979,0.00064
2458571.024729,1.00083,0.00064
2458571.026118,0.99932,0.00064
2458571.027507,1.00024,0.00064
2458571.028896,1.00004,0.00064
2458571.030285,1.00119,0.00064
2458571.031674,1.00028,0.00064
2458571.033062,1.00038,0.00064
2458571.034451,0.99870,0.00064
2458571.035840,1.00043,0.00064
2458571.037229,0.99974,0.00064
2458571.038618,1.00019,0.00064
2458571.040007,1.00021,0.00064
2458571.041396,1.00048,0.00064
2458571.042785,0.99960,0.00064
2458571.044174,1.00006,0.00064
2458571.045563,1.00078,0.00064
2458571.046952,1.00049,0.00064
2458571.048341,1.00058,0.00064
2458571.049730,0.99978,0.00064
2458571.051119,0.99989,0.00064
2458571.052507,1.00079,0.00064
2458571.053896,0.99884,0.00064
2458571.055285,1.00133,0.00064
2458571.056674,1.00077,0.00064
2458571.058063,0.99974,0.00064
2458571.059452,1.00148,0.00064
2458571.060841,1.00035,0.00064
2458571.062230,0.99919,0.00064
2458571.063619,1.00136,0.00064
2458571.065008,1.00046,0.00064
2458571.066397,1.00061,0.00064
2458571.067786,1.00043,0.00064
2458571.069175,0.99996,0.00064
2458571.070564,0.99989,0.00064
2458571.071952,1.00027,0.00064
2458571.073341,1.00100,0.00064
2458571.074730,1.00005,0.00064
2458571.076119,1.00030,0.00064
2458571.077508,1.00045,0.00064
2458571.078897,1.00020,0.00064
2458571.080286,1.00007,0.00064
2458571.081675,0.99927,0.00064
2458571.083064,0.99989,0.00064
2458571.084453,0.99965,0.00064
2458571.085842,1.00003,0.00064
2458571.087231,1.00176,0.00064
2458571.088620,1.00230,0.00064
2458571.090009,1.00016,0.00064
2458571.091397,1.00005,0.00064
2458571.092786,1.00049,0.00063
2458571.094175,0.99882,0.00064
2458571.095564,1.00024,0.00063
2458571.096953,1.00044,0.00063
2458571.098342,0.99934,0.00064
2458571.099731,1.00008,0.00063
2458571.101120,1.00049,0.00063
2458571.102509,0.99993,0.00064
2458571.103898,1.00059,0.00063
2458571.105287,1.00086,0.00063
2458571.106676,1.00147,0.00063
2458571.108065,1.00146,0.00064
2458571.109454,0.99990,0.00063
2458571.110842,1.00025,0.00063
2458571.112231,1.00055,0.00063
2458571.113620,1.00087,0.00063
2458571.115009,1.00008,0.00063
2458571.116398,1.00034,0.00063
2458571.117787,1.00140,0.00063
2458571.119176,0.99944,0.00063
2458571.120565,0.99995,0.00063
2458571.121954,1.00097,0.00063
2458571.123343,1.00011,0.00063
2458571.124732,1.00061,0.00063
2458571.126121,1.00018,0.00063
2458571.127510,1.00122,0.00063
2458571.128899,1.00054,0.00063
2458571.130287,1.00069,0.00063
2458571.131676,1.00017,0.00063
2458571.133065,1.00208,0.00063
2458571.134454,1.00079,0.00063
2458571.135843,1.00029,0.00063
2458571.137232,0.99973,0.00063
2458571.138621,1.00005,0.00063
2458571.140010,0.99985,0.00063
2458571.141399,1.00023,0.00063
2458571.142788,1.00065,0.00063
2458571.144177,1.00003,0.00063
2458571.145566,1.00111,0.00063
2458571.146955,1.00035,0.00063
2458571.148344,1.00044,0.00063
2458571.149732,1.00059,0.00063
2458571.151121,0.99947,0.00063
2458571.152510,1.00048,0.00063
2458571.153899,0.99961,0.00063
2458571.155288,1.00012,0.00063
2458571.156677,0.99982,0.00063
2458571.158066,0.99990,0.00063
2458571.159455,1.00012,0.00063
2458571.160844,1.00071,0.00063
2458571.162233,1.00037,0.00063
2458571.163622,1.00023,0.00063
2458571.165011,1.00012,0.00063
2458571.166400,1.00008,0.00063
2458571.167789,1.00019,0.00063
2458571.169177,1.00052,0.00063
2458571.170566,1.00007,0.00063
2458571.171955,0.99922,0.00063
2458571.173344,1.00064,0.00063
2458571.174733,1.00065,0.00063
2458571.176122,1.00049,0.00063
2458571.177511,1.00086,0.00063
2458571.178900,1.00092,0.00063
2458571.180289,1.00002,0.00063
2458571.181678,0.99927,0.00063
2458571.183067,1.00107,0.00063
2458571.184456,1.00088,0.00063
2458571.185845,1.00064,0.00063
2458571.187234,1.00064,0.00063
2458571.188622,0.99985,0.00063
2458571.190011,1.00026,0.00063
2458571.191400,1.00054,0.00063
2458571.192789,1.00039,0.00063
2458571.194178,1.00036,0.00063
2458571.195567,0.99998,0.00063
2458571.196956,1.00067,0.00063
2458571.198345,1.00092,0.00063
2458571.199734,1.00019,0.00063
2458571.201123,1.00014,0.00063
2458571.202512,0.99986,0.00063
2458571.203901,0.99932,0.00063
2458571.205290,0.99967,0.00063
2458571.206679,1.00026,0.00063
2458571.208067,1.00072,0.00063
2458571.209456,1.00056,0.00063
2458571.210845,1.00031,0.00063
2458571.212234,1.00013,0.00063
2458571.213623,1.00059,0.00063
2458571.215012,1.00010,0.00063
2458571.216401,1.00047,0.00063
2458571.217790,1.00040,0.00063
2458571.219179,1.00072,0.00063
2458571.220568,1.00007,0.00063
2458571.221957,1.00019,0.00063
2458571.223346,1.00090,0.00063
2458571.224735,1.00023,0.00063
2458571.226124,0.99995,0.00063
2458571.227512,1.00023,0.00063
2458571.228901,1.00227,0.00063
2458571.230290,1.00127,0.00063
2458571.231679,1.00039,0.00063
2458571.233068,1.00064,0.00063
2458571.234457,1.00066,0.00063
2458571.235846,1.00059,0.00063
2458571.237235,1.00051,0.00063
2458571.238624,0.99964,0.00063
2458571.240013,1.00074,0.00063
2458571.241402,0.99983,0.00063
2458571.242791,1.00010,0.00063
2458571.244180,1.00084,0.00063
2458571.245568,1.00044,0.00063
2458571.246957,1.00158,0.00063
2458571.248346,1.00004,0.00063
2458571.249735,0.99994,0.00063
2458571.251124,1.00038,0.00063
2458571.252513,1.00058,0.00063
2458571.253902,0.99928,0.00063
2458571.255291,1.00079,0.00063
2458571.256680,1.00074,0.00063
2458571.258069,0.99999,0.00063
2458571.259458,1.00144,0.00063
2458571.260847,1.00067,0.00063
2458571.262236,1.00028,0.00063
2458571.263625,1.00067,0.00063
2458571.265013,1.00019,0.00063
2458571.266402,0.99933,0.00063
2458571.267791,0.99934,0.00063
2458571.269180,1.00036,0.00063
2458571.270569,0.99975,0.00063
2458571.271958,1.00047,0.00063
2458571.273347,1.00170,0.00063
2458571.274736,1.00063,0.00063
2458571.276125,1.00023,0.00063
2458571.277514,0.99903,0.00063
2458571.278903,0.99963,0.00063
2458571.280292,1.00037,0.00063
2458571.281681,1.00038,0.00063
2458571.283070,1.00078,0.00063
2458571.284458,1.00014,0.00063
2458571.285847,1.00047,0.00063
2458571.287236,1.00009,0.00063
2458571.288625,1.00055,0.00063
2458571.290014,1.00087,0.00063
2458571.291403,0.99978,0.00063
2458571.292792,0.99962,0.00063
2458571.294181,1.00069,0.00063
2458571.295570,1.00025,0.00063
2458571.296959,1.00032,0.00063
2458571.298348,0.99971,0.00063
2458571.299737,0.99997,0.00063
2458571.301126,1.00031,0.00063
2458571.302515,0.99993,0.00063
2458571.303903,1.00000,0.00063
2458571.305292,1.00096,0.00063
2458571.306681,1.00008,0.00063
2458571.308070,0.99959,0.00063
2458571.309459,0.99876,0.00063
2458571.310848,1.00046,0.00063
2458571.312237,1.00029,0.00063
2458571.313626,0.99975,0.00063
2458571.315015,1.00005,0.00063
2458571.316404,0.99965,0.00063
2458571.317793,0.99987,0.00063
2458571.319182,0.99985,0.00063
2458571.320571,1.00184,0.00063
2458571.321960,1.00004,0.00063
2458571.323348,1.00009,0.00063
2458571.324737,1.00090,0.00063
2458571.326126,0.99984,0.00063
2458571.327515,1.00043,0.00063
2458571.328904,1.00009,0.00063
2458571.330293,1.00064,0.00063
2458571.331682,1.00027,0.00063
2458571.333071,1.00004,0.00063
2458571.334460,1.00127,0.00063
2458571.335849,1.00051,0.00063
2458571.337238,0.99981,0.00063
2458571.338627,1.00105,0.00063
2458571.340016,1.00079,0.00063
2458571.341405,1.00026,0.00063
2458571.342793,0.99950,0.00063
2458571.344182,1.00085,0.00063
2458571.345571,1.00012,0.00063
2458571.346960,0.99925,0.00063
2458571.348349,1.00049,0.00063
2458571.349738,1.00022,0.00063
2458571.351127,1.00021,0.00063
2458571.352516,0.99998,0.00063
2458571.353905,1.00001,0.00063
2458571.355294,1.00036,0.00063
2458571.356683,1.00089,0.00063
2458571.358072,1.00050,0.00063
2458571.359461,0.99984,0.00063
2458571.360850,0.99967,0.00063
2458571.362238,1.00005,0.00063
2458571.363627,1.00014,0.00063
2458571.365016,1.00019,0.00063
2458571.366405,1.00031,0.00063
2458571.367794,0.99987,0.00063
2458571.369183,1.00128,0.00063
2458571.370572,1.00034,0.00063
2458571.371961,1.00088,0.00063
2458571.373350,0.99934,0.00063
2458571.374739,1.00115,0.00063
2458571.376128,0.99963,0.00063
2458571.377517,0.99949,0.00063
2458571.378906,0.99989,0.00063
2458571.380295,1.00059,0.00063
2458571.381683,1.00018,0.00063
2458571.383072,0.99931,0.00063
2458571.384461,1.00125,0.00063
2458571.385850,1.00006,0.00063
2458571.387239,0.99987,0.00063
2458571.388628,0.99968,0.00063
2458571.390017,1.00003,0.00063
2458571.391406,1.00016,0.00063
2458571.392795,1.00017,0.00063
2458571.394184,0.99953,0.00063
2458571.395573,1.00038,0.00063
2458571.396962,0.99994,0.00063
2458571.398351,0.99992,0.00063
2458571.399740,1.00075,0.00063
2458571.401128,0.99983,0.00063
2458571.402517,1.00021,0.00063
2458571.403906,1.00010,0.00063
2458571.405295,1.00002,0.00063
2458571.406684,0.99954,0.00063
2458571.408073,0.99978,0.00063
2458571.409462,1.00032,0.00063
2458571.410851,1.00049,0.00063
2458571.412240,1.00085,0.00063
2458571.413629,0.99978,0.00063
2458571.415018,0.99939,0.00063
2458571.416407,1.00025,0.00063
2458571.417796,1.00076,0.00063
2458571.419185,1.00040,0.00063
2458571.420573,1.00058,0.00063
2458571.421962,0.99995,0.00063
2458571.423351,0.99967,0.00063
2458571.424740,0.99947,0.00062
2458571.426129,1.00027,0.00063
2458571.427518,0.99940,0.00063
2458571.428907,1.00046,0.00063
2458571.430296,1.00006,0.00062
2458571.431685,0.99922,0.00063
2458571.433074,0.99875,0.00062
2458571.434463,0.99997,0.00062
2458571.435852,0.99992,0.00063
2458571.437241,1.00100,0.00063
2458571.438629,0.99986,0.00062
2458571.440018,1.00014,0.00063
2458571.441407,0.99946,0.00062
2458571.442796,1.00027,0.00062
2458571.444185,0.99972,0.00063
2458571.445574,0.99920,0.00062
2458571.446963,1.00047,0.00062
2458571.448352,0.99981,0.00063
2458571.449741,1.00053,0.00063
2458571.451130,0.99977,0.00062
2458571.452519,1.00053,0.00062
2458571.453908,0.99924,0.00062
2458571.455297,1.00122,0.00062
2458571.456686,0.99994,0.00062
2458571.458074,0.99944,0.00062
2458571.459463,1.00018,0.00062
2458571.460852,1.00007,0.00063
2458571.462241,0.99991,0.00062
2458571.463630,1.00055,0.00062
2458571.465019,1.00015,0.00063
2458571.466408,1.00031,0.00063
2458571.467797,1.00032,0.00063
2458571.469186,1.00001,0.00063
2458571.470575,1.00044,0.00062
2458571.471964,1.00075,0.00062
2458571.473353,0.99877,0.00062
2458571.474742,0.99963,0.00062
2458571.476131,0.99980,0.00062
2458571.477519,0.99874,0.00062
2458571.478908,0.99950,0.00062
2458571.480297,1.00013,0.00062
2458571.481686,1.00026,0.00062
2458571.483075,1.00054,0.00062
2458571.484464,1.00040,0.00063
2458571.485853,1.00003,0.00062
2458571.487242,0.99994,0.00062
2458571.488631,0.99971,0.00063
2458571.490020,0.99990,0.00062
2458571.491409,1.00128,0.00062
2458571.492798,0.99996,0.00062
2458571.494187,0.99910,0.00062
2458571.495576,1.00088,0.00062
2458571.496964,0.99983,0.00062
2458571.498353,0.99947,0.00062
2458571.499742,1.00104,0.00062
2458571.501131,0.99942,0.00062
2458571.502520,1.00107,0.00063
2458571.503909,0.99951,0.00062
2458571.505298,1.00009,0.00063
2458571.506687,1.00095,0.00062
2458571.508076,1.00074,0.00062
2458571.509465,0.99928,0.00062
2458571.510854,1.00035,0.00062
2458571.512243,0.99975,0.00062
2458571.513632,0.99889,0.00062
2458571.515021,1.00101,0.00062
2458571.516409,0.99996,0.00062
2458571.517798,1.00104,0.00062
2458571.519187,0.99979,0.00062
2458571.520576,0.99966,0.00062
2458571.521965,1.00064,0.00062
2458571.523354,1.00008,0.00062
2458571.524743,1.00071,0.00062
2458571.526132,0.99960,0.00062
2458571.527521,1.00055,0.00062
2458571.528910,0.99965,0.00062
2458571.530299,1.00004,0.00062
2458571.531688,0.99988,0.00062
2458571.533077,1.00004,0.00062
2458571.534466,1.00067,0.00062
2458571.535854,0.99991,0.00062
2458571.537243,1.00033,0.00062
2458571.538632,0.99985,0.00062
2458571.540021,1.00047,0.00062
2458571.541410,1.00046,0.00062
2458571.542799,1.00040,0.00062
2458571.544188,0.99938,0.00062
2458571.545577,0.99961,0.00062
2458571.546966,0.99956,0.00062
2458571.548355,1.00040,0.00062
2458571.549744,1.00000,0.00062
2458571.551133,1.00028,0.00062
2458571.552522,1.00027,0.00062
2458571.553911,0.99967,0.00062
2458571.555299,1.00119,0.00062
2458571.556688,1.00006,0.00062
2458571.558077,1.00016,0.00062
2458571.559466,0.99981,0.00062
2458571.560855,1.00055,0.00062
2458571.562244,0.99978,0.00062
2458571.563633,1.00000,0.00062
2458571.565022,1.00034,0.00062
2458571.566411,1.00047,0.00062
2458571.567800,1.00012,0.00062
2458571.569189,0.99926,0.00062
2458571.570578,0.99990,0.00062
2458571.571967,0.99914,0.00062
2458571.573356,0.99962,0.00062
2458571.574744,1.00011,0.00062
2458571.576133,1.00007,0.00062
2458571.577522,1.00082,0.00062
2458571.578911,0.99978,0.00062
2458571.580300,0.99967,0.00062
2458571.581689,0.99991,0.00062
2458571.583078,0.99972,0.00062
2458571.584467,1.00132,0.00063
2458571.585856,1.00003,0.00062
2458571.587245,0.99892,0.00062
2458571.588634,1.00004,0.00062
2458571.590023,0.99949,0.00062
2458571.591412,0.99946,0.00063
2458571.592801,1.00032,0.00062
2458571.594189,0.99912,0.00062
2458571.595578,0.99965,0.00062
2458571.596967,0.99948,0.00062
2458571.598356,0.99976,0.00062
2458571.599745,0.99940,0.00062
2458571.601134,0.99965,0.00062
2458571.602523,0.99970,0.00062
2458571.603912,0.99919,0.00062
2458571.605301,0.99945,0.00062
2458571.606690,0.99986,0.00062
2458571.608079,1.00003,0.00062
2458571.609468,0.99943,0.00062
2458571.610857,0.99998,0.00062
2458571.612245,0.99968,0.00062
2458571.613634,0.99951,0.00062
2458571.615023,0.99997,0.00062
2458571.616412,1.00017,0.00062
2458571.617801,0.99904,0.00062
2458571.619190,0.99974,0.00062
2458571.620579,0.99954,0.00062
2458571.621968,1.00024,0.00062
2458571.623357,0.99946,0.00062
2458571.624746,1.00002,0.00062
2458571.626135,0.99936,0.00063
2458571.627524,0.99965,0.00062
2458571.628913,1.00008,0.00062
2458571.630302,0.99981,0.00062
2458571.631690,0.99961,0.00062
2458571.633079,0.99968,0.00062
2458571.634468,0.99961,0.00062
2458571.635857,0.99941,0.00062
2458571.637246,1.00045,0.00062
2458571.638635,1.00038,0.00062
2458571.640024,0.99947,0.00062
2458571.641413,0.99989,0.00062
2458571.642802,0.99985,0.00062
2458571.644191,0.99968,0.00062
2458571.645580,1.00037,0.00062
2458571.646969,1.00096,0.00062
2458571.648358,0.99926,0.00062
2458571.649747,0.99902,0.00062
2458571.651135,0.99933,0.00062
2458571.652524,0.99979,0.00062
2458571.653913,1.00062,0.00062
2458571.655302,0.99972,0.00062
2458571.656691,0.99922,0.00062
2458571.658080,0.99982,0.00062
2458571.659469,0.99991,0.00062
2458571.660858,1.00047,0.00062
2458571.662247,0.99948,0.00062
2458571.663636,1.00018,0.00062
2458571.665025,0.99946,0.00062
2458571.666414,1.00021,0.00062
2458571.667803,0.99961,0.00062
2458571.669192,1.00036,0.00062
2458571.670580,0.99995,0.00062
2458571.671969,0.99961,0.00062
2458571.673358,0.99963,0.00062
2458571.674747,0.99941,0.00062
2458571.676136,1.00051,0.00062
2458571.677525,0.99937,0.00062
2458571.678914,1.00041,0.00062
2458571.680303,0.99950,0.00062
2458571.681692,0.99953,0.00062
2458571.683081,1.00089,0.00062
2458571.684470,0.99933,0.00062
2458571.685859,0.99989,0.00062
2458571.687248,1.00051,0.00062
2458571.688637,0.99951,0.00062
2458571.690025,1.00101,0.00062
2458571.691414,0.99976,0.00062
2458571.692803,1.00002,0.00062
2458571.694192,0.99906,0.00062
2458571.695581,0.99997,0.00062
2458571.696970,0.99890,0.00062
2458571.698359,0.99961,0.00062
2458571.699748,0.99994,0.00062
2458571.701137,0.99879,0.00062
2458571.702526,0.99977,0.00062
2458571.703915,0.99860,0.00062
2458571.705304,0.99975,0.00062
2458571.706693,0.99967,0.00062
2458571.708082,0.99964,0.00062
2458571.709470,0.99999,0.00062
2458571.710859,0.99942,0.00062
2458571.712248,0.99917,0.00062
2458571.713637,1.00039,0.00062
2458571.715026,1.00024,0.00062
2458571.716415,0.99908,0.00062
2458571.717804,0.99935,0.00062
2458571.719193,0.99944,0.00062
2458571.720582,0.99900,0.00062
2458571.721971,1.00024,0.00062
2458571.723360,0.99958,0.00062
2458571.724749,0.99907,0.00062
2458571.726138,1.00035,0.00062
2458571.727527,0.99997,0.00062
2458571.728915,0.99976,0.00062
2458571.730304,0.99977,0.00062
2458571.731693,0.99971,0.00062
2458571.733082,0.99912,0.00062
2458571.734471,1.00004,0.00062
2458571.735860,0.99975,0.00062
2458571.737249,1.00021,0.00062
2458571.738638,0.99949,0.00062
2458571.740027,1.00002,0.00062
2458571.741416,1.00057,0.00062
2458571.742805,1.00028,0.00062
2458571.744194,1.00015,0.00062
2458571.745583,1.00078,0.00062
2458571.746972,0.99891,0.00062
2458571.748360,0.99902,0.00062
2458571.749749,1.00039,0.00062
2458571.751138,1.00045,0.00062
2458571.752527,0.99927,0.00062
2458571.753916,0.99955,0.00062
2458571.755305,0.99962,0.00062
2458571.756694,1.00007,0.00062
2458571.758083,0.99981,0.00062
2458571.759472,0.99924,0.00062
2458571.760861,0.99907,0.00062
2458571.762250,0.99956,0.00062
2458571.763639,1.00076,0.00062
2458571.765028,1.00139,0.00062
2458571.766416,0.99948,0.00062
2458571.767805,0.99976,0.00062
2458571.769194,0.99915,0.00062
2458571.770583,1.00034,0.00062
2458571.771972,0.99957,0.00062
2458571.773361,1.00002,0.00062
2458571.774750,1.00010,0.00062
2458571.776139,1.00042,0.00062
2458571.777528,0.99981,0.00062
2458571.778917,1.00032,0.00062
2458571.780306,0.99866,0.00062
2458571.781695,0.99975,0.00062
2458571.783084,0.99910,0.00062
2458571.784473,0.99991,0.00062
2458571.785861,0.99982,0.00062
2458571.787250,0.99954,0.00062
2458571.788639,0.99916,0.00062
2458571.790028,0.99974,0.00062
2458571.791417,0.99928,0.00062
2458571.792806,0.99871,0.00062
2458571.794195,0.99994,0.00062
2458571.795584,0.99934,0.00062
2458571.796973,0.99856,0.00062
2458571.798362,0.99902,0.00062
2458571.799751,1.00057,0.00062
2458571.801140,0.99999,0.00062
2458571.802529,1.00043,0.00062
2458571.803918,0.99912,0.00062
2458571.805306,0.99922,0.00062
2458571.806695,0.99911,0.00062
2458571.808084,0.99972,0.00062
2458571.809473,0.99960,0.00062
2458571.810862,0.99965,0.00062
2458571.812251,1.00011,0.00062
2458571.813640,0.99879,0.00062
2458571.815029,1.00063,0.00062
2458571.816418,0.99972,0.00062
2458571.817807,1.00008,0.00062
2458571.819196,0.99930,0.00062
2458571.820585,0.99954,0.00062
2458571.821974,1.00013,0.00062
2458571.823363,0.99842,0.00062
2458571.824751,0.99919,0.00062
2458571.826140,1.00037,0.00062
2458571.827529,0.99955,0.00062
2458571.828918,0.99950,0.00062
2458571.830307,1.00030,0.00062
2458571.831696,1.00024,0.00062
2458571.833085,0.99916,0.00062
2458571.834474,1.00003,0.00062
2458571.835863,0.99984,0.00062
2458571.837252,0.99970,0.00062
2458571.838641,0.99979,0.00062
2458571.840030,0.99896,0.00062
2458571.841419,0.99952,0.00062
2458571.842808,1.00020,0.00062
2458571.844196,0.99974,0.00062
2458571.845585,0.99928,0.00062
2458571.846974,0.99991,0.00062
2458571.848363,0.99859,0.00062
2458571.849752,0.99887,0.00062
2458571.851141,0.99962,0.00062
2458571.852530,0.99928,0.00062
2458571.853919,0.99939,0.00062
2458571.855308,0.99922,0.00062
2458571.856697,0.99875,0.00062
2458571.858086,1.00003,0.00062
2458571.859475,0.99991,0.00062
2458571.860864,0.99982,0.00062
2458571.862253,1.00000,0.00062
2458571.863641,0.99888,0.00062
2458571.865030,0.99960,0.00062
2458571.866419,1.00007,0.00062
2458571.867808,1.00023,0.00062
2458571.869197,0.99971,0.00062
2458571.870586,1.00030,0.00062
2458571.871975,0.99919,0.00062
2458571.873364,0.99994,0.00062
2458571.874753,0.99926,0.00062
2458571.876142,0.99893,0.00062
2458571.877531,0.99988,0.00062
2458571.878920,0.99931,0.00062
2458571.880309,1.00011,0.00062
2458571.881698,0.99886,0.00062
2458571.883086,0.99922,0.00062
2458571.884475,1.00048,0.00062
2458571.885864,0.99987,0.00062
2458571.887253,1.00023,0.00062
2458571.888642,0.99901,0.00062
2458571.890031,0.99945,0.00062
2458571.891420,0.99931,0.00062
2458571.892809,0.99984,0.00062
2458571.894198,0.99909,0.00062
2458571.895587,0.99932,0.00062
2458571.896976,0.99986,0.00062
2458571.898365,0.99908,0.00062
2458571.899754,0.99923,0.00062
2458571.901142,0.99990,0.00062
2458571.902531,0.99929,0.00062
2458571.903920,0.99866,0.00062
2458571.905309,0.99889,0.00062
2458571.906698,0.99891,0.00062
2458571.908087,1.00023,0.00062
2458571.909476,0.99990,0.00062
2458571.910865,0.99903,0.00062
2458571.912254,0.99949,0.00062
2458571.913643,0.99972,0.00062
2458571.915032,0.99936,0.00062
2458571.916421,1.00001,0.00062
2458571.917810,0.99896,0.00062
2458571.919199,0.99947,0.00062
2458571.920587,0.99813,0.00062
2458571.921976,0.99999,0.00062
2458571.923365,0.99885,0.00062
2458571.924754,0.99963,0.00062
2458571.926143,0.99974,0.00062
2458571.927532,0.99966,0.00062
2458571.928921,0.99915,0.00062
2458571.930310,0.99962,0.00062
2458571.931699,1.00026,0.00062
2458571.933088,0.99997,0.00062
2458571.934477,0.99858,0.00062
2458571.935866,0.99989,0.00062
2458571.937255,1.00027,0.00062
2458571.938644,1.00038,0.00062
2458571.940032,1.00076,0.00062
2458571.941421,0.99909,0.00062
2458571.942810,1.00004,0.00062
2458571.944199,0.99930,0.00062
2458571.945588,1.00011,0.00062
2458571.946977,0.99996,0.00062
2458571.948366,0.99963,0.00062
2458571.949755,0.99991,0.00062
2458571.951144,0.99899,0.00062
2458571.952533,0.99924,0.00062
2458571.953922,0.99922,0.00062
2458571.955311,0.99934,0.00062
2458571.956700,1.00025,0.00062
2458571.958089,0.99924,0.00062
2458571.959477,0.99966,0.00062
2458571.960866,0.99901,0.00062
2458571.962255,0.99922,0.00062
2458571.963644,0.99946,0.00062
2458571.965033,0.99975,0.00062
2458571.966422,1.00026,0.00062
2458571.967811,1.00060,0.00062
2458571.969200,0.99929,0.00062
2458571.970589,0.99837,0.00062
2458571.971978,0.99951,0.00062
2458571.973367,0.99961,0.00062
2458571.974756,0.99964,0.00062
2458571.976145,0.99933,0.00062
2458571.977534,0.99969,0.00062
2458571.978922,0.99996,0.00062
2458571.980311,0.99976,0.00062
2458571.981700,0.99884,0.00062
2458571.983089,0.99870,0.00062
2458571.984478,0.99984,0.00062
2458571.985867,0.99963,0.00062
2458571.987256,0.99954,0.00062
2458571.988645,1.00032,0.00062
2458571.990034,0.99901,0.00062
2458571.991423,0.99874,0.00062
2458571.992812,0.99913,0.00062
2458571.994201,0.99995,0.00062
2458571.995590,0.99972,0.00062
2458571.996979,0.99903,0.00062
2458571.998367,0.99954,0.00062
2458571.999756,0.99961,0.00062
2458572.001145,0.99914,0.00062
2458572.002534,0.99928,0.00062
2458572.003923,0.99995,0.00062
2458572.005312,0.99885,0.00062
2458572.006701,0.99887,0.00062
2458572.008090,0.99976,0.00062
2458572.009479,1.00034,0.00062
2458572.010868,1.00000,0.00062
2458572.012257,0.99880,0.00062
2458572.013646,1.00094,0.00062
2458572.015035,0.99897,0.00062
2458572.016423,0.99956,0.00062
2458572.017812,0.99871,0.00062
2458572.019201,0.99989,0.00062
2458572.020590,0.99883,0.00062
2458572.021979,0.99918,0.00062
2458572.023368,0.99955,0.00062
2458572.024757,0.99941,0.00062
2458572.026146,1.00010,0.00062
2458572.027535,0.99975,0.00062
2458572.028924,0.99861,0.00062
2458572.030313,0.99915,0.00062
2458572.031702,0.99914,0.00062
2458572.033091,1.00094,0.00062
2458572.034480,0.99920,0.00062
2458572.035868,1.00001,0.00062
2458572.037257,0.99932,0.00062
2458572.038646,0.99829,0.00062
2458572.040035,0.99917,0.00062
2458572.041424,0.99922,0.00062
2458572.042813,0.99906,0.00062
2458572.044202,0.99913,0.00062
2458572.045591,1.00026,0.00062
2458572.046980,0.99979,0.00062
2458572.048369,0.99907,0.00062
2458572.049758,0.99958,0.00062
2458572.051147,1.00019,0.00062
2458572.052536,0.99915,0.00062
2458572.053925,0.99966,0.00062
2458572.055313,1.00021,0.00062
2458572.056702,0.99889,0.00062
2458572.058091,0.99946,0.00062
2458572.059480,0.99950,0.00062
2458572.060869,0.99936,0.00062
2458572.062258,0.99886,0.00062
2458572.063647,1.00050,0.00062
2458572.065036,1.00052,0.00062
2458572.066425,0.99970,0.00062
2458572.067814,0.99942,0.00062
2458572.069203,0.99999,0.00062
2458572.070592,1.00075,0.00062
2458572.071981,1.00001,0.00062
2458572.073370,0.99976,0.00062
2458572.074758,0.99979,0.00062
2458572.076147,0.99938,0.00062
2458572.077536,0.99993,0.00062
2458572.078925,0.99941,0.00062
2458572.080314,0.99917,0.00062
2458572.081703,0.99933,0.00062
2458572.083092,1.00011,0.00062
2458572.084481,0.99984,0.00062
2458572.085870,1.00011,0.00062
2458572.087259,1.00015,0.00062
2458572.088648,0.99967,0.00062
2458572.090037,0.99901,0.00062
2458572.091426,1.00015,0.00062
2458572.092815,0.99921,0.00062
2458572.094203,0.99955,0.00062
2458572.095592,1.00026,0.00062
2458572.096981,0.99977,0.00062
2458572.098370,0.99906,0.00062
2458572.099759,0.99928,0.00062
2458572.101148,0.99964,0.00062
2458572.102537,1.00063,0.00062
2458572.103926,0.99950,0.00062
2458572.105315,1.00009,0.00062
2458572.106704,1.00087,0.00062
2458572.108093,0.99947,0.00062
2458572.109482,0.99924,0.00062
2458572.110871,0.99949,0.00062
2458572.112259,0.99951,0.00062
2458572.113648,0.99856,0.00062
2458572.115037,0.99988,0.00062
2458572.116426,0.99951,0.00062
2458572.117815,1.00008,0.00062
2458572.119204,0.99895,0.00062
2458572.120593,0.99945,0.00062
2458572.121982,0.99923,0.00062
2458572.123371,0.99965,0.00062
2458572.124760,0.99963,0.00062
2458572.126149,1.00055,0.00062
2458572.127538,0.99962,0.00062
2458572.128927,0.99917,0.00062
2458572.130316,0.99988,0.00062
2458572.131704,0.99965,0.00062
2458572.133093,0.99812,0.00062
2458572.134482,0.99985,0.00062
2458572.135871,0.99955,0.00062
2458572.137260,0.99972,0.00062
2458572.138649,0.99840,0.00062
2458572.140038,0.99945,0.00062
2458572.141427,0.99982,0.00062
2458572.142816,0.99950,0.00062
2458572.144205,0.99948,0.00062
2458572.145594,0.99955,0.00062
2458572.146983,0.99935,0.00062
2458572.148372,0.99988,0.00062
2458572.149761,0.99913,0.00062
2458572.151149,0.99934,0.00062
2458572.152538,0.99896,0.00062
2458572.153927,1.00032,0.00062
2458572.155316,0.99954,0.00062
2458572.156705,0.99959,0.00062
2458572.158094,0.99849,0.00062
2458572.159483,0.99972,0.00062
2458572.160872,0.99941,0.00062
2458572.162261,0.99903,0.00062
2458572.163650,0.99887,0.00062
2458572.165039,0.99896,0.00062
2458572.166428,0.99945,0.00062
2458572.167817,0.99913,0.00062
2458572.169206,0.99950,0.00062
2458572.170594,0.99996,0.00062
2458572.171983,0.99943,0.00062
2458572.173372,0.99919,0.00062
2458572.174761,0.99984,0.00062
2458572.176150,0.99939,0.00062
2458572.177539,0.99934,0.00062
2458572.178928,0.99896,0.00062
2458572.180317,0.99981,0.00062
2458572.181706,0.99907,0.00062
2458572.183095,0.99924,0.00062
2458572.184484,0.99938,0.00062
2458572.185873,0.99952,0.00062
2458572.187262,0.99913,0.00062
2458572.188651,0.99936,0.00062
2458572.190039,0.99933,0.00062
2458572.191428,1.00017,0.00062
2458572.192817,0.99965,0.00062
2458572.194206,0.99919,0.00062
2458572.195595,0.99914,0.00062
2458572.196984,0.99887,0.00062
2458572.198373,0.99985,0.00062
2458572.199762,0.99932,0.00062
2458572.201151,0.99965,0.00062
2458572.202540,0.99972,0.00062
2458572.203929,0.99964,0.00062
2458572.205318,0.99880,0.00062
2458572.206707,1.00030,0.00062
2458572.208095,0.99959,0.00062
2458572.209484,1.00019,0.00062
2458572.210873,1.00023,0.00062
2458572.212262,0.99976,0.00062
2458572.213651,0.99895,0.00062
2458572.215040,0.99864,0.00062
2458572.216429,0.99920,0.00062
2458572.217818,0.99938,0.00062
2458572.219207,1.00016,0.00062
2458572.220596,0.99843,0.00062
2458572.221985,0.99950,0.00062
2458572.223374,0.99943,0.00062
2458572.224763,0.99991,0.00062
2458572.226152,0.99907,0.00062
2458572.227540,1.00124,0.00062
2458572.228929,0.99928,0.00062
2458572.230318,1.00019,0.00062
2458572.231707,0.99896,0.00062
2458572.233096,0.99913,0.00062
2458572.234485,0.99903,0.00062
2458572.235874,0.99933,0.00062
2458572.237263,0.99917,0.00062
2458572.238652,0.99864,0.00062
2458572.240041,0.99904,0.00062
2458572.241430,0.99988,0.00062
2458572.242819,1.00042,0.00062
2458572.244208,0.99954,0.00062
2458572.245597,0.99897,0.00062
2458572.246985,0.99843,0.00062
2458572.248374,1.00003,0.00062
2458572.249763,1.00159,0.00062
2458572.251152,0.99898,0.00062
2458572.252541,0.99957,0.00062
2458572.253930,1.00016,0.00062
2458572.255319,1.00007,0.00062
2458572.256708,0.99906,0.00062
2458572.258097,0.99963,0.00062
2458572.259486,0.99924,0.00062
2458572.260875,1.00000,0.00062
2458572.262264,0.99862,0.00062
2458572.263653,0.99935,0.00062
2458572.265042,0.99913,0.00062
2458572.266430,0.99904,0.00062
2458572.267819,0.99961,0.00062
2458572.269208,0.99960,0.00062
2458572.270597,0.99939,0.00062
2458572.271986,0.99926,0.00062
2458572.273375,0.99900,0.00062
2458572.274764,0.99926,0.00062
2458572.276153,0.99939,0.00062
2458572.277542,0.99998,0.00062
2458572.278931,0.99919,0.00062
2458572.280320,0.99878,0.00062
2458572.281709,0.99952,0.00062
2458572.283098,1.00030,0.00062
2458572.284487,1.00026,0.00062
2458572.285875,1.00004,0.00062
2458572.287264,0.99926,0.00062
2458572.288653,0.99871,0.00062
2458572.290042,0.99985,0.00062
2458572.291431,0.99901,0.00062
2458572.292820,0.99882,0.00062
2458572.294209,0.99935,0.00062
2458572.295598,0.99879,0.00062
2458572.296987,0.99954,0.00062
2458572.298376,0.99802,0.00062
2458572.299765,0.99904,0.00062
2458572.301154,0.99899,0.00062
2458572.302543,0.99912,0.00062
2458572.303931,0.99912,0.00062
2458572.305320,0.99972,0.00062
2458572.306709,0.99946,0.00062
2458572.308098,0.99955,0.00062
2458572.309487,0.99959,0.00062
2458572.310876,0.99912,0.00062
2458572.312265,0.99967,0.00062
2458572.313654,0.99919,0.00062
2458572.315043,0.99920,0.00062
2458572.316432,1.00090,0.00062
2458572.317821,1.00022,0.00062
2458572.319210,0.99937,0.00062
2458572.320599,1.00019,0.00062
2458572.321988,1.00087,0.00062
2458572.323376,0.99863,0.00062
2458572.324765,0.99953,0.00062
2458572.326154,0.99892,0.00062
2458572.327543,0.99976,0.00062
2458572.328932,0.99976,0.00062
2458572.330321,0.99903,0.00062
2458572.331710,0.99940,0.00062
2458572.333099,0.99878,0.00062
2458572.334488,1.00020,0.00062
2458572.335877,0.99971,0.00062
2458572.337266,0.99955,0.00062
2458572.338655,0.99986,0.00062
2458572.340044,0.99965,0.00062
2458572.341433,0.99914,0.00062
2458572.342821,0.99825,0.00062
2458572.344210,0.99802,0.00062
2458572.345599,0.99982,0.00062
2458572.346988,0.99961,0.00062
2458572.348377,0.99897,0.00062
2458572.349766,0.99958,0.00062
2458572.351155,0.99867,0.00062
2458572.352544,1.00015,0.00062
2458572.353933,0.99902,0.00062
2458572.355322,1.00019,0.00062
2458572.356711,0.99914,0.00062
2458572.358100,0.99971,0.00062
2458572.359489,0.99849,0.00062
2458572.360878,0.99945,0.00062
2458572.362266,0.99911,0.00062
2458572.363655,0.99946,0.00062
2458572.365044,0.99939,0.00062
2458572.366433,0.99906,0.00062
2458572.367822,0.99942,0.00062
2458572.369211,0.99977,0.00062
2458572.370600,0.99965,0.00062
2458572.371989,0.99921,0.00062
2458572.373378,0.99996,0.00062
2458572.374767,0.99984,0.00062
2458572.376156,0.99938,0.00062
2458572.377545,0.99979,0.00062
2458572.378934,0.99887,0.00062
2458572.380322,0.99934,0.00062
2458572.381711,0.99866,0.00062
2458572.383100,0.99910,0.00062
2458572.384489,0.99961,0.00062
2458572.385878,1.00020,0.00062
2458572.387267,0.99935,0.00062
2458572.388656,0.99905,0.00062
2458572.390045,0.99892,0.00062
2458572.391434,0.99911,0.00062
2458572.392823,0.99946,0.00062
2458572.394212,0.99880,0.00062
2458572.395601,0.99973,0.00062
2458572.396990,0.99924,0.00062
2458572.398379,0.99927,0.00062
2458572.399767,0.99913,0.00062
2458572.401156,0.99873,0.00062
2458572.402545,0.99921,0.00062
2458572.403934,1.00021,0.00062
2458572.405323,0.99980,0.00062
2458572.406712,0.99929,0.00062
2458572.408101,0.99994,0.00062
2458572.409490,0.99908,0.00062
2458572.410879,1.00017,0.00062
2458572.412268,0.99930,0.00062
2458572.413657,0.99934,0.00062
2458572.415046,1.00001,0.00062
2458572.416435,1.00018,0.00062
2458572.417824,0.99924,0.00062
2458572.419212,0.99951,0.00062
2458572.420601,0.99948,0.00062
2458572.421990,0.99907,0.00062
2458572.423379,0.99852,0.00062
2458572.424768,0.99936,0.00062
2458572.426157,0.99947,0.00062
2458572.427546,0.99989,0.00062
2458572.428935,0.99984,0.00062
2458572.430324,0.99992,0.00062
2458572.431713,0.99986,0.00062
2458572.433102,0.99964,0.00062
2458572.434491,0.99842,0.00062
2458572.435880,0.99977,0.00062
2458572.437269,0.99941,0.00062
2458572.438657,0.99905,0.00062
2458572.440046,1.00014,0.00062
2458572.441435,0.99901,0.00062
2458572.442824,0.99950,0.00062
2458572.444213,1.00003,0.00062
2458572.445602,0.99928,0.00062
2458572.446991,0.99871,0.00062
2458572.448380,0.99899,0.00062
2458572.449769,1.00024,0.00062
2458572.451158,0.99939,0.00062
2458572.452547,0.99936,0.00062
2458572.453936,0.99960,0.00062
2458572.455325,0.99977,0.00062
2458572.456713,0.99850,0.00062
2458572.458102,0.99878,0.00062
2458572.459491,1.00025,0.00062
2458572.460880,0.99934,0.00062
2458572.462269,0.99914,0.00062
2458572.463658,0.99905,0.00062
2458572.465047,0.99956,0.00062
2458572.466436,1.00002,0.00062
2458572.467825,0.99998,0.00062
2458572.469214,0.99971,0.00062
2458572.470603,0.99930,0.00062
2458572.471992,1.00030,0.00062
2458572.473381,0.99874,0.00062
2458572.474770,0.99999,0.00062
2458572.476158,0.99974,0.00062
2458572.477547,1.00008,0.00062
2458572.478936,0.99964,0.00062
2458572.480325,0.99920,0.00062
2458572.481714,0.99923,0.00062
2458572.483103,0.99908,0.00062
2458572.484492,1.00009,0.00062
2458572.485881,0.99827,0.00062
2458572.487270,0.99956,0.00062
2458572.488659,0.99908,0.00062
2458572.490048,0.99954,0.00062
2458572.491437,0.99886,0.00062
2458572.492826,0.99981,0.00062
2458572.494215,1.00003,0.00062
2458572.495603,0.99904,0.00062
2458572.496992,0.99921,0.00062
2458572.498381,0.99964,0.00062
2458572.499770,0.99956,0.00062
2458572.501159,1.00035,0.00062
2458572.502548,0.99868,0.00062
2458572.503937,0.99944,0.00062
2458572.505326,0.99870,0.00062
2458572.506715,0.99957,0.00062
2458572.508104,0.99938,0.00062
2458572.509493,0.99915,0.00062
2458572.510882,0.99913,0.00062
2458572.512271,0.99978,0.00062
2458572.513659,0.99862,0.00062
2458572.515048,0.99945,0.00062
2458572.516437,0.99862,0.00062
2458572.517826,0.99993,0.00062
2458572.519215,0.99967,0.00062
2458572.520604,0.99941,0.00062
2458572.521993,1.00021,0.00062
2458572.523382,1.00047,0.00062
2458572.524771,0.99981,0.00062
2458572.526160,0.99941,0.00062
2458572.527549,1.00032,0.00062
2458572.528938,0.99920,0.00062
2458572.530327,1.00024,0.00062
2458572.531716,1.00043,0.00062
2458572.533104,0.99966,0.00062
2458572.534493,0.99929,0.00062
2458572.535882,1.00014,0.00062
2458572.537271,0.99919,0.00062
2458572.538660,0.99952,0.00062
2458572.540049,1.00030,0.00062
2458572.541438,0.99942,0.00062
2458572.542827,0.99941,0.00062
2458572.544216,0.99944,0.00062
2458572.545605,0.99925,0.00062
2458572.546994,0.99974,0.00062
2458572.548383,0.99960,0.00062
2458572.549772,0.99887,0.00062
2458572.551161,0.99941,0.00062
2458572.552549,0.99981,0.00062
2458572.553938,0.99997,0.00062
2458572.555327,0.99870,0.00062
2458572.556716,1.00008,0.00062
2458572.558105,0.99941,0.00062
2458572.559494,0.99947,0.00062
2458572.560883,0.99876,0.00062
2458572.562272,0.99959,0.00062
2458572.563661,0.99938,0.00062
2458572.565050,0.99905,0.00062
2458572.566439,1.00078,0.00062
2458572.567828,0.99908,0.00062
2458572.569217,0.99927,0.00062
2458572.570606,0.99902,0.00062
2458572.571994,0.99988,0.00062
2458572.573383,0.99919,0.00062
2458572.574772,0.99966,0.00062
2458572.576161,0.99923,0.00062
2458572.577550,0.99887,0.00062
2458572.578939,0.99973,0.00062
2458572.580328,0.99927,0.00062
2458572.581717,0.99975,0.00062
2458572.583106,0.99883,0.00062
2458572.584495,0.99872,0.00062
2458572.585884,0.99984,0.00062
2458572.587273,0.99942,0.00062
2458572.588662,0.99985,0.00062
2458572.590050,0.99923,0.00062
2458572.591439,0.99940,0.00062
2458572.592828,0.99966,0.00062
2458572.594217,0.99958,0.00062
2458572.595606,0.99916,0.00062
2458572.596995,0.99831,0.00062
2458572.598384,0.99936,0.00062
2458572.599773,0.99869,0.00062
2458572.601162,1.00043,0.00062
2458572.602551,0.99917,0.00062
2458572.603940,0.99977,0.00062
2458572.605329,0.99959,0.00062
2458572.606718,0.99978,0.00062
2458572.608107,0.99893,0.00062
2458572.609495,1.00013,0.00062
2458572.610884,0.99968,0.00062
2458572.621996,0.99934,0.00062
2458572.623385,0.99912,0.00062
2458572.624774,0.99987,0.00062
2458572.626163,0.99934,0.00062
2458572.627552,1.00061,0.00062
2458572.628940,0.99908,0.00062
2458572.630329,0.99984,0.00062
2458572.631718,0.99965,0.00062
2458572.633107,1.00069,0.00062
2458572.634496,0.99977,0.00062
2458572.635885,1.00015,0.00062
2458572.637274,0.99989,0.00062
2458572.638663,1.00002,0.00062
2458572.640052,0.99941,0.00062
2458572.641441,1.00014,0.00062
2458572.642830,0.99977,0.00062
2458572.644219,0.99956,0.00062
2458572.645608,0.99904,0.00062
2458572.646996,0.99975,0.00062
2458572.648385,0.99882,0.00062
2458572.649774,0.99868,0.00062
2458572.651163,0.99971,0.00062
2458572.652552,1.00033,0.00062
2458572.653941,1.00014,0.00062
2458572.655330,0.99902,0.00062
2458572.656719,0.99926,0.00062
2458572.658108,1.00002,0.00062
2458572.659497,1.00102,0.00062
2458572.660886,0.99919,0.00062
2458572.662275,0.99985,0.00062
2458572.663664,0.99952,0.00062
2458572.665053,0.99961,0.00062
2458572.666441,0.99947,0.00062
2458572.667830,0.99967,0.00062
2458572.669219,1.00015,0.00062
2458572.670608,0.99956,0.00062
2458572.671997,1.00073,0.00062
2458572.673386,0.99982,0.00062
2458572.674775,0.99898,0.00062
2458572.676164,0.99905,0.00062
2458572.677553,0.99878,0.00062
2458572.678942,0.99957,0.00062
2458572.680331,0.99965,0.00062
2458572.681720,0.99954,0.00062
2458572.683109,0.99942,0.00062
2458572.684498,0.99821,0.00062
2458572.685886,1.00004,0.00062
2458572.687275,0.99954,0.00062
2458572.688664,0.99973,0.00062
2458572.690053,0.99919,0.00062
2458572.691442,0.99914,0.00062
2458572.692831,0.99966,0.00062
2458572.694220,1.00005,0.00062
2458572.695609,1.00055,0.00062
2458572.696998,0.99890,0.00062
2458572.698387,1.00036,0.00062
2458572.699776,0.99943,0.00062
2458572.701165,0.99900,0.00062
2458572.702554,0.99901,0.00062
2458572.703942,0.99910,0.00062
2458572.705331,0.99906,0.00062
2458572.706720,0.99933,0.00062
2458572.708109,0.99840,0.00062
2458572.709498,1.00078,0.00062
2458572.710887,0.99944,0.00062
2458572.712276,0.99906,0.00062
2458572.713665,0.99959,0.00062
2458572.715054,0.99995,0.00062
2458572.716443,1.00031,0.00062
2458572.717832,0.99978,0.00062
2458572.719221,0.99930,0.00062
2458572.720610,0.99842,0.00062
2458572.721999,0.99907,0.00062
2458572.723387,0.99896,0.00062
2458572.724776,0.99927,0.00062
2458572.726165,1.00011,0.00062
2458572.727554,1.00053,0.00062
2458572.728943,0.99985,0.00062
2458572.730332,0.99943,0.00062
2458572.731721,0.99925,0.00062
2458572.733110,0.99923,0.00062
2458572.734499,0.99942,0.00062
2458572.735888,0.99963,0.00062
2458572.737277,0.99940,0.00062
2458572.738666,1.00001,0.00062
2458572.740055,0.99945,0.00062
2458572.741444,0.99890,0.00062
2458572.742832,0.99930,0.00062
2458572.744221,0.99936,0.00062
2458572.745610,0.99882,0.00062
2458572.746999,0.99982,0.00062
2458572.748388,0.99979,0.00062
2458572.749777,1.00023,0.00062
2458572.751166,0.99953,0.00062
2458572.752555,0.99941,0.00062
2458572.753944,0.99944,0.00062
2458572.755333,1.00022,0.00062
2458572.756722,1.00010,0.00062
2458572.758111,1.00087,0.00062
2458572.759500,0.99983,0.00062
2458572.760888,0.99872,0.00062
2458572.762277,1.00051,0.00062
2458572.763666,0.99933,0.00062
2458572.765055,0.99921,0.00062
2458572.766444,0.99942,0.00062
2458572.767833,0.99930,0.00062
2458572.769222,0.99965,0.00062
2458572.770611,0.99872,0.00062
2458572.772000,0.99988,0.00062
2458572.773389,0.99979,0.00062
2458572.774778,0.99977,0.00062
2458572.776167,0.99994,0.00062
2458572.777556,0.99951,0.00062
2458572.778945,0.99924,0.00062
2458572.780333,0.99882,0.00062
2458572.781722,0.99972,0.00062
2458572.783111,0.99898,0.00062
2458572.784500,0.99927,0.00062
2458572.785889,0.99999,0.00062
2458572.787278,0.99963,0.00062
2458572.788667,0.99840,0.00062
2458572.790056,1.00019,0.00062
2458572.791445,1.00036,0.00062
2458572.792834,1.00037,0.00062
2458572.794223,0.99915,0.00062
2458572.795612,0.99921,0.00062
2458572.797001,0.99877,0.00062
2458572.798390,0.99905,0.00062
2458572.799778,0.99958,0.00062
2458572.801167,1.00020,0.00062
2458572.802556,0.99870,0.00062
2458572.803945,0.99970,0.00062
2458572.805334,0.99983,0.00062
2458572.806723,0.99996,0.00062
2458572.808112,0.99928,0.00062
2458572.809501,0.99909,0.00062
2458572.810890,1.00009,0.00062
2458572.812279,0.99952,0.00062
2458572.813668,0.99930,0.00062
2458572.815057,0.99950,0.00062
2458572.816446,1.00008,0.00062
2458572.817834,0.99961,0.00062
2458572.819223,1.00062,0.00062
2458572.820612,1.00006,0.00062
2458572.822001,0.99921,0.00062
2458572.823390,0.99936,0.00062
2458572.824779,0.99981,0.00062
2458572.826168,1.00035,0.00062
2458572.827557,0.99954,0.00062
2458572.828946,0.99871,0.00062
2458572.830335,0.99978,0.00062
2458572.831724,0.99896,0.00062
2458572.833113,0.99981,0.00062
2458572.834502,0.99998,0.00062
2458572.835891,0.99949,0.00062
2458572.837279,0.99969,0.00062
2458572.838668,0.99892,0.00062
2458572.840057,1.00044,0.00062
2458572.841446,1.00008,0.00062
2458572.842835,0.99958,0.00062
2458572.844224,0.99977,0.00062
2458572.845613,1.00028,0.00062
2458572.847002,0.99910,0.00062
2458572.848391,0.99991,0.00062
2458572.849780,0.99978,0.00062
2458572.851169,0.99947,0.00062
2458572.852558,0.99965,0.00062
2458572.853947,1.00024,0.00062
2458572.855336,0.99965,0.00062
2458572.856724,0.99922,0.00062
2458572.858113,0.99944,0.00062
2458572.859502,0.99983,0.00062
2458572.860891,0.99833,0.00062
2458572.862280,0.99958,0.00062
2458572.863669,0.99951,0.00062
2458572.865058,0.99953,0.00062
2458572.866447,0.99944,0.00062
2458572.867836,0.99872,0.00062
2458572.869225,0.99939,0.00062
2458572.870614,1.00004,0.00062
2458572.872003,0.99972,0.00062
2458572.873392,0.99929,0.00062
2458572.874780,0.99898,0.00062
2458572.876169,1.00024,0.00062
2458572.877558,1.00002,0.00062
2458572.878947,1.00007,0.00062
2458572.880336,1.00002,0.00062
2458572.881725,0.99995,0.00062
2458572.883114,0.99989,0.00062
2458572.884503,0.99973,0.00062
2458572.885892,0.99952,0.00062
2458572.887281,0.99962,0.00062
2458572.888670,1.00046,0.00062
2458572.890059,1.00020,0.00062
2458572.891448,1.00016,0.00062
2458572.892837,0.99854,0.00062
2458572.894225,0.99915,0.00062
2458572.895614,0.99924,0.00062
2458572.897003,0.99870,0.00062
2458572.898392,0.99957,0.00062
2458572.899781,0.99941,0.00062
2458572.901170,0.99938,0.00062
2458572.902559,1.00013,0.00062
2458572.903948,0.99946,0.00062
2458572.905337,1.00030,0.00062
2458572.906726,0.99881,0.00062
2458572.908115,0.99958,0.00062
2458572.909504,0.99908,0.00062
2458572.910893,0.99914,0.00062
2458572.912281,1.00014,0.00062
2458572.913670,1.00046,0.00062
2458572.915059,0.99925,0.00062
2458572.916448,0.99897,0.00062
2458572.917837,1.00021,0.00062
2458572.919226,0.99993,0.00062
2458572.920615,0.99979,0.00062
2458572.922004,0.99929,0.00062
2458572.923393,1.00138,0.00062
2458572.924782,0.99943,0.00062
2458572.926171,0.99912,0.00062
2458572.927560,1.00044,0.00062
2458572.928949,0.99954,0.00062
2458572.930338,0.99964,0.00062
2458572.931726,1.00025,0.00062
2458572.933115,1.00029,0.00062
2458572.934504,0.99953,0.00062
2458572.935893,1.00003,0.00062
2458572.937282,0.99935,0.00062
2458572.938671,1.00036,0.00062
2458572.940060,0.99955,0.00062
2458572.941449,0.99930,0.00062
2458572.942838,0.99888,0.00062
2458572.944227,1.00049,0.00062
2458572.945616,0.99932,0.00062
2458572.947005,0.99938,0.00062
2458572.948394,0.99977,0.00062
2458572.949783,0.99957,0.00062
2458572.951171,1.00018,0.00062
2458572.952560,0.99978,0.00062
2458572.953949,0.99958,0.00062
2458572.955338,0.99936,0.00062
2458572.956727,1.00089,0.00062
2458572.958116,1.00000,0.00062
2458572.959505,0.99951,0.00062
2458572.960894,0.99981,0.00062
2458572.962283,0.99986,0.00062
2458572.963672,0.99949,0.00062
2458572.965061,0.99940,0.00062
2458572.966450,0.99897,0.00062
2458572.967839,0.99915,0.00062
2458572.969227,0.99999,0.00062
2458572.970616,0.99904,0.00062
2458572.972005,0.99961,0.00062
2458572.973394,0.99918,0.00062
2458572.974783,0.99896,0.00062
2458572.976172,0.99981,0.00062
2458572.977561,0.99937,0.00062
2458572.978950,0.99960,0.00062
2458572.980339,0.99942,0.00062
2458572.981728,0.99903,0.00062
2458572.983117,1.00030,0.00062
2458572.984506,0.99975,0.00062
2458572.985895,0.99999,0.00062
2458572.987284,0.99986,0.00062
2458572.988672,1.00022,0.00062
2458572.990061,1.00002,0.00062
2458572.991450,1.00048,0.00062
2458572.992839,0.99959,0.00062
2458572.994228,0.99997,0.00062
2458572.995617,0.99959,0.00062
2458572.997006,1.00000,0.00062
2458572.998395,1.00005,0.00062
2458572.999784,0.99923,0.00062
2458573.001173,1.00069,0.00062
2458573.002562,0.99996,0.00062
2458573.003951,0.99883,0.00062
2458573.005340,1.00053,0.00062
2458573.006728,1.00091,0.00062
2458573.008117,0.99990,0.00062
2458573.009506,0.99958,0.00062
2458573.010895,0.99918,0.00062
2458573.012284,0.99952,0.00062
2458573.013673,0.99976,0.00062
2458573.015062,0.99973,0.00062
2458573.016451,0.99957,0.00062
2458573.017840,1.00196,0.00062
2458573.019229,1.00018,0.00062
2458573.020618,0.99915,0.00062
2458573.022007,1.00012,0.00062
2458573.023396,1.00022,0.00062
2458573.024785,1.00027,0.00062
2458573.026173,0.99930,0.00062
2458573.027562,0.99905,0.00062
2458573.028951,1.00014,0.00062
2458573.030340,0.99988,0.00062
2458573.031729,1.00010,0.00062
2458573.033118,0.99975,0.00062
2458573.034507,1.00011,0.00062
2458573.035896,0.99969,0.00062
2458573.037285,1.00061,0.00062
2458573.038674,0.99889,0.00062
2458573.040063,0.99999,0.00062
2458573.041452,0.99972,0.00062
2458573.042841,1.00008,0.00062
2458573.044230,0.99941,0.00062
2458573.045618,0.99939,0.00062
2458573.047007,0.99893,0.00062
2458573.048396,0.99974,0.00062
2458573.049785,1.00084,0.00062
2458573.051174,0.99937,0.00062
2458573.052563,0.99963,0.00062
2458573.053952,0.99958,0.00062
2458573.055341,1.00028,0.00062
2458573.056730,1.00010,0.00062
2458573.058119,1.00037,0.00062
2458573.059508,0.99989,0.00062
2458573.060897,1.00021,0.00062
2458573.062286,1.00000,0.00062
2458573.063674,1.00003,0.00062
2458573.065063,0.99948,0.00062
2458573.066452,0.99959,0.00062
2458573.067841,1.00035,0.00062
2458573.069230,0.99994,0.00062
2458573.070619,1.00038,0.00062
2458573.072008,0.99901,0.00062
2458573.073397,0.99981,0.00062
2458573.074786,1.00049,0.00062
2458573.076175,0.99942,0.00062
2458573.077564,0.99956,0.00062
2458573.078953,1.00015,0.00062
2458573.080342,1.00068,0.00062
2458573.081731,1.00006,0.00062
2458573.083119,0.99978,0.00062
2458573.084508,0.99992,0.00062
2458573.085897,1.00044,0.00062
2458573.087286,0.99972,0.00062
2458573.088675,0.99987,0.00062
2458573.090064,0.99971,0.00062
2458573.091453,0.99997,0.00062
2458573.092842,0.99956,0.00062
2458573.094231,0.99990,0.00062
2458573.095620,1.00026,0.00062
2458573.097009,0.99967,0.00062
2458573.098398,0.99993,0.00062
2458573.099787,1.00002,0.00062
2458573.101175,1.00104,0.00062
2458573.102564,1.00073,0.00062
2458573.103953,0.99985,0.00062
2458573.105342,0.99984,0.00062
2458573.106731,0.99946,0.00062
2458573.108120,0.99977,0.00062
2458573.109509,1.00021,0.00062
2458573.110898,1.00063,0.00062
2458573.112287,1.00033,0.00062
2458573.113676,0.99983,0.00062
2458573.115065,1.00039,0.00062
2458573.116454,0.99968,0.00062
2458573.117843,1.00042,0.00062
2458573.119232,0.99988,0.00062
2458573.120620,0.99995,0.00062
2458573.122009,1.00002,0.00062
2458573.123398,1.00070,0.00062
2458573.124787,0.99991,0.00062
2458573.126176,1.00002,0.00062
2458573.127565,0.99999,0.00062
2458573.128954,0.99980,0.00062
2458573.130343,1.00073,0.00062
2458573.131732,0.99917,0.00062
2458573.133121,1.00068,0.00062
2458573.134510,0.99935,0.00062
2458573.135899,1.00049,0.00062
2458573.137288,0.99992,0.00062
2458573.138676,1.00045,0.00062
2458573.140065,0.99972,0.00062
2458573.141454,1.00176,0.00062
2458573.142843,0.99997,0.00062
2458573.144232,1.00075,0.00062
2458573.145621,1.00006,0.00062
2458573.147010,1.00070,0.00062
2458573.148399,0.99993,0.00062
2458573.149788,1.00093,0.00062
2458573.151177,0.99957,0.00062
2458573.152566,1.00080,0.00062
2458573.153955,1.00057,0.00062
2458573.155344,1.00041,0.00062
2458573.156733,0.99886,0.00062
2458573.158121,1.00018,0.00062
2458573.159510,1.00057,0.00062
2458573.160899,0.99915,0.00062
2458573.162288,1.00001,0.00062
2458573.163677,0.99946,0.00062
2458573.165066,0.99996,0.00062
2458573.166455,0.99961,0.00062
2458573.167844,1.00060,0.00062
2458573.169233,0.99961,0.00062
2458573.170622,0.99906,0.00062
2458573.172011,0.99915,0.00062
2458573.173400,0.99919,0.00062
2458573.174789,0.99999,0.00062
2458573.176177,1.00061,0.00062
2458573.177566,1.00045,0.00062
2458573.178955,1.00035,0.00062
2458573.180344,1.00006,0.00062
2458573.181733,1.00041,0.00062
2458573.183122,1.00030,0.00062
2458573.184511,1.00066,0.00062
2458573.185900,1.00000,0.00062
2458573.187289,1.00053,0.00062
2458573.188678,0.99979,0.00062
2458573.190067,0.99979,0.00062
2458573.191456,1.00102,0.00062
2458573.192845,0.99868,0.00062
2458573.194234,1.00010,0.00062
2458573.195622,1.00008,0.00062
2458573.197011,1.00046,0.00062
2458573.198400,1.00035,0.00062
2458573.199789,1.00057,0.00062
2458573.201178,0.99982,0.00062
2458573.202567,1.00028,0.00062
2458573.203956,0.99966,0.00062
2458573.205345,1.00044,0.00062
2458573.206734,1.00077,0.00062
2458573.208123,1.00057,0.00062
2458573.209512,0.99908,0.00062
2458573.210901,1.00112,0.00062
2458573.212290,0.99949,0.00062
2458573.213679,0.99925,0.00062
2458573.215067,1.00009,0.00062
2458573.216456,1.00060,0.00062
2458573.217845,1.00009,0.00062
2458573.219234,1.00052,0.00062
2458573.220623,1.00191,0.00062
2458573.222012,1.00028,0.00062
2458573.223401,1.00016,0.00062
2458573.224790,0.99992,0.00062
2458573.226179,1.00048,0.00062
2458573.227568,1.00016,0.00062
2458573.228957,1.00090,0.00062
2458573.230346,1.00040,0.00062
2458573.231735,0.99944,0.00062
2458573.233123,1.00007,0.00062
2458573.234512,1.00086,0.00062
2458573.235901,1.00010,0.00062
2458573.237290,1.00035,0.00062
2458573.238679,1.00127,0.00062
2458573.240068,1.00005,0.00062
2458573.241457,0.99982,0.00062
2458573.242846,1.00040,0.00062
2458573.244235,1.00004,0.00062
2458573.245624,1.00009,0.00062
2458573.247013,1.00050,0.00062
2458573.248402,1.00013,0.00062
2458573.249791,1.00034,0.00062
2458573.251180,0.99964,0.00062
2458573.252568,1.00022,0.00062
2458573.253957,1.00017,0.00062
2458573.255346,1.00031,0.00062
2458573.256735,1.00131,0.00062
2458573.258124,0.99949,0.00062
2458573.259513,1.00039,0.00062
2458573.260902,1.00068,0.00062
2458573.262291,1.00037,0.00062
2458573.263680,1.00013,0.00062
2458573.265069,1.00025,0.00062
2458573.266458,0.99939,0.00062
2458573.267847,0.99970,0.00062
2458573.269236,1.00196,0.00062
2458573.270624,1.00049,0.00062
2458573.272013,0.99965,0.00062
2458573.273402,1.00004,0.00062
2458573.274791,1.00063,0.00062
2458573.276180,0.99973,0.00062
2458573.277569,1.00051,0.00062
2458573.278958,1.00149,0.00062
2458573.280347,0.99963,0.00062
2458573.281736,0.99967,0.00062
2458573.283125,1.00035,0.00062
2458573.284514,0.99954,0.00062
2458573.285903,1.00047,0.00062
2458573.287292,1.00021,0.00062
2458573.288681,1.00015,0.00062
2458573.290069,1.00111,0.00062
2458573.291458,0.99919,0.00062
2458573.292847,0.99943,0.00062
2458573.294236,1.00091,0.00062
2458573.295625,0.99995,0.00062
2458573.297014,1.00078,0.00062
2458573.298403,1.00043,0.00062
2458573.299792,1.00065,0.00062
2458573.301181,1.00055,0.00062
2458573.302570,1.00006,0.00062
2458573.303959,1.00018,0.00062
2458573.305348,1.00061,0.00062
2458573.306737,1.00062,0.00062
2458573.308125,0.99970,0.00062
2458573.309514,1.00072,0.00062
2458573.310903,1.00059,0.00062
2458573.312292,1.00017,0.00062
2458573.313681,1.00016,0.00062
2458573.315070,0.99949,0.00062
2458573.316459,1.00086,0.00062
2458573.317848,0.99972,0.00062
2458573.319237,0.99990,0.00062
2458573.320626,1.00032,0.00062
2458573.322015,1.00085,0.00062
2458573.323404,0.99977,0.00062
2458573.324793,1.00096,0.00062
2458573.326182,1.00070,0.00062
2458573.327570,0.99978,0.00062
2458573.328959,0.99975,0.00062
2458573.330348,1.00104,0.00062
2458573.331737,1.00049,0.00062
2458573.333126,1.00026,0.00062
2458573.334515,1.00062,0.00062
2458573.335904,1.00014,0.00062
2458573.337293,0.99973,0.00062
2458573.338682,1.00083,0.00062
2458573.340071,1.00004,0.00062
2458573.341460,1.00100,0.00062
2458573.342849,1.00018,0.00062
2458573.344238,1.00083,0.00062
2458573.345626,1.00055,0.00062
2458573.347015,0.99991,0.00062
2458573.348404,1.00041,0.00062
2458573.349793,1.00097,0.00062
2458573.351182,1.00007,0.00062
2458573.352571,1.00065,0.00062
2458573.353960,1.00076,0.00062
2458573.355349,1.00007,0.00062
2458573.356738,0.99986,0.00062
2458573.358127,1.00075,0.00062
2458573.359516,0.99995,0.00062
2458573.360905,1.00072,0.00062
2458573.362294,0.99978,0.00062
2458573.363683,1.00150,0.00062
2458573.365071,1.00024,0.00062
2458573.366460,1.00049,0.00062
2458573.367849,1.00079,0.00062
2458573.369238,1.00060,0.00062
2458573.370627,0.99955,0.00062
2458573.372016,1.00058,0.00062
2458573.373405,1.00059,0.00062
2458573.374794,0.99952,0.00062
2458573.376183,1.00073,0.00062
2458573.377572,0.99969,0.00062
2458573.378961,1.00102,0.00062
2458573.380350,1.00000,0.00062
2458573.381739,0.99966,0.00062
2458573.383127,0.99990,0.00062
2458573.384516,1.00052,0.00062
2458573.385905,1.00095,0.00062
2458573.387294,1.00048,0.00062
2458573.388683,0.99976,0.00062
2458573.390072,1.00019,0.00062
2458573.391461,1.00042,0.00062
2458573.392850,1.00046,0.00062
2458573.394239,1.00026,0.00062
2458573.395628,0.99956,0.00062
2458573.397017,1.00065,0.00062
2458573.398406,1.00055,0.00062
2458573.399795,0.99981,0.00062
2458573.401184,0.99961,0.00062
2458573.402572,1.00064,0.00062
2458573.403961,0.99902,0.00062
2458573.405350,1.00128,0.00062
2458573.406739,1.00063,0.00062
2458573.408128,0.99996,0.00062
2458573.409517,1.00016,0.00062
2458573.410906,1.00033,0.00062
2458573.412295,1.00053,0.00062
2458573.413684,1.00096,0.00062
2458573.415073,0.99998,0.00062
2458573.416462,1.00089,0.00062
2458573.417851,1.00050,0.00062
2458573.419240,1.00051,0.00062
2458573.420628,0.99940,0.00062
2458573.422017,1.00050,0.00062
2458573.423406,1.00015,0.00062
2458573.424795,1.00081,0.00062
2458573.426184,1.00023,0.00062
2458573.427573,1.00117,0.00062
2458573.428962,1.00026,0.00062
2458573.430351,1.00067,0.00062
2458573.431740,0.99979,0.00062
2458573.433129,1.00029,0.00062
2458573.434518,1.00099,0.00062
2458573.435907,0.99988,0.00062
2458573.437296,0.99966,0.00062
2458573.438684,0.99990,0.00062
2458573.440073,1.00111,0.00062
2458573.441462,0.99992,0.00062
2458573.442851,1.00111,0.00062
2458573.444240,1.00105,0.00062
2458573.445629,1.00032,0.00062
2458573.447018,1.00019,0.00062
2458573.448407,0.99983,0.00062
2458573.449796,1.00045,0.00062
2458573.451185,1.00131,0.00062
2458573.452574,1.00076,0.00062
2458573.453963,1.00068,0.00062
2458573.455352,0.99996,0.00062
2458573.456741,1.00053,0.00062
2458573.458129,1.00065,0.00062
2458573.459518,0.99978,0.00062
2458573.460907,1.00132,0.00062
2458573.462296,1.00036,0.00062
2458573.463685,1.00094,0.00062
2458573.465074,1.00097,0.00062
2458573.466463,1.00086,0.00062
2458573.467852,1.00122,0.00062
2458573.469241,1.00163,0.00062
2458573.470630,1.00115,0.00062
2458573.472019,1.00033,0.00062
2458573.473408,1.00032,0.00062
2458573.474797,1.00037,0.00062
2458573.476185,1.00017,0.00062
2458573.477574,1.00081,0.00062
2458573.478963,0.99976,0.00062
2458573.480352,1.00082,0.00062
2458573.481741,1.00146,0.00062
2458573.483130,1.00065,0.00062
2458573.484519,0.99997,0.00062
2458573.485908,1.00051,0.00062
2458573.487297,1.00064,0.00062
2458573.488686,1.00042,0.00062
2458573.490075,1.00113,0.00062
2458573.491464,1.00079,0.00062
2458573.492853,1.00035,0.00062
2458573.494242,1.00025,0.00062
2458573.495630,1.00115,0.00062
2458573.497019,1.00159,0.00062
2458573.498408,0.99976,0.00062
2458573.499797,1.00115,0.00062
2458573.501186,1.00095,0.00062
2458573.502575,1.00027,0.00062
2458573.503964,1.00089,0.00062
2458573.505353,1.00060,0.00062
2458573.506742,0.99989,0.00062
2458573.508131,1.00061,0.00062
2458573.509520,1.00060,0.00062
2458573.510909,0.99986,0.00062
2458573.512298,1.00048,0.00062
2458573.513686,0.99986,0.00062
2458573.515075,1.00031,0.00062
2458573.516464,1.00043,0.00062
2458573.517853,1.00096,0.00062
2458573.519242,1.00139,0.00062
2458573.520631,1.00074,0.00062
2458573.522020,1.00044,0.00062
2458573.523409,1.00088,0.00062
2458573.524798,1.00044,0.00062
2458573.526187,0.99971,0.00062
2458573.527576,0.99972,0.00062
2458573.528965,1.00041,0.00062
2458573.530354,1.00119,0.00062
2458573.531743,0.99989,0.00062
2458573.533131,1.00024,0.00062
2458573.534520,0.99933,0.00062
2458573.535909,1.00070,0.00062
2458573.537298,1.00106,0.00062
2458573.538687,1.00128,0.00062
2458573.540076,0.99956,0.00062
2458573.541465,1.00081,0.00062
2458573.542854,0.99974,0.00062
2458573.544243,1.00074,0.00062
2458573.545632,1.00116,0.00062
2458573.547021,1.00072,0.00062
2458573.548410,1.00032,0.00062
2458573.549799,1.00008,0.00062
2458573.551187,1.00129,0.00062
2458573.552576,1.00010,0.00062
2458573.553965,1.00024,0.00062
2458573.555354,1.00027,0.00062
2458573.556743,1.00033,0.00062
2458573.558132,1.00036,0.00062
2458573.559521,0.99976,0.00062
2458573.560910,1.00026,0.00062
2458573.562299,1.00027,0.00062
2458573.563688,0.99982,0.00062
2458573.565077,0.99998,0.00062
2458573.566466,1.00060,0.00062
2458573.567855,1.00052,0.00062
2458573.569244,1.00064,0.00062
2458573.570632,1.00077,0.00062
2458573.572021,1.00026,0.00062
2458573.573410,1.00092,0.00062
2458573.574799,1.00078,0.00062
2458573.576188,0.99976,0.00062
2458573.577577,0.99982,0.00062
2458573.578966,1.00043,0.00062
2458573.580355,1.00035,0.00062
2458573.581744,1.00070,0.00062
2458573.583133,0.99969,0.00062
2458573.584522,1.00017,0.00062
2458573.585911,0.99998,0.00062
2458573.587300,0.99988,0.00062
2458573.588688,1.00035,0.00062
2458573.590077,1.00066,0.00062
2458573.591466,1.00003,0.00062
2458573.592855,0.99989,0.00062
2458573.594244,1.00057,0.00062
2458573.595633,1.00022,0.00062
2458573.597022,1.00093,0.00062
2458573.598411,0.99962,0.00062
2458573.599800,1.00095,0.00062
2458573.601189,1.00119,0.00062
2458573.602578,1.00046,0.00062
2458573.603967,0.99985,0.00062
2458573.605356,1.00078,0.00062
2458573.606744,1.00057,0.00062
2458573.608133,1.00126,0.00062
2458573.609522,1.00113,0.00062
2458573.610911,0.99948,0.00062
2458573.612300,1.00147,0.00062
2458573.613689,1.00080,0.00062
2458573.615078,0.99991,0.00062
2458573.616467,1.00078,0.00062
2458573.617856,1.00066,0.00062
2458573.619245,1.00031,0.00062
2458573.620634,1.00090,0.00062
2458573.622023,1.00084,0.00062
2458573.623412,1.00060,0.00062
2458573.624801,1.00116,0.00062
2458573.626189,1.00096,0.00062
2458573.627578,1.00051,0.00062
2458573.628967,1.00089,0.00062
2458573.630356,1.00061,0.00062
2458573.631745,1.00017,0.00062
2458573.633134,1.00064,0.00062
2458573.634523,1.00050,0.00062
2458573.635912,1.00029,0.00062
2458573.637301,1.00104,0.00062
2458573.638690,1.00053,0.00062
2458573.640079,1.00146,0.00062
2458573.641468,0.99973,0.00062
2458573.642857,1.00069,0.00062
2458573.644245,0.99969,0.00062
2458573.645634,1.00061,0.00062
2458573.647023,1.00075,0.00062
2458573.648412,1.00091,0.00062
2458573.649801,0.99959,0.00062
2458573.651190,1.00124,0.00062
2458573.652579,1.00004,0.00062
2458573.653968,1.00125,0.00062
2458573.655357,1.00065,0.00062
2458573.656746,1.00005,0.00062
2458573.658135,1.00062,0.00062
2458573.659524,1.00068,0.00062
2458573.660913,1.00024,0.00062
2458573.662302,1.00159,0.00062
2458573.663690,1.00036,0.00062
2458573.665079,1.00075,0.00062
2458573.666468,1.00056,0.00062
2458573.667857,1.00040,0.00062
2458573.669246,1.00093,0.00062
2458573.670635,1.00037,0.00062
2458573.672024,1.00074,0.00062
2458573.673413,0.99998,0.00062
2458573.674802,1.00061,0.00062
2458573.676191,0.99994,0.00062
2458573.677580,1.00064,0.00062
2458573.678969,1.00057,0.00062
2458573.680358,1.00013,0.00062
2458573.681746,1.00115,0.00062
2458573.683135,1.00099,0.00062
2458573.684524,0.99996,0.00062
2458573.685913,1.00139,0.00062
2458573.687302,0.99982,0.00062
2458573.688691,0.99984,0.00062
2458573.690080,0.99994,0.00062
2458573.691469,1.00090,0.00062
2458573.692858,1.00033,0.00062
2458573.694247,0.99984,0.00062
2458573.695636,1.00017,0.00062
2458573.697025,0.99968,0.00062
2458573.698414,0.99951,0.00062
2458573.699802,1.00029,0.00062
2458573.701191,1.00075,0.00062
2458573.702580,1.00097,0.00062
2458573.703969,1.00033,0.00062
2458573.705358,1.00065,0.00062
2458573.706747,0.99965,0.00062
2458573.708136,1.00116,0.00062
2458573.709525,1.00067,0.00062
2458573.710914,0.99963,0.00062
2458573.712303,1.00043,0.00062
2458573.713692,1.00112,0.00062
2458573.715081,1.00010,0.00062
2458573.716470,1.00035,0.00062
2458573.717859,0.99964,0.00062
2458573.719247,1.00066,0.00062
2458573.720636,1.00090,0.00062
2458573.722025,1.00038,0.00062
2458573.723414,1.00051,0.00062
2458573.724803,1.00006,0.00062
2458573.726192,1.00119,0.00062
2458573.727581,1.00013,0.00062
2458573.728970,1.00131,0.00062
2458573.730359,1.00006,0.00062
2458573.731748,1.00097,0.00062
2458573.733137,1.00024,0.00062
2458573.734526,1.00037,0.00062
2458573.735915,1.00050,0.00062
2458573.737303,1.00030,0.00062
2458573.738692,0.99967,0.00062
2458573.740081,1.00034,0.00062
2458573.741470,0.99987,0.00062
2458573.742859,1.00029,0.00062
2458573.744248,1.00045,0.00062
2458573.745637,1.00042,0.00062
2458573.747026,1.00070,0.00062
2458573.748415,0.99985,0.00062
2458573.749804,1.00000,0.00062
2458573.751193,1.00118,0.00062
2458573.752582,1.00040,0.00062
2458573.753971,1.00013,0.00062
2458573.755359,1.00028,0.00062
2458573.756748,1.00106,0.00062
2458573.758137,1.00054,0.00062
2458573.759526,1.00069,0.00062
2458573.760915,1.00016,0.00062
2458573.762304,1.00032,0.00062
2458573.763693,1.00018,0.00062
2458573.765082,1.00027,0.00062
2458573.766471,1.00067,0.00062
2458573.767860,1.00010,0.00062
2458573.769249,1.00048,0.00062
2458573.770638,1.00032,0.00062
2458573.772027,1.00029,0.00062
2458573.773416,1.00063,0.00062
2458573.774804,1.00123,0.00062
2458573.776193,0.99999,0.00062
2458573.777582,0.99966,0.00062
2458573.778971,1.00065,0.00062
2458573.780360,0.99954,0.00062
2458573.781749,0.99976,0.00062
2458573.783138,0.99965,0.00062
2458573.784527,1.00034,0.00062
2458573.785916,0.99963,0.00062
2458573.787305,1.00042,0.00062
2458573.788694,1.00090,0.00062
2458573.790083,1.00079,0.00062
2458573.791472,1.00064,0.00062
2458573.792860,1.00040,0.00062
2458573.794249,0.99974,0.00062
2458573.795638,1.00172,0.00062
2458573.797027,1.00108,0.00062
2458573.798416,0.99995,0.00062
2458573.799805,1.00083,0.00062
2458573.801194,1.00050,0.00062
2458573.802583,1.00022,0.00062
2458573.803972,1.00057,0.00062
2458573.805361,1.00022,0.00062
2458573.806750,1.00018,0.00062
2458573.808139,0.99970,0.00062
2458573.809528,1.00101,0.00062
2458573.810917,1.00080,0.00062
2458573.812305,1.00160,0.00062
2458573.813694,0.99990,0.00062
2458573.815083,1.00060,0.00062
2458573.816472,0.99922,0.00062
2458573.817861,1.00049,0.00062
2458573.819250,0.99977,0.00062
2458573.820639,0.99962,0.00062
2458573.822028,1.00059,0.00062
2458573.823417,1.00118,0.00062
2458573.824806,0.99998,0.00062
2458573.826195,1.00076,0.00062
2458573.827584,1.00025,0.00062
2458573.828973,0.99984,0.00062
2458573.830361,1.00036,0.00062
2458573.831750,1.00012,0.00062
2458573.833139,1.00005,0.00062
2458573.834528,0.99987,0.00062
2458573.835917,0.99950,0.00062
2458573.837306,0.99991,0.00062
2458573.838695,0.99978,0.00062
2458573.840084,1.00084,0.00062
2458573.841473,1.00019,0.00062
2458573.842862,0.99988,0.00062
2458573.844251,1.00055,0.00062
2458573.845640,0.99951,0.00062
2458573.847029,1.00012,0.00062
2458573.848417,1.00068,0.00062
2458573.849806,0.99980,0.00062
2458573.851195,1.00041,0.00062
2458573.852584,1.00129,0.00062
2458573.853973,0.99923,0.00062
2458573.855362,0.99982,0.00062
2458573.856751,1.00037,0.00062
2458573.858140,1.00064,0.00062
2458573.859529,1.00038,0.00062
2458573.860918,1.00039,0.00062
2458573.862307,1.00001,0.00062
2458573.863696,0.99975,0.00062
2458573.865085,1.00090,0.00062
2458573.866474,1.00063,0.00062
2458573.867862,1.00048,0.00062
2458573.869251,1.00033,0.00062
2458573.870640,1.00020,0.00062
2458573.872029,1.00006,0.00062
2458573.873418,1.00024,0.00062
2458573.874807,0.99942,0.00062
2458573.876196,1.00252,0.00062
2458573.877585,0.99970,0.00062
2458573.878974,1.00008,0.00062
2458573.880363,0.99976,0.00062
2458573.881752,1.00087,0.00062
2458573.883141,1.00090,0.00062
2458573.884530,0.99972,0.00062
2458573.885918,1.00126,0.00062
2458573.887307,1.00017,0.00062
2458573.888696,0.99990,0.00062
2458573.890085,1.00030,0.00062
2458573.891474,1.00034,0.00062
2458573.892863,1.00036,0.00062
2458573.894252,1.00048,0.00062
2458573.895641,0.99994,0.00062
2458573.897030,1.00037,0.00062
2458573.898419,1.00084,0.00062
2458573.899808,1.00072,0.00062
2458573.901197,1.00044,0.00062
2458573.902586,1.00011,0.00062
2458573.903974,1.00009,0.00062
2458573.905363,1.00048,0.00062
2458573.906752,1.00061,0.00062
2458573.908141,1.00005,0.00062
2458573.909530,1.00016,0.00062
2458573.910919,0.99910,0.00062
2458573.912308,1.00002,0.00062
2458573.913697,0.99989,0.00062
2458573.915086,1.00022,0.00062
2458573.916475,0.99977,0.00062
2458573.917864,1.00040,0.00062
2458573.919253,1.00022,0.00062
2458573.920642,1.00005,0.00062
2458573.922031,1.00043,0.00062
2458573.923419,1.00069,0.00062
2458573.924808,1.00071,0.00062
2458573.926197,1.00025,0.00062
2458573.927586,1.00151,0.00062
2458573.928975,1.00126,0.00062
2458573.930364,0.99944,0.00062
2458573.931753,0.99960,0.00062
2458573.933142,1.00014,0.00062
2458573.934531,1.00050,0.00062
2458573.935920,1.00055,0.00062
2458573.937309,0.99986,0.00062
2458573.938698,1.00125,0.00062
2458573.940087,0.99965,0.00062
2458573.941475,1.00008,0.00062
2458573.942864,0.99998,0.00062
2458573.944253,1.00068,0.00062
2458573.945642,0.99929,0.00062
2458573.947031,1.00001,0.00062
2458573.948420,1.00026,0.00062
2458573.949809,1.00107,0.00062
2458573.951198,1.00013,0.00062
2458573.952587,0.99916,0.00062
2458573.953976,0.99997,0.00062
2458573.955365,0.99963,0.00062
2458573.956754,1.00055,0.00062
2458573.958143,0.99994,0.00062
2458573.959531,0.99966,0.00062
2458573.960920,0.99984,0.00062
2458573.962309,1.00031,0.00062
2458573.963698,0.99922,0.00062
2458573.965087,1.00079,0.00062
2458573.966476,1.00077,0.00062
2458573.967865,0.99978,0.00062
2458573.969254,1.00084,0.00062
2458573.970643,0.99992,0.00062
2458573.972032,1.00072,0.00062
2458573.973421,1.00060,0.00062
2458573.974810,0.99960,0.00062
2458573.976199,1.00031,0.00062
2458573.977587,1.00127,0.00062
2458573.978976,1.00039,0.00062
2458573.980365,1.00025,0.00062
2458573.981754,1.00058,0.00062
2458573.983143,1.00025,0.00062
2458573.984532,1.00200,0.00062
2458573.985921,1.00003,0.00062
2458573.987310,1.00053,0.00062
2458573.988699,1.00023,0.00062
2458573.990088,0.99890,0.00062
2458573.991477,1.00025,0.00062
2458573.992866,0.99967,0.00062
2458573.994255,1.00010,0.00062
2458573.995644,1.00020,0.00062
2458573.997032,1.00045,0.00062
2458573.998421,0.99978,0.00062
2458573.999810,1.00050,0.00062
2458574.001199,0.99998,0.00062
2458574.002588,1.00072,0.00062
2458574.003977,1.00024,0.00062
2458574.005366,1.00036,0.00062
2458574.006755,0.99964,0.00062
2458574.008144,0.99957,0.00062
2458574.009533,0.99785,0.00062
2458574.010922,0.99906,0.00062
2458574.012311,0.99723,0.00062
2458574.013700,0.99678,0.00062
2458574.015088,0.99547,0.00062
2458574.016477,0.99653,0.00062
2458574.017866,0.99492,0.00062
2458574.019255,0.99455,0.00062
2458574.020644,0.99524,0.00062
2458574.022033,0.99409,0.00062
2458574.023422,0.99471,0.00062
2458574.024811,0.99474,0.00062
2458574.026200,0.99381,0.00062
2458574.027589,0.99314,0.00062
2458574.028978,0.99383,0.00062
2458574.030367,0.99439,0.00062
2458574.031756,0.99354,0.00062
2458574.033144,0.99455,0.00062
2458574.034533,0.99429,0.00062
2458574.035922,0.99358,0.00062
2458574.037311,0.99405,0.00062
2458574.038700,0.99397,0.00062
2458574.040089,0.99307,0.00062
2458574.041478,0.99273,0.00062
2458574.042867,0.99289,0.00062
2458574.044256,0.99350,0.00062
2458574.045645,0.99310,0.00062
2458574.047034,0.99410,0.00062
2458574.048423,0.99331,0.00062
2458574.049812,0.99320,0.00062
2458574.051201,0.99476,0.00062
2458574.052589,0.99379,0.00062
2458574.053978,0.99344,0.00062
2458574.055367,0.99258,0.00062
2458574.056756,0.99307,0.00062
2458574.058145,0.99374,0.00062
2458574.059534,0.99253,0.00062
2458574.060923,0.99204,0.00062
2458574.062312,0.99249,0.00062
2458574.063701,0.99277,0.00062
2458574.065090,0.99250,0.00062
2458574.066479,0.99283,0.00062
2458574.067868,0.99360,0.00062
2458574.069257,0.99271,0.00062
2458574.070645,0.99335,0.00062
2458574.072034,0.99294,0.00062
2458574.073423,0.99319,0.00062
2458574.074812,0.99322,0.00062
2458574.076201,0.99305,0.00062
2458574.077590,0.99303,0.00062
2458574.078979,0.99255,0.00062
2458574.080368,0.99351,0.00062
2458574.081757,0.99311,0.00062
2458574.083146,0.99254,0.00062
2458574.084535,0.99292,0.00062
2458574.085924,0.99313,0.00062
2458574.087313,0.99359,0.00062
2458574.088701,0.99295,0.00062
2458574.090090,0.99213,0.00062
2458574.091479,0.99370,0.00062
2458574.092868,0.99241,0.00062
2458574.094257,0.99270,0.00062
2458574.095646,0.99328,0.00062
2458574.097035,0.99304,0.00062
2458574.098424,0.99246,0.00062
2458574.099813,0.99266,0.00062
2458574.101202,0.99246,0.00062
2458574.102591,0.99313,0.00062
2458574.103980,0.99384,0.00062
2458574.105369,0.99339,0.00062
2458574.106757,0.99319,0.00062
2458574.108146,0.99319,0.00062
2458574.109535,0.99314,0.00062
2458574.110924,0.99293,0.00062
2458574.112313,0.99314,0.00062
2458574.113702,0.99305,0.00062
2458574.115091,0.99324,0.00062
2458574.116480,0.99251,0.00062
2458574.117869,0.99277,0.00062
2458574.119258,0.99358,0.00062
2458574.120647,0.99276,0.00062
2458574.122036,0.99333,0.00062
2458574.123425,0.99412,0.00062
2458574.124814,0.99316,0.00062
2458574.126202,0.99407,0.00062
2458574.127591,0.99425,0.00062
2458574.128980,0.99406,0.00062
2458574.130369,0.99391,0.00062
2458574.131758,0.99363,0.00062
2458574.133147,0.99383,0.00062
2458574.134536,0.99327,0.00062
2458574.135925,0.99370,0.00062
2458574.137314,0.99420,0.00062
2458574.138703,0.99491,0.00062
2458574.140092,0.99358,0.00062
2458574.141481,0.99384,0.00062
2458574.142870,0.99313,0.00062
2458574.144258,0.99448,0.00062
2458574.145647,0.99521,0.00062
2458574.147036,0.99597,0.00062
2458574.148425,0.99600,0.00062
2458574.149814,0.99637,0.00062
2458574.151203,0.99738,0.00062
2458574.152592,0.99699,0.00062
2458574.153981,0.99859,0.00062
2458574.155370,0.99828,0.00062
2458574.156759,0.99906,0.00062
2458574.158148,0.99916,0.00062
2458574.159537,0.99997,0.00062
2458574.160926,0.99993,0.00062
2458574.162314,1.00058,0.00062
2458574.163703,1.00125,0.00062
2458574.165092,1.00042,0.00062
2458574.166481,1.00028,0.00062
2458574.167870,0.99887,0.00062
2458574.169259,0.99890,0.00062
2458574.170648,1.00001,0.00062
2458574.172037,1.00082,0.00062
2458574.173426,0.99867,0.00062
2458574.174815,1.00043,0.00062
2458574.176204,0.99968,0.00062
2458574.177593,0.99957,0.00062
2458574.178982,0.99994,0.00062
2458574.180370,0.99971,0.00062
2458574.181759,0.99984,0.00062
2458574.183148,0.99981,0.00062
2458574.184537,0.99995,0.00062
2458574.185926,1.00085,0.00062
2458574.187315,0.99967,0.00062
2458574.188704,1.00110,0.00062
2458574.190093,1.00016,0.00062
2458574.191482,0.99951,0.00062
2458574.192871,0.99976,0.00062
2458574.194260,0.99967,0.00062
2458574.195649,1.00016,0.00062
2458574.197038,0.99973,0.00062
2458574.198427,0.99988,0.00062
2458574.199815,0.99988,0.00062
2458574.201204,1.00017,0.00062
2458574.202593,0.99995,0.00062
2458574.203982,0.99990,0.00062
2458574.205371,0.99981,0.00062
2458574.206760,1.00031,0.00062
2458574.208149,1.00013,0.00062
2458574.209538,1.00011,0.00062
2458574.210927,0.99999,0.00062
2458574.212316,1.00045,0.00062
2458574.213705,1.00067,0.00062
2458574.215094,0.99979,0.00062
2458574.216483,0.99896,0.00062
2458574.217871,1.00057,0.00062
2458574.219260,0.99989,0.00062
2458574.220649,1.00058,0.00062
2458574.222038,1.00062,0.00062
2458574.223427,1.00042,0.00062
2458574.224816,1.00031,0.00062
2458574.226205,0.99997,0.00062
2458574.227594,1.00057,0.00062
2458574.228983,1.00142,0.00062
2458574.230372,0.99985,0.00062
2458574.231761,0.99976,0.00062
2458574.233150,1.00042,0.00062
2458574.234539,0.99984,0.00062
2458574.235927,0.99911,0.00062
2458574.237316,0.99990,0.00062
2458574.238705,0.99952,0.00062
2458574.240094,1.00012,0.00062
2458574.241483,1.00053,0.00062
2458574.242872,1.00008,0.00062
2458574.244261,1.00058,0.00062
2458574.245650,1.00047,0.00062
2458574.247039,1.00068,0.00062
2458574.248428,1.00002,0.00062
2458574.249817,0.99995,0.00062
2458574.251206,0.99952,0.00062
2458574.252595,1.00070,0.00062
2458574.253983,0.99988,0.00062
2458574.255372,0.99947,0.00062
2458574.256761,1.00005,0.00062
2458574.258150,1.00014,0.00062
2458574.259539,1.00074,0.00062
2458574.260928,0.99968,0.00062
2458574.262317,0.99984,0.00062
2458574.263706,0.99983,0.00062
2458574.265095,0.99983,0.00062
2458574.266484,1.00003,0.00062
2458574.267873,0.99985,0.00062
2458574.269262,0.99950,0.00062
2458574.270651,1.00075,0.00062
2458574.272039,0.99979,0.00062
2458574.273428,0.99995,0.00062
2458574.274817,0.99984,0.00062
2458574.276206,0.99924,0.00062
2458574.277595,1.00048,0.00062
2458574.278984,1.00056,0.00062
2458574.280373,1.00019,0.00062
2458574.281762,0.99940,0.00062
2458574.283151,1.00085,0.00062
2458574.284540,1.00041,0.00062
2458574.285929,0.99960,0.00062
2458574.287318,1.00035,0.00062
2458574.288707,0.99924,0.00062
2458574.290096,0.99925,0.00062
2458574.291484,1.00018,0.00062
2458574.292873,0.99984,0.00062
2458574.294262,0.99991,0.00062
2458574.295651,0.99911,0.00062
2458574.297040,0.99942,0.00062
2458574.298429,1.00011,0.00062
2458574.299818,0.99974,0.00062
2458574.301207,1.00017,0.00062
2458574.302596,1.00028,0.00062
2458574.303985,1.00104,0.00062
2458574.305374,0.99950,0.00062
2458574.306763,1.00031,0.00062
2458574.308152,1.00023,0.00062
2458574.309540,1.00062,0.00062
2458574.310929,1.00010,0.00062
2458574.312318,1.00006,0.00062
2458574.313707,0.99971,0.00062
2458574.315096,0.99962,0.00062
2458574.316485,1.00051,0.00062
2458574.317874,0.99959,0.00062
2458574.319263,0.99958,0.00062
2458574.320652,1.00020,0.00062
2458574.322041,0.99932,0.00062
2458574.323430,0.99963,0.00062
2458574.324819,1.00029,0.00062
2458574.326208,0.99988,0.00062
2458574.327596,1.00026,0.00062
2458574.328985,1.00054,0.00062
2458574.330374,0.99907,0.00062
2458574.331763,1.00000,0.00062
2458574.333152,0.99998,0.00062
2458574.334541,0.99995,0.00062
2458574.335930,1.00108,0.00062
2458574.337319,0.99933,0.00062
2458574.338708,1.00025,0.00062
2458574.340097,1.00014,0.00062
2458574.341486,1.00052,0.00062
2458574.342875,0.99996,0.00062
2458574.344264,1.00021,0.00062
2458574.345652,0.99922,0.00062
2458574.347041,1.00029,0.00062
2458574.348430,1.00006,0.00062
2458574.349819,0.99977,0.00062
2458574.351208,0.99921,0.00062
2458574.352597,0.99998,0.00062
2458574.353986,0.99936,0.00062
2458574.355375,0.99970,0.00062
2458574.356764,0.99983,0.00062
2458574.358153,1.00060,0.00062
2458574.359542,0.99973,0.00062
2458574.360931,0.99987,0.00062
2458574.362320,0.99973,0.00062
2458574.363708,1.00048,0.00062
2458574.365097,0.99944,0.00062
2458574.366486,0.99996,0.00062
2458574.367875,1.00003,0.00062
2458574.369264,1.00065,0.00062
2458574.370653,1.00009,0.00062
2458574.372042,0.99905,0.00062
2458574.373431,1.00005,0.00062
2458574.374820,1.00056,0.00062
2458574.376209,0.99965,0.00062
2458574.377598,1.00116,0.00062
2458574.378987,1.00010,0.00062
2458574.380376,0.99992,0.00062
2458574.381764,1.00036,0.00062
2458574.383153,0.99995,0.00062
2458574.384542,1.00049,0.00062
2458574.385931,1.00008,0.00062
2458574.387320,1.00005,0.00062
2458574.388709,1.00034,0.00062
2458574.390098,1.00023,0.00062
2458574.391487,1.00030,0.00062
2458574.392876,0.99993,0.00062
2458574.394265,0.99962,0.00062
2458574.395654,0.99970,0.00062
2458574.397043,0.99854,0.00062
2458574.398432,1.00119,0.00062
2458574.399821,1.00020,0.00062
2458574.401209,1.00011,0.00062
2458574.402598,1.00081,0.00062
2458574.403987,0.99944,0.00062
2458574.405376,0.99956,0.00062
2458574.406765,1.00020,0.00062
2458574.408154,0.99947,0.00062
2458574.409543,0.99921,0.00062
2458574.410932,1.00079,0.00062
2458574.412321,0.99988,0.00062
2458574.413710,1.00042,0.00062
2458574.415099,0.99994,0.00062
2458574.416488,0.99950,0.00062
2458574.417877,0.99947,0.00062
2458574.419265,0.99987,0.00062
2458574.420654,1.00031,0.00062
2458574.422043,1.00013,0.00062
2458574.423432,1.00006,0.00062
2458574.424821,0.99897,0.00062
2458574.426210,0.99881,0.00062
2458574.427599,0.99890,0.00062
2458574.428988,0.99917,0.00062
2458574.430377,1.00022,0.00062
2458574.431766,0.99973,0.00062
2458574.433155,0.99931,0.00062
2458574.434544,0.99962,0.00062
2458574.435933,1.00019,0.00062
2458574.437321,1.00015,0.00062
2458574.438710,0.99993,0.00062
2458574.440099,0.99969,0.00062
2458574.441488,0.99872,0.00062
2458574.442877,0.99996,0.00062
2458574.444266,0.99984,0.00062
2458574.445655,0.99874,0.00062
2458574.447044,0.99953,0.00062
2458574.448433,0.99975,0.00062
2458574.449822,1.00032,0.00062
2458574.451211,0.99942,0.00062
2458574.452600,1.00007,0.00062
2458574.453989,0.99964,0.00062
2458574.455377,1.00030,0.00062
2458574.456766,0.99957,0.00062
2458574.458155,1.00025,0.00062
2458574.459544,0.99927,0.00062
2458574.460933,0.99970,0.00062
2458574.462322,0.99964,0.00062
2458574.463711,0.99964,0.00062
2458574.465100,1.00042,0.00062
2458574.466489,0.99953,0.00062
2458574.467878,1.00015,0.00062
2458574.469267,0.99913,0.00062
2458574.470656,0.99973,0.00062
2458574.472045,0.99906,0.00062
2458574.473433,1.00045,0.00062
2458574.474822,1.00011,0.00062
2458574.476211,1.00005,0.00062
2458574.477600,1.00001,0.00062
2458574.478989,1.00047,0.00062
2458574.480378,0.99954,0.00062
2458574.481767,1.00008,0.00062
2458574.483156,0.99986,0.00062
2458574.484545,1.00005,0.00062
2458574.485934,1.00050,0.00062
2458574.487323,0.99933,0.00062
2458574.488712,0.99961,0.00062
2458574.490101,0.99930,0.00062
2458574.491489,1.00040,0.00062
2458574.492878,0.99957,0.00062
2458574.494267,1.00110,0.00062
2458574.495656,0.99989,0.00062
2458574.497045,1.00009,0.00062
2458574.498434,0.99990,0.00062
2458574.499823,0.99950,0.00062
2458574.501212,1.00015,0.00062
2458574.502601,1.00044,0.00062
2458574.503990,1.00066,0.00062
2458574.505379,1.00054,0.00062
2458574.506768,1.00037,0.00062
2458574.508157,1.00079,0.00062
2458574.509545,1.00076,0.00062
2458574.510934,0.99951,0.00062
2458574.512323,1.00052,0.00062
2458574.513712,0.99907,0.00062
2458574.515101,1.00103,0.00062
2458574.516490,0.99939,0.00062
2458574.517879,0.99891,0.00062
2458574.519268,0.99994,0.00062
2458574.520657,1.00043,0.00062
2458574.522046,1.00086,0.00062
2458574.523435,1.00034,0.00062
2458574.524824,0.99997,0.00062
2458574.526213,1.00010,0.00062
2458574.527602,1.00008,0.00062
2458574.528990,0.99989,0.00062
2458574.530379,0.99932,0.00062
2458574.531768,0.99913,0.00062
2458574.533157,1.00007,0.00062
2458574.534546,0.99895,0.00062
2458574.535935,1.00006,0.00062
2458574.537324,0.99955,0.00062
2458574.538713,1.00000,0.00062
2458574.540102,1.00029,0.00062
2458574.541491,0.99938,0.00062
2458574.542880,0.99937,0.00062
2458574.544269,1.00076,0.00062
2458574.545658,0.99982,0.00062
2458574.547046,0.99989,0.00062
2458574.548435,0.99990,0.00062
2458574.549824,1.00042,0.00062
2458574.551213,0.99944,0.00062
2458574.552602,1.00007,0.00062
2458574.553991,1.00000,0.00062
2458574.555380,0.99939,0.00062
2458574.556769,0.99932,0.00062
2458574.558158,0.99949,0.00062
2458574.559547,0.99994,0.00062
2458574.560936,0.99985,0.00062
2458574.562325,0.99929,0.00062
2458574.563714,0.99834,0.00062
2458574.565102,1.00034,0.00062
2458574.566491,0.99978,0.00062
2458574.567880,0.99872,0.00062
2458574.569269,0.99949,0.00062
2458574.570658,1.00003,0.00062
2458574.572047,0.99981,0.00062
2458574.573436,1.00030,0.00062
2458574.574825,0.99958,0.00062
2458574.576214,1.00043,0.00062
2458574.577603,1.00039,0.00062
2458574.578992,0.99989,0.00062
2458574.580381,0.99972,0.00062
2458574.581770,0.99978,0.00062
2458574.583158,0.99952,0.00062
2458574.584547,1.00036,0.00062
2458574.585936,0.99878,0.00062
2458574.587325,0.99890,0.00062
2458574.588714,1.00044,0.00062
2458574.590103,0.99921,0.00062
2458574.591492,1.00024,0.00062
2458574.592881,0.99992,0.00062
2458574.594270,0.99938,0.00062
2458574.595659,0.99990,0.00062
2458574.597048,1.00003,0.00062
2458574.598437,0.99943,0.00062
2458574.599826,1.00025,0.00062
2458574.601214,0.99911,0.00062
2458574.602603,1.00036,0.00062
2458574.603992,1.00013,0.00062
2458574.605381,0.99988,0.00062
2458574.606770,0.99957,0.00062
2458574.608159,1.00109,0.00062
2458574.609548,1.00061,0.00062
2458574.610937,1.00052,0.00062
2458574.612326,1.00024,0.00062
2458574.613715,0.99963,0.00062
2458574.615104,0.99988,0.00062
2458574.616493,0.99906,0.00062
2458574.617882,0.99934,0.00062
2458574.619270,0.99996,0.00062
2458574.620659,1.00015,0.00062
2458574.622048,0.99979,0.00062
2458574.623437,0.99984,0.00062
2458574.624826,0.99992,0.00062
2458574.626215,0.99989,0.00062
2458574.627604,1.00032,0.00062
2458574.628993,0.99941,0.00062
2458574.630382,0.99977,0.00062
2458574.631771,0.99985,0.00062
2458574.633160,1.00045,0.00062
2458574.634549,1.00066,0.00062
2458574.635938,0.99999,0.00062
2458574.637326,1.00010,0.00062
2458574.638715,0.99943,0.00062
2458574.640104,1.00020,0.00062
2458574.641493,0.99993,0.00062
2458574.642882,0.99955,0.00062
2458574.644271,1.00085,0.00062
2458574.645660,1.00000,0.00062
2458574.647049,1.00038,0.00062
2458574.648438,0.99959,0.00062
2458574.649827,0.99948,0.00062
2458574.651216,0.99979,0.00062
2458574.652605,0.99962,0.00062
2458574.653994,0.99911,0.00062
2458574.655382,0.99969,0.00062
2458574.656771,1.00137,0.00062
2458574.658160,0.99951,0.00062
2458574.659549,0.99984,0.00062
2458574.660938,1.00026,0.00062
2458574.662327,0.99911,0.00062
2458574.663716,0.99988,0.00062
2458574.665105,0.99987,0.00062
2458574.666494,1.00011,0.00062
2458574.667883,0.99913,0.00062
2458574.669272,0.99996,0.00062
2458574.670661,1.00044,0.00062
2458574.672050,0.99928,0.00062
2458574.673438,0.99939,0.00062
2458574.674827,1.00066,0.00062
2458574.676216,1.00059,0.00062
2458574.677605,0.99928,0.00062
2458574.678994,0.99983,0.00062
2458574.680383,1.00031,0.00062
2458574.681772,1.00021,0.00062
2458574.683161,1.00003,0.00062
2458574.684550,1.00081,0.00062
2458574.685939,0.99987,0.00062
2458574.687328,1.00022,0.00062
2458574.688717,0.99905,0.00062
2458574.690106,1.00004,0.00062
2458574.691494,1.00042,0.00062
2458574.692883,1.00049,0.00062
2458574.694272,1.00030,0.00062
2458574.695661,0.99958,0.00062
2458574.697050,0.99962,0.00062
2458574.698439,0.99982,0.00062
2458574.699828,0.99905,0.00062
2458574.701217,0.99991,0.00062
2458574.702606,0.99946,0.00062
2458574.703995,0.99892,0.00062
2458574.705384,1.00051,0.00062
2458574.706773,1.00005,0.00062
2458574.708162,0.99971,0.00062
2458574.709550,0.99923,0.00062
2458574.710939,0.99977,0.00062
2458574.712328,0.99956,0.00062
2458574.713717,0.99985,0.00062
2458574.715106,0.99902,0.00062
2458574.716495,1.00001,0.00062
2458574.717884,1.00102,0.00062
2458574.719273,0.99957,0.00062
2458574.720662,1.00048,0.00062
2458574.722051,0.99929,0.00062
2458574.723440,0.99896,0.00062
2458574.724829,0.99931,0.00062
2458574.726218,1.00126,0.00062
2458574.727606,1.00089,0.00062
2458574.728995,0.99961,0.00062
2458574.730384,0.99971,0.00062
2458574.731773,0.99954,0.00062
2458574.733162,1.00109,0.00062
2458574.734551,1.00018,0.00062
2458574.735940,0.99962,0.00062
2458574.737329,1.00006,0.00062
2458574.738718,0.99945,0.00062
2458574.740107,0.99914,0.00062
2458574.741496,0.99933,0.00062
2458574.742885,0.99909,0.00062
2458574.744274,0.99976,0.00062
2458574.745662,0.99947,0.00062
2458574.747051,1.00029,0.00062
2458574.748440,0.99971,0.00062
2458574.749829,1.00010,0.00062
2458574.751218,1.00013,0.00062
2458574.752607,0.99933,0.00062
2458574.753996,0.99947,0.00062
2458574.755385,0.99964,0.00062
2458574.756774,1.00063,0.00062
2458574.758163,1.00025,0.00062
2458574.759552,1.00012,0.00062
2458574.760941,0.99954,0.00062
2458574.762330,0.99954,0.00062
2458574.763718,1.00063,0.00062
2458574.765107,1.00025,0.00062
2458574.766496,0.99929,0.00062
2458574.767885,0.99974,0.00062
2458574.769274,1.00002,0.00062
2458574.770663,0.99933,0.00062
2458574.772052,0.99986,0.00062
2458574.773441,1.00010,0.00062
2458574.774830,0.99999,0.00062
2458574.776219,0.99921,0.00062
2458574.777608,0.99965,0.00062
2458574.778997,0.99963,0.00062
2458574.780386,0.99868,0.00062
2458574.781774,0.99973,0.00062
2458574.783163,0.99884,0.00062
2458574.784552,0.99967,0.00062
2458574.785941,0.99970,0.00062
2458574.787330,0.99875,0.00062
2458574.788719,0.99991,0.00062
2458574.790108,1.00101,0.00062
2458574.791497,0.99969,0.00062
2458574.792886,0.99994,0.00062
2458574.794275,0.99945,0.00062
2458574.795664,0.99982,0.00062
2458574.797053,0.99968,0.00062
2458574.798442,0.99947,0.00062
2458574.799831,0.99923,0.00062
2458574.801219,1.00099,0.00062
2458574.802608,1.00032,0.00062
2458574.803997,1.00099,0.00062
2458574.805386,0.99900,0.00062
2458574.806775,0.99983,0.00062
2458574.808164,0.99940,0.00062
2458574.809553,1.00068,0.00062
2458574.810942,1.00013,0.00062
2458574.812331,0.99985,0.00062
2458574.813720,1.00026,0.00062
2458574.815109,0.99966,0.00062
2458574.816498,0.99961,0.00062
2458574.817887,0.99950,0.00062
2458574.819275,1.00010,0.00062
2458574.820664,0.99965,0.00062
2458574.822053,0.99949,0.00062
2458574.823442,0.99947,0.00062
2458574.824831,1.00010,0.00062
2458574.826220,0.99899,0.00062
2458574.827609,0.99931,0.00062
2458574.828998,0.99895,0.00062
2458574.830387,0.99988,0.00062
2458574.831776,0.99957,0.00062
2458574.833165,0.99926,0.00062
2458574.834554,0.99927,0.00062
2458574.835943,1.00008,0.00062
2458574.837331,0.99927,0.00062
2458574.838720,0.99986,0.00062
2458574.840109,0.99950,0.00062
2458574.841498,0.99930,0.00062
2458574.842887,0.99963,0.00062
2458574.844276,1.00002,0.00062
2458574.845665,1.00001,0.00062
2458574.847054,1.00023,0.00062
2458574.848443,1.00041,0.00062
2458574.849832,0.99984,0.00062
2458574.851221,1.00026,0.00062
2458574.852610,0.99992,0.00062
2458574.853999,0.99901,0.00062
2458574.855387,0.99979,0.00062
2458574.856776,1.00027,0.00062
2458574.858165,1.00054,0.00062
2458574.859554,0.99924,0.00062
2458574.860943,0.99964,0.00062
2458574.862332,0.99969,0.00062
2458574.863721,1.00078,0.00062
2458574.865110,1.00028,0.00062
2458574.866499,1.00077,0.00062
2458574.867888,0.99941,0.00062
2458574.869277,0.99959,0.00062
2458574.870666,0.99919,0.00062
2458574.872055,1.00025,0.00062
2458574.873443,1.00028,0.00062
2458574.874832,0.99988,0.00062
2458574.876221,0.99918,0.00062
2458574.877610,0.99951,0.00062
2458574.878999,1.00013,0.00062
2458574.880388,0.99980,0.00062
2458574.881777,0.99945,0.00062
2458574.883166,0.99978,0.00062
2458574.884555,0.99954,0.00062
2458574.885944,0.99986,0.00062
2458574.887333,0.99985,0.00062
2458574.888722,0.99989,0.00062
2458574.890111,0.99971,0.00062
2458574.891499,0.99996,0.00062
2458574.892888,1.00055,0.00062
2458574.894277,1.00003,0.00062
2458574.895666,1.00054,0.00062
2458574.897055,0.99970,0.00062
2458574.898444,1.00011,0.00062
2458574.899833,0.99984,0.00062
2458574.901222,0.99910,0.00062
2458574.902611,1.00003,0.00062
2458574.904000,0.99918,0.00062
2458574.905389,0.99903,0.00062
2458574.906778,0.99931,0.00062
2458574.908167,1.00001,0.00062
2458574.909555,0.99965,0.00062
2458574.910944,0.99934,0.00062
2458574.912333,0.99991,0.00062
2458574.913722,1.00019,0.00062
2458574.915111,0.99944,0.00062
2458574.916500,0.99918,0.00062
2458574.917889,0.99940,0.00062
2458574.919278,0.99966,0.00062
2458574.920667,1.00042,0.00062
2458574.922056,0.99899,0.00062
2458574.923445,1.00042,0.00062
2458574.924834,0.99857,0.00062
2458574.926223,1.00003,0.00062
2458574.927611,0.99956,0.00062
2458574.929000,1.00067,0.00062
2458574.930389,0.99955,0.00062
2458574.931778,0.99889,0.00062
2458574.933167,0.99967,0.00062
2458574.934556,0.99933,0.00062
2458574.935945,0.99956,0.00062
2458574.937334,0.99951,0.00062
2458574.938723,0.99903,0.00062
2458574.940112,1.00016,0.00062
2458574.941501,0.99953,0.00062
2458574.942890,0.99997,0.00062
2458574.944279,0.99875,0.00062
2458574.945667,1.00030,0.00062
2458574.947056,0.99958,0.00062
2458574.948445,0.99994,0.00062
2458574.949834,0.99991,0.00062
2458574.951223,0.99907,0.00062
2458574.952612,0.99943,0.00062
2458574.954001,1.00030,0.00062
2458574.955390,1.00012,0.00062
2458574.956779,0.99946,0.00062
2458574.958168,1.00041,0.00062
2458574.959557,0.99893,0.00062
2458574.960946,0.99935,0.00062
2458574.962334,0.99945,0.00062
2458574.963723,1.00009,0.00062
2458574.965112,0.99992,0.00062
2458574.966501,0.99877,0.00062
2458574.967890,0.99928,0.00062
2458574.969279,1.00007,0.00062
2458574.970668,0.99988,0.00062
2458574.972057,1.00062,0.00062
2458574.973446,1.00034,0.00062
2458574.974835,0.99928,0.00062
2458574.976224,1.00085,0.00062
2458574.977613,0.99999,0.00062
2458574.979002,0.99975,0.00062
2458574.980390,0.99949,0.00062
2458574.981779,0.99976,0.00062
2458574.983168,0.99983,0.00062
2458574.984557,0.99931,0.00062
2458574.985946,0.99961,0.00062
2458574.987335,1.00022,0.00062
2458574.988724,0.99959,0.00062
2458574.990113,0.99968,0.00062
2458574.991502,1.00055,0.00062
2458574.992891,0.99892,0.00062
2458574.994280,0.99946,0.00062
2458574.995669,0.99977,0.00062
2458574.997058,0.99925,0.00062
2458574.998446,0.99978,0.00062
2458574.999835,0.99940,0.00062
2458575.001224,0.99931,0.00062
2458575.002613,0.99980,0.00062
2458575.004002,0.99918,0.00062
2458575.005391,0.99967,0.00062
2458575.006780,0.99988,0.00062
2458575.008169,0.99990,0.00062
2458575.009558,0.99944,0.00062
2458575.010947,1.00005,0.00062
2458575.012336,1.00051,0.00062
2458575.013725,0.99991,0.00062
2458575.015114,0.99954,0.00062
2458575.016502,0.99850,0.00062
2458575.017891,1.00039,0.00062
2458575.019280,1.00001,0.00062
2458575.020669,1.00000,0.00062
2458575.022058,1.00017,0.00062
2458575.023447,0.99900,0.00062
2458575.024836,1.00009,0.00062
2458575.026225,0.99881,0.00062
2458575.027614,1.00090,0.00062
2458575.029003,0.99918,0.00062
2458575.030392,0.99948,0.00062
2458575.031781,0.99997,0.00062
2458575.033170,0.99980,0.00062
2458575.034558,0.99981,0.00062
2458575.035947,0.99947,0.00062
2458575.037336,0.99919,0.00062
2458575.038725,0.99988,0.00062
2458575.040114,0.99924,0.00062
2458575.041503,0.99971,0.00062
2458575.042892,0.99919,0.00062
2458575.044281,0.99983,0.00062
2458575.045670,1.00000,0.00062
2458575.047059,0.99953,0.00062
2458575.048448,0.99965,0.00062
2458575.049837,0.99958,0.00062
2458575.051226,0.99960,0.00062
2458575.052614,0.99999,0.00062
2458575.054003,1.00023,0.00062
2458575.055392,0.99976,0.00062
2458575.056781,0.99985,0.00062
2458575.058170,0.99999,0.00062
2458575.059559,1.00067,0.00062
2458575.060948,0.99962,0.00062
2458575.062337,0.99971,0.00062
2458575.063726,0.99967,0.00062
2458575.065115,0.99978,0.00062
2458575.066504,0.99870,0.00062
2458575.067893,0.99958,0.00062
2458575.069282,1.00035,0.00062
2458575.070670,0.99995,0.00062
2458575.072059,0.99901,0.00062
2458575.073448,1.00042,0.00062
2458575.074837,1.00008,0.00062
2458575.076226,1.00037,0.00062
2458575.077615,1.00115,0.00062
2458575.079004,0.99990,0.00062
2458575.080393,0.99979,0.00062
2458575.081782,0.99951,0.00062
2458575.083171,0.99968,0.00062
2458575.084560,0.99916,0.00062
2458575.085949,0.99999,0.00062
2458575.087338,0.99963,0.00062
2458575.088726,0.99986,0.00062
2458575.090115,0.99924,0.00062
2458575.091504,1.00008,0.00062
2458575.092893,0.99955,0.00062
2458575.094282,0.99874,0.00062
2458575.095671,0.99989,0.00062
2458575.097060,0.99997,0.00062
2458575.098449,0.99989,0.00062
2458575.099838,1.00026,0.00062
2458575.101227,0.99976,0.00062
2458575.102616,1.00081,0.00062
2458575.104005,0.99999,0.00062
2458575.105394,1.00002,0.00062
2458575.106782,1.00039,0.00062
2458575.108171,0.99968,0.00062
2458575.109560,0.99954,0.00062
2458575.110949,0.99948,0.00062
2458575.112338,1.00025,0.00062
2458575.113727,0.99939,0.00062
2458575.115116,0.99970,0.00062
2458575.116505,1.00033,0.00062
2458575.117894,0.99905,0.00062
2458575.119283,0.99999,0.00062
2458575.120672,0.99968,0.00062
2458575.122061,0.99993,0.00062
2458575.123450,0.99991,0.00062
2458575.124838,0.99993,0.00062
2458575.126227,1.00012,0.00062
2458575.127616,1.00032,0.00062
2458575.129005,1.00014,0.00062
2458575.130394,1.00029,0.00062
2458575.131783,1.00037,0.00062
2458575.133172,1.00061,0.00062
2458575.134561,1.00023,0.00062
2458575.135950,0.99990,0.00062
2458575.137339,0.99933,0.00062
2458575.138728,1.00034,0.00062
2458575.140117,0.99948,0.00062
2458575.141506,1.00058,0.00062
2458575.142894,0.99967,0.00062
2458575.144283,1.00036,0.00062
2458575.145672,1.00038,0.00062
2458575.147061,0.99885,0.00062
2458575.148450,1.00078,0.00062
2458575.149839,1.00045,0.00062
2458575.151228,1.00055,0.00062
2458575.152617,1.00024,0.00062
2458575.154006,1.00041,0.00062
2458575.155395,1.00105,0.00062
2458575.156784,1.00006,0.00062
2458575.158173,1.00035,0.00062
2458575.159562,0.99965,0.00062
2458575.160950,0.99963,0.00062
2458575.162339,1.00033,0.00062
2458575.163728,1.00020,0.00062
2458575.165117,0.99956,0.00062
2458575.166506,1.00026,0.00062
2458575.167895,0.99921,0.00062
2458575.169284,1.00014,0.00062
2458575.170673,1.00064,0.00062
2458575.172062,1.00011,0.00062
2458575.173451,1.00079,0.00062
2458575.174840,0.99971,0.00062
2458575.176229,1.00099,0.00062
2458575.177618,1.00037,0.00062
2458575.179006,1.00029,0.00062
2458575.180395,1.00012,0.00062
2458575.181784,0.99998,0.00062
2458575.183173,0.99975,0.00062
2458575.184562,0.99954,0.00062
2458575.185951,0.99972,0.00062
2458575.187340,1.00010,0.00062
2458575.188729,0.99932,0.00062
2458575.190118,0.99919,0.00062
2458575.191507,0.99921,0.00062
2458575.192896,0.99933,0.00062
2458575.194285,1.00015,0.00062
2458575.195674,1.00060,0.00062
2458575.197062,1.00022,0.00062
2458575.198451,1.00075,0.00062
2458575.199840,1.00019,0.00062
2458575.201229,1.00023,0.00062
2458575.202618,0.99937,0.00062
2458575.204007,0.99999,0.00062
2458575.205396,0.99965,0.00062
2458575.206785,1.00041,0.00062
2458575.208174,0.99962,0.00062
2458575.209563,0.99871,0.00062
2458575.210952,1.00034,0.00062
2458575.212341,0.99966,0.00062
2458575.213729,0.99980,0.00062
2458575.215118,1.00023,0.00062
2458575.216507,1.00034,0.00062
2458575.217896,1.00100,0.00062
2458575.219285,0.99945,0.00062
2458575.220674,0.99979,0.00062
2458575.222063,1.00093,0.00062
2458575.223452,0.99974,0.00062
2458575.224841,0.99991,0.00062
2458575.226230,1.00011,0.00062
2458575.227619,0.99952,0.00062
2458575.229008,0.99919,0.00062
2458575.230397,1.00007,0.00062
2458575.231785,1.00041,0.00062
2458575.233174,1.00068,0.00062
2458575.234563,1.00067,0.00062
2458575.235952,0.99999,0.00062
2458575.237341,0.99995,0.00062
2458575.238730,0.99994,0.00062
2458575.240119,1.00043,0.00062
2458575.241508,0.99990,0.00062
2458575.242897,1.00047,0.00062
2458575.244286,1.00085,0.00062
2458575.245675,1.00016,0.00062
2458575.247064,0.99935,0.00062
2458575.248453,0.99980,0.00062
2458575.249841,0.99967,0.00062
2458575.251230,1.00041,0.00062
2458575.252619,0.99921,0.00062
2458575.254008,0.99874,0.00062
2458575.255397,0.99913,0.00062
2458575.256786,0.99961,0.00062
2458575.258175,0.99957,0.00062
2458575.259564,0.99942,0.00062
2458575.260953,1.00000,0.00062
2458575.262342,1.00016,0.00062
2458575.263731,0.99843,0.00062
2458575.265120,1.00048,0.00062
2458575.266509,1.00095,0.00062
2458575.267897,0.99983,0.00062
2458575.269286,1.00063,0.00062
2458575.270675,0.99997,0.00062
2458575.272064,1.00004,0.00062
2458575.273453,1.00036,0.00062
2458575.274842,0.99934,0.00062
2458575.276231,1.00021,0.00062
2458575.277620,0.99885,0.00062
2458575.279009,1.00062,0.00062
2458575.280398,1.00069,0.00062
2458575.281787,0.99984,0.00062
2458575.283176,1.00023,0.00062
2458575.284565,0.99996,0.00062
2458575.285953,0.99985,0.00062
2458575.287342,1.00092,0.00062
2458575.288731,1.00063,0.00062
2458575.290120,1.00099,0.00062
2458575.291509,1.00011,0.00062
2458575.292898,1.00015,0.00062
2458575.294287,1.00011,0.00062
2458575.295676,1.00018,0.00062
2458575.297065,0.99933,0.00062
2458575.298454,0.99984,0.00062
2458575.299843,0.99922,0.00062
2458575.301232,1.00026,0.00062
2458575.302621,1.00017,0.00062
2458575.304009,0.99913,0.00062
2458575.305398,0.99882,0.00062
2458575.306787,0.99997,0.00062
2458575.308176,0.99994,0.00062
2458575.309565,1.00039,0.00062
2458575.310954,1.00021,0.00062
2458575.312343,0.99997,0.00062
2458575.313732,1.00008,0.00062
2458575.315121,1.00022,0.00062
2458575.316510,0.99989,0.00062
2458575.317899,1.00008,0.00062
2458575.319288,0.99963,0.00062
2458575.320677,0.99924,0.00062
2458575.322065,0.99935,0.00062
2458575.323454,1.00019,0.00062
2458575.324843,0.99979,0.00062
2458575.326232,0.99963,0.00062
2458575.327621,1.00048,0.00062
2458575.329010,1.00026,0.00062
2458575.330399,0.99960,0.00062
2458575.331788,0.99940,0.00062
2458575.333177,1.00004,0.00062
2458575.334566,1.00015,0.00062
2458575.335955,1.00013,0.00062
2458575.337344,0.99949,0.00062
2458575.338732,1.00058,0.00062
2458575.340121,0.99923,0.00062
2458575.341510,0.99989,0.00062
2458575.342899,1.00025,0.00062
2458575.344288,0.99940,0.00062
2458575.345677,0.99998,0.00062
2458575.347066,1.00025,0.00062
2458575.348455,0.99913,0.00062
2458575.349844,0.99982,0.00062
2458575.351233,1.00044,0.00062
2458575.352622,1.00004,0.00062
2458575.354011,1.00045,0.00062
2458575.355400,0.99966,0.00062
2458575.356788,1.00023,0.00062
2458575.358177,1.00028,0.00062
2458575.359566,1.00002,0.00062
2458575.360955,0.99995,0.00062
2458575.362344,0.99882,0.00062
2458575.363733,1.00023,0.00062
2458575.365122,0.99952,0.00062
2458575.366511,0.99984,0.00062
2458575.367900,1.00008,0.00062
2458575.369289,0.99982,0.00062
2458575.370678,1.00081,0.00062
2458575.372067,1.00010,0.00062
2458575.373456,0.99981,0.00062
2458575.374844,0.99974,0.00062
2458575.376233,1.00063,0.00062
2458575.377622,0.99892,0.00062
2458575.379011,0.99916,0.00062
2458575.380400,1.00045,0.00062
2458575.381789,1.00054,0.00062
2458575.383178,1.00015,0.00062
2458575.384567,0.99987,0.00062
2458575.385956,1.00026,0.00062
2458575.387345,0.99993,0.00062
2458575.388734,0.99964,0.00062
2458575.390123,0.99932,0.00062
2458575.391512,1.00001,0.00062
2458575.392900,0.99983,0.00062
2458575.394289,1.00053,0.00062
2458575.395678,0.99984,0.00062
2458575.397067,0.99978,0.00062
2458575.398456,1.00042,0.00062
2458575.399845,0.99939,0.00062
2458575.401234,1.00137,0.00062
2458575.402623,0.99978,0.00062
2458575.404012,0.99976,0.00062
2458575.405401,1.00008,0.00062
2458575.406790,0.99962,0.00062
2458575.408179,1.00008,0.00062
2458575.409568,0.99988,0.00062
2458575.410956,0.99974,0.00062
2458575.412345,0.99995,0.00062
2458575.413734,1.00003,0.00062
2458575.415123,0.99964,0.00062
2458575.416512,0.99905,0.00062
2458575.417901,0.99924,0.00062
2458575.419290,1.00019,0.00062
2458575.420679,1.00084,0.00062
2458575.422068,1.00031,0.00062
2458575.423457,1.00005,0.00062
2458575.424846,0.99970,0.00062
2458575.426235,1.00016,0.00062
2458575.427624,0.99979,0.00062
2458575.429012,1.00017,0.00062
2458575.430401,1.00027,0.00062
2458575.431790,1.00019,0.00062
2458575.433179,1.00036,0.00062
2458575.434568,1.00020,0.00062
2458575.435957,1.00006,0.00062
2458575.437346,1.00073,0.00062
2458575.438735,0.99925,0.00062
2458575.440124,0.99961,0.00062
2458575.441513,1.00001,0.00062
2458575.442902,1.00044,0.00062
2458575.444291,0.99969,0.00062
2458575.445679,1.00031,0.00062
2458575.447068,0.99995,0.00062
2458575.448457,0.99902,0.00062
2458575.449846,1.00050,0.00062
2458575.451235,0.99934,0.00062
2458575.452624,1.00000,0.00062
2458575.454013,0.99993,0.00062
2458575.455402,0.99948,0.00062
2458575.456791,0.99935,0.00062
2458575.458180,1.00022,0.00062
2458575.459569,1.00033,0.00062
2458575.460958,0.99959,0.00062
2458575.462347,0.99953,0.00062
2458575.463735,1.00050,0.00062
2458575.465124,1.00064,0.00062
2458575.466513,0.99964,0.00062
2458575.467902,1.00100,0.00062
2458575.469291,1.00113,0.00062
2458575.470680,1.00050,0.00062
2458575.472069,1.00004,0.00062
2458575.473458,1.00011,0.00062
2458575.474847,1.00005,0.00062
2458575.476236,0.99931,0.00062
2458575.477625,0.99906,0.00062
2458575.479014,1.00120,0.00062
2458575.480403,0.99941,0.00062
2458575.481791,1.00039,0.00062
2458575.483180,0.99998,0.00062
2458575.484569,1.00036,0.00062
2458575.485958,1.00022,0.00062
2458575.487347,1.00079,0.00062
2458575.488736,1.00043,0.00062
2458575.490125,0.99998,0.00062
2458575.491514,0.99980,0.00062
2458575.492903,0.99983,0.00062
2458575.494292,1.00110,0.00062
2458575.495681,1.00097,0.00062
2458575.497070,1.00064,0.00062
2458575.498459,1.00076,0.00062
2458575.499847,0.99959,0.00062
2458575.501236,1.00002,0.00062
2458575.502625,0.99987,0.00062
2458575.504014,0.99938,0.00062
2458575.505403,0.99881,0.00062
2458575.506792,0.99990,0.00062
2458575.508181,0.99966,0.00062
2458575.509570,0.99998,0.00062
2458575.510959,0.99998,0.00062
2458575.512348,1.00110,0.00062
2458575.513737,0.99946,0.00062
2458575.515126,1.00034,0.00062
2458575.516514,1.00021,0.00062
2458575.517903,0.99970,0.00062
2458575.519292,0.99927,0.00062
2458575.520681,0.99994,0.00062
2458575.522070,1.00016,0.00062
2458575.523459,1.00003,0.00062
2458575.524848,0.99994,0.00062
2458575.526237,1.00031,0.00062
2458575.527626,1.00044,0.00062
2458575.529015,0.99964,0.00062
2458575.530404,1.00090,0.00062
2458575.531793,1.00028,0.00062
2458575.533182,1.00051,0.00062
2458575.534570,1.00055,0.00062
2458575.535959,1.00044,0.00062
2458575.537348,1.00066,0.00062
2458575.538737,1.00002,0.00062
2458575.540126,1.00072,0.00062
2458575.541515,0.99935,0.00062
2458575.542904,1.00014,0.00062
2458575.544293,0.99970,0.00062
2458575.545682,1.00069,0.00062
2458575.547071,1.00005,0.00062
2458575.548460,1.00016,0.00062
2458575.549849,1.00002,0.00062
2458575.551238,1.00010,0.00062
2458575.552626,1.00021,0.00062
2458575.554015,0.99937,0.00062
2458575.555404,0.99965,0.00062
2458575.556793,0.99974,0.00062
2458575.558182,0.99982,0.00062
2458575.559571,1.00061,0.00062
2458575.560960,1.00005,0.00062
2458575.562349,0.99964,0.00062
2458575.563738,1.00054,0.00062
2458575.565127,0.99976,0.00062
2458575.566516,1.00001,0.00062
2458575.567905,0.99931,0.00062
2458575.569294,0.99988,0.00062
2458575.570682,1.00019,0.00062
2458575.572071,1.00006,0.00062
2458575.573460,0.99999,0.00062
2458575.574849,1.00029,0.00062
2458575.576238,1.00030,0.00062
2458575.577627,1.00094,0.00062
2458575.579016,1.00012,0.00062
2458575.580405,0.99930,0.00062
2458575.581794,1.00010,0.00062
2458575.583183,1.00044,0.00062
2458575.584572,1.00033,0.00062
2458575.585961,0.99977,0.00062
2458575.587350,1.00017,0.00062
2458575.588738,1.00043,0.00062
2458575.590127,0.99964,0.00062
2458575.591516,0.99983,0.00062
2458575.592905,1.00037,0.00062
2458575.594294,1.00085,0.00062
2458575.595683,1.00008,0.00062
2458575.597072,0.99916,0.00062
2458575.598461,0.99993,0.00062
2458575.599850,0.99972,0.00062
2458575.601239,1.00001,0.00062
2458575.602628,0.99957,0.00062
2458575.604017,1.00064,0.00062
2458575.605405,1.00044,0.00062
2458575.606794,1.00035,0.00062
2458575.608183,1.00038,0.00062
2458575.609572,0.99924,0.00062
2458575.610961,0.99931,0.00062
2458575.612350,1.00055,0.00062
2458575.613739,1.00051,0.00062
2458575.615128,0.99989,0.00062
2458575.616517,1.00102,0.00062
2458575.617906,0.99975,0.00062
2458575.619295,1.00005,0.00062
2458575.620684,0.99968,0.00062
2458575.622073,1.00057,0.00062
2458575.623461,0.99977,0.00062
2458575.624850,1.00040,0.00062
2458575.626239,1.00033,0.00062
2458575.627628,0.99986,0.00062
2458575.629017,1.00024,0.00062
2458575.630406,0.99914,0.00062
2458575.631795,1.00048,0.00062
2458575.633184,1.00028,0.00062
2458575.634573,1.00018,0.00062
2458575.635962,1.00050,0.00062
2458575.637351,1.00071,0.00062
2458575.638740,0.99997,0.00062
2458575.640129,1.00079,0.00062
2458575.641517,1.00040,0.00062
2458575.642906,1.00077,0.00062
2458575.644295,1.00014,0.00062
2458575.645684,1.00139,0.00062
2458575.647073,1.00063,0.00062
2458575.648462,1.00020,0.00062
2458575.649851,0.99914,0.00062
2458575.651240,1.00028,0.00062
2458575.652629,1.00031,0.00062
2458575.654018,1.00093,0.00062
2458575.655407,0.99972,0.00062
2458575.656796,1.00031,0.00062
2458575.658185,0.99967,0.00062
2458575.659573,1.00010,0.00062
2458575.660962,0.99977,0.00062
2458575.662351,1.00058,0.00062
2458575.663740,0.99987,0.00062
2458575.665129,1.00024,0.00062
2458575.666518,0.99988,0.00062
2458575.667907,1.00044,0.00062
2458575.669296,1.00021,0.00062
2458575.670685,1.00000,0.00062
2458575.672074,0.99981,0.00062
2458575.673463,1.00093,0.00062
2458575.674852,1.00057,0.00062
2458575.676240,0.99946,0.00062
2458575.677629,1.00004,0.00062
2458575.679018,1.00083,0.00062
2458575.680407,1.00010,0.00062
2458575.681796,1.00068,0.00062
2458575.683185,0.99932,0.00062
2458575.684574,1.00100,0.00062
2458575.685963,1.00033,0.00062
2458575.687352,0.99851,0.00062
2458575.688741,1.00045,0.00062
2458575.690130,0.99936,0.00062
2458575.691519,1.00015,0.00062
2458575.692908,0.99940,0.00062
2458575.694296,1.00045,0.00062
2458575.695685,1.00032,0.00062
2458575.697074,1.00046,0.00062
2458575.698463,0.99988,0.00062
2458575.699852,1.00115,0.00062
2458575.701241,0.99989,0.00062
2458575.702630,1.00075,0.00062
2458575.704019,1.00177,0.00062
2458575.705408,1.00040,0.00062
2458575.706797,0.99994,0.00062
2458575.708186,1.00083,0.00062
2458575.709575,1.00003,0.00062
2458575.710964,1.00095,0.00062
2458575.712352,1.00045,0.00062
2458575.713741,0.99980,0.00062
2458575.715130,1.00027,0.00062
2458575.716519,1.00088,0.00062
2458575.717908,1.00042,0.00062
2458575.719297,1.00009,0.00062
2458575.720686,1.00003,0.00062
2458575.722075,0.99995,0.00062
2458575.723464,1.00019,0.00062
2458575.724853,1.00026,0.00062
2458575.726242,1.00021,0.00062
2458575.727631,1.00100,0.00062
2458575.729019,1.00040,0.00062
2458575.730408,1.00004,0.00062
2458575.731797,1.00020,0.00062
2458575.733186,1.00043,0.00062
2458575.734575,1.00080,0.00062
2458575.735964,1.00123,0.00062
2458575.747075,1.00036,0.00062
2458575.748464,1.00031,0.00062
2458575.749853,0.99988,0.00062
2458575.751242,1.00030,0.00062
2458575.752631,0.99982,0.00062
2458575.754020,1.00035,0.00062
2458575.755409,1.00027,0.00062
2458575.756798,1.00031,0.00062
2458575.758187,0.99983,0.00062
2458575.759576,0.99935,0.00062
2458575.760965,1.00020,0.00062
2458575.762354,1.00030,0.00062
2458575.763743,0.99970,0.00062
2458575.765131,0.99981,0.00062
2458575.766520,1.00025,0.00062
2458575.767909,1.00086,0.00062
2458575.769298,1.00032,0.00062
2458575.770687,1.00078,0.00062
2458575.772076,1.00105,0.00062
2458575.773465,1.00047,0.00062
2458575.774854,1.00021,0.00062
2458575.776243,0.99885,0.00062
2458575.777632,0.99978,0.00062
2458575.779021,1.00089,0.00062
2458575.780410,1.00055,0.00062
2458575.781798,1.00029,0.00062
2458575.783187,1.00061,0.00062
2458575.784576,1.00017,0.00062
2458575.785965,1.00028,0.00062
2458575.787354,1.00018,0.00062
2458575.788743,1.00128,0.00062
2458575.790132,1.00030,0.00062
2458575.791521,1.00026,0.00062
2458575.792910,0.99987,0.00062
2458575.794299,1.00106,0.00062
2458575.795688,0.99975,0.00062
2458575.797077,1.00049,0.00062
2458575.798466,1.00022,0.00062
2458575.799854,1.00087,0.00062
2458575.801243,1.00013,0.00062
2458575.802632,1.00054,0.00062
2458575.804021,1.00070,0.00062
2458575.805410,1.00032,0.00062
2458575.806799,1.00051,0.00062
2458575.808188,1.00012,0.00062
2458575.809577,1.00097,0.00062
2458575.810966,1.00082,0.00062
2458575.812355,1.00069,0.00062
2458575.813744,1.00022,0.00062
2458575.815133,0.99973,0.00062
2458575.816522,1.00032,0.00062
2458575.817910,0.99994,0.00062
2458575.819299,1.00095,0.00062
2458575.820688,1.00036,0.00062
2458575.822077,1.00113,0.00062
2458575.823466,1.00000,0.00062
2458575.824855,1.00005,0.00062
2458575.826244,0.99978,0.00062
2458575.827633,1.00108,0.00062
2458575.829022,0.99994,0.00062
2458575.830411,1.00053,0.00062
2458575.831800,1.00019,0.00062
2458575.833189,1.00054,0.00062
2458575.834577,1.00098,0.00062
2458575.835966,0.99931,0.00062
2458575.837355,1.00067,0.00062
2458575.838744,0.99957,0.00062
2458575.840133,0.99996,0.00062
2458575.841522,0.99972,0.00062
2458575.842911,1.00040,0.00062
2458575.844300,1.00036,0.00062
2458575.845689,1.00103,0.00062
2458575.847078,0.99933,0.00062
2458575.848467,0.99984,0.00062
2458575.849856,1.00050,0.00062
2458575.851245,1.00038,0.00062
2458575.852633,1.00127,0.00062
2458575.854022,1.00093,0.00062
2458575.855411,0.99944,0.00062
2458575.856800,0.99943,0.00062
2458575.858189,0.99981,0.00062
2458575.859578,1.00079,0.00062
2458575.860967,0.99932,0.00062
2458575.862356,0.99969,0.00062
2458575.863745,1.00090,0.00062
2458575.865134,0.99945,0.00062
2458575.866523,1.00007,0.00062
2458575.867912,0.99990,0.00062
2458575.869301,1.00093,0.00062
2458575.870689,1.00058,0.00062
2458575.872078,1.00074,0.00062
2458575.873467,1.00008,0.00062
2458575.874856,0.99902,0.00062
2458575.876245,1.00072,0.00062
2458575.877634,1.00065,0.00062
2458575.879023,1.00001,0.00062
2458575.880412,1.00072,0.00062
2458575.881801,1.00097,0.00062
2458575.883190,1.00080,0.00062
2458575.884579,0.99937,0.00062
2458575.885968,1.00000,0.00062
2458575.887356,1.00017,0.00062
2458575.888745,1.00039,0.00062
2458575.890134,0.99968,0.00062
2458575.891523,0.99964,0.00062
2458575.892912,1.00046,0.00062
2458575.894301,1.00020,0.00062
2458575.895690,0.99992,0.00062
2458575.897079,1.00003,0.00062
2458575.898468,1.00146,0.00062
2458575.899857,1.00136,0.00062
2458575.901246,1.00052,0.00062
2458575.902635,0.99999,0.00062
2458575.904024,0.99938,0.00062
2458575.905412,1.00091,0.00062
2458575.906801,0.99991,0.00062
2458575.908190,1.00062,0.00062
2458575.909579,1.00019,0.00062
2458575.910968,1.00045,0.00062
2458575.912357,0.99921,0.00062
2458575.913746,1.00062,0.00062
2458575.915135,1.00031,0.00062
2458575.916524,1.00085,0.00062
2458575.917913,0.99880,0.00062
2458575.919302,1.00076,0.00062
2458575.920691,1.00077,0.00062
2458575.922080,0.99998,0.00062
2458575.923468,1.00024,0.00062
2458575.924857,1.00083,0.00062
2458575.926246,0.99988,0.00062
2458575.927635,1.00028,0.00062
2458575.929024,1.00145,0.00062
2458575.930413,1.00051,0.00062
2458575.931802,1.00036,0.00062
2458575.933191,1.00078,0.00062
2458575.934580,1.00031,0.00062
2458575.935969,1.00056,0.00062
2458575.937358,1.00080,0.00062
2458575.938747,1.00050,0.00062
2458575.940135,1.00018,0.00062
2458575.941524,1.00027,0.00062
2458575.942913,0.99963,0.00062
2458575.944302,1.00069,0.00062
2458575.945691,1.00059,0.00062
2458575.947080,1.00028,0.00062
2458575.948469,1.00026,0.00062
2458575.949858,1.00000,0.00062
2458575.951247,0.99946,0.00062
2458575.952636,0.99990,0.00062
2458575.954025,0.99934,0.00062
2458575.955414,1.00007,0.00062
2458575.956803,0.99937,0.00062
2458575.958191,1.00096,0.00062
2458575.959580,1.00036,0.00062
2458575.960969,1.00120,0.00062
2458575.962358,1.00106,0.00062
2458575.963747,1.00101,0.00062
2458575.965136,0.99990,0.00062
2458575.966525,0.99982,0.00062
2458575.967914,1.00063,0.00062
2458575.969303,1.00030,0.00062
2458575.970692,1.00054,0.00062
2458575.972081,1.00075,0.00062
2458575.973470,1.00023,0.00062
2458575.974859,1.00050,0.00062
2458575.976247,1.00159,0.00062
2458575.977636,1.00122,0.00062
2458575.979025,0.99985,0.00062
2458575.980414,1.00017,0.00062
2458575.981803,1.00025,0.00062
2458575.983192,1.00086,0.00062
2458575.984581,1.00046,0.00062
2458575.985970,1.00025,0.00062
2458575.987359,1.00033,0.00062
2458575.988748,0.99979,0.00062
2458575.990137,1.00103,0.00062
2458575.991526,0.99988,0.00062
2458575.992914,0.99976,0.00062
2458575.994303,1.00040,0.00062
2458575.995692,1.00040,0.00062
2458575.997081,1.00005,0.00062
2458575.998470,0.99989,0.00062
2458575.999859,1.00070,0.00062
2458576.001248,1.00055,0.00062
2458576.002637,1.00123,0.00062
2458576.004026,1.00085,0.00062
2458576.005415,0.99994,0.00062
2458576.006804,1.00045,0.00062
2458576.008193,1.00018,0.00062
2458576.009582,1.00015,0.00062
2458576.010970,0.99988,0.00062
2458576.012359,1.00117,0.00062
2458576.013748,0.99995,0.00062
2458576.015137,1.00005,0.00062
2458576.016526,1.00051,0.00062
2458576.017915,1.00077,0.00062
2458576.019304,0.99986,0.00062
2458576.020693,1.00052,0.00062
2458576.022082,0.99996,0.00062
2458576.023471,1.00024,0.00062
2458576.024860,1.00068,0.00062
2458576.026249,1.00068,0.00062
2458576.027637,1.00045,0.00062
2458576.029026,1.00095,0.00062
2458576.030415,0.99984,0.00062
2458576.031804,1.00129,0.00062
2458576.033193,0.99953,0.00062
2458576.034582,1.00085,0.00062
2458576.035971,0.99994,0.00062
2458576.037360,1.00054,0.00062
2458576.038749,1.00055,0.00062
2458576.040138,1.00075,0.00062
2458576.041527,1.00065,0.00062
2458576.042916,0.99973,0.00062
2458576.044305,1.00079,0.00062
2458576.045693,1.00102,0.00062
2458576.047082,1.00034,0.00062
2458576.048471,1.00058,0.00062
2458576.049860,1.00062,0.00062
2458576.051249,1.00056,0.00062
2458576.052638,1.00033,0.00062
2458576.054027,0.99977,0.00062
2458576.055416,1.00073,0.00062
2458576.056805,1.00010,0.00062
2458576.058194,1.00124,0.00062
2458576.059583,1.00042,0.00062
2458576.060972,1.00041,0.00062
2458576.062361,1.00082,0.00062
2458576.063749,1.00028,0.00062
2458576.065138,1.00117,0.00062
2458576.066527,1.00111,0.00062
2458576.067916,0.99985,0.00062
2458576.069305,1.00042,0.00062
2458576.070694,1.00128,0.00062
2458576.072083,1.00125,0.00062
2458576.073472,1.00098,0.00062
2458576.074861,1.00065,0.00062
2458576.076250,1.00079,0.00062
2458576.077639,1.00064,0.00062
2458576.079028,1.00076,0.00062
2458576.080416,1.00071,0.00062
2458576.081805,1.00113,0.00062
2458576.083194,1.00073,0.00062
2458576.084583,1.00169,0.00062
2458576.085972,0.99994,0.00062
2458576.087361,1.00039,0.00062
2458576.088750,1.00142,0.00062
2458576.090139,1.00106,0.00062
2458576.091528,1.00058,0.00062
2458576.092917,1.00063,0.00062
2458576.094306,0.99992,0.00062
2458576.095695,1.00093,0.00062
2458576.097084,1.00048,0.00062
2458576.098472,1.00100,0.00062
2458576.099861,1.00106,0.00062
2458576.101250,1.00036,0.00062
2458576.102639,1.00084,0.00062
2458576.104028,0.99999,0.00062
2458576.105417,1.00093,0.00062
2458576.106806,1.00124,0.00062
2458576.108195,1.00025,0.00062
2458576.109584,1.00076,0.00062
2458576.110973,1.00003,0.00062
2458576.112362,0.99920,0.00062
2458576.113751,1.00013,0.00062
2458576.115139,1.00028,0.00062
2458576.116528,1.00078,0.00062
2458576.117917,1.00028,0.00062
2458576.119306,1.00035,0.00062
2458576.120695,1.00062,0.00062
2458576.122084,1.00078,0.00062
2458576.123473,1.00127,0.00062
2458576.124862,1.00112,0.00062
2458576.126251,0.99999,0.00062
2458576.127640,0.99999,0.00062
2458576.129029,1.00119,0.00062
2458576.130418,1.00123,0.00062
2458576.131807,1.00083,0.00062
2458576.133195,0.99980,0.00062
2458576.134584,1.00073,0.00062
2458576.135973,1.00048,0.00062
2458576.137362,1.00149,0.00062
2458576.138751,1.00055,0.00062
2458576.140140,0.99961,0.00062
2458576.141529,1.00001,0.00062
2458576.142918,1.00016,0.00062
2458576.144307,0.99966,0.00062
2458576.145696,1.00090,0.00062
2458576.147085,1.00095,0.00062
2458576.148474,1.00005,0.00062
2458576.149862,1.00070,0.00062
2458576.151251,1.00035,0.00062
2458576.152640,1.00013,0.00062
2458576.154029,1.00014,0.00062
2458576.155418,1.00097,0.00062
2458576.156807,0.99998,0.00062
2458576.158196,1.00010,0.00062
2458576.159585,1.00148,0.00062
2458576.160974,0.99971,0.00062
2458576.162363,1.00026,0.00062
2458576.163752,1.00047,0.00062
2458576.165141,1.00063,0.00062
2458576.166530,1.00075,0.00062
2458576.167918,1.00113,0.00062
2458576.169307,1.00065,0.00062
2458576.170696,0.99988,0.00062
2458576.172085,1.00007,0.00062
2458576.173474,1.00068,0.00062
2458576.174863,1.00042,0.00062
2458576.176252,1.00092,0.00062
2458576.177641,0.99984,0.00062
2458576.179030,1.00102,0.00062
2458576.180419,1.00202,0.00062
2458576.181808,1.00056,0.00062
2458576.183197,1.00046,0.00062
2458576.184586,1.00006,0.00062
2458576.185974,1.00045,0.00062
2458576.187363,1.00029,0.00062
2458576.188752,1.00032,0.00062
2458576.190141,1.00058,0.00062
2458576.191530,1.00097,0.00062
2458576.192919,1.00069,0.00062
2458576.194308,0.99998,0.00062
2458576.195697,1.00097,0.00062
2458576.197086,1.00096,0.00062
2458576.198475,0.99987,0.00062
2458576.199864,1.00069,0.00062
2458576.201253,1.00007,0.00062
2458576.202641,0.99937,0.00062
2458576.204030,0.99981,0.00062
2458576.205419,1.00029,0.00062
2458576.206808,1.00108,0.00062
2458576.208197,1.00168,0.00062
2458576.209586,1.00017,0.00062
2458576.210975,1.00068,0.00062
2458576.212364,1.00029,0.00062
2458576.213753,1.00126,0.00062
2458576.215142,1.00044,0.00062
2458576.216531,1.00017,0.00062
2458576.217920,0.99986,0.00062
2458576.219309,1.00127,0.00062
2458576.220697,1.00056,0.00062
2458576.222086,1.00051,0.00062
2458576.223475,1.00101,0.00062
2458576.224864,1.00092,0.00062
2458576.226253,1.00091,0.00062
2458576.227642,0.99969,0.00062
2458576.229031,1.00096,0.00062
2458576.230420,1.00009,0.00062
2458576.231809,1.00020,0.00062
2458576.233198,1.00036,0.00062
2458576.234587,1.00080,0.00062
2458576.235976,1.00074,0.00062
2458576.237364,0.99933,0.00062
2458576.238753,1.00052,0.00062
2458576.240142,1.00173,0.00062
2458576.241531,1.00041,0.00062
2458576.242920,1.00025,0.00062
2458576.244309,0.99983,0.00062
2458576.245698,1.00103,0.00062
2458576.247087,1.00076,0.00062
2458576.248476,0.99990,0.00062
2458576.249865,1.00021,0.00062
2458576.251254,1.00139,0.00062
2458576.252643,1.00060,0.00062
2458576.254032,1.00006,0.00062
2458576.255420,1.00028,0.00062
2458576.256809,1.00091,0.00062
2458576.258198,1.00052,0.00062
2458576.259587,0.99983,0.00062
2458576.260976,0.99933,0.00062
2458576.262365,1.00016,0.00062
2458576.263754,1.00012,0.00062
2458576.265143,1.00034,0.00062
2458576.266532,1.00064,0.00062
2458576.267921,1.00047,0.00062
2458576.269310,1.00034,0.00062
2458576.270699,1.00092,0.00062
2458576.272087,1.00016,0.00062
2458576.273476,0.99952,0.00062
2458576.274865,0.99992,0.00062
2458576.276254,1.00044,0.00062
2458576.277643,1.00104,0.00062
2458576.279032,0.99986,0.00062
2458576.280421,1.00109,0.00062
2458576.281810,0.99935,0.00062
2458576.283199,0.99927,0.00062
2458576.284588,1.00017,0.00062
2458576.285977,0.99994,0.00062
2458576.287366,1.00048,0.00062
2458576.288755,0.99987,0.00062
2458576.290143,0.99957,0.00062
2458576.291532,1.00001,0.00062
2458576.292921,1.00030,0.00062
2458576.294310,1.00015,0.00062
2458576.295699,1.00050,0.00062
2458576.297088,1.00023,0.00062
2458576.298477,1.00038,0.00062
2458576.299866,1.00107,0.00062
2458576.301255,1.00034,0.00062
2458576.302644,1.00031,0.00062
2458576.304033,1.00042,0.00062
2458576.305422,1.00015,0.00062
2458576.306810,1.00061,0.00062
2458576.308199,1.00077,0.00062
2458576.309588,1.00085,0.00062
2458576.310977,1.00167,0.00062
2458576.312366,0.99964,0.00062
2458576.313755,1.00011,0.00062
2458576.315144,0.99949,0.00062
2458576.316533,1.00018,0.00062
2458576.317922,1.00082,0.00062
2458576.319311,0.99983,0.00062
2458576.320700,1.00056,0.00062
2458576.322089,0.99957,0.00062
2458576.323478,1.00014,0.00062
2458576.324866,1.00003,0.00062
2458576.326255,0.99934,0.00062
2458576.327644,1.00103,0.00062
2458576.329033,1.00065,0.00062
2458576.330422,0.99959,0.00062
2458576.331811,1.00019,0.00062
2458576.333200,1.00011,0.00062
2458576.334589,0.99996,0.00062
2458576.335978,1.00021,0.00062
2458576.337367,1.00057,0.00062
2458576.338756,1.00026,0.00062
2458576.340145,0.99973,0.00062
2458576.341533,1.00123,0.00062
2458576.342922,1.00047,0.00062
2458576.344311,1.00079,0.00062
2458576.345700,0.99976,0.00062
2458576.347089,0.99981,0.00062
2458576.348478,0.99968,0.00062
2458576.349867,1.00026,0.00062
2458576.351256,1.00097,0.00062
2458576.352645,0.99991,0.00062
2458576.354034,1.00012,0.00062
2458576.355423,0.99997,0.00062
2458576.356812,1.00019,0.00062
2458576.358201,1.00027,0.00062
2458576.359589,1.00008,0.00062
2458576.360978,0.99962,0.00062
2458576.362367,1.00119,0.00062
2458576.363756,0.99962,0.00062
2458576.365145,1.00045,0.00062
2458576.366534,1.00041,0.00062
2458576.367923,0.99965,0.00062
2458576.369312,1.00037,0.00062
2458576.370701,0.99985,0.00062
2458576.372090,1.00034,0.00062
2458576.373479,1.00061,0.00062
2458576.374868,0.99986,0.00062
2458576.376256,1.00117,0.00062
2458576.377645,1.00002,0.00062
2458576.379034,1.00083,0.00062
2458576.380423,1.00120,0.00062
2458576.381812,0.99999,0.00062
2458576.383201,1.00032,0.00062
2458576.384590,1.00003,0.00062
2458576.385979,1.00055,0.00062
2458576.387368,1.00103,0.00062
2458576.388757,1.00003,0.00062
2458576.390146,1.00098,0.00062
2458576.391535,0.99993,0.00062
2458576.392924,1.00019,0.00062
2458576.394312,1.00086,0.00062
2458576.395701,0.99938,0.00062
2458576.397090,1.00150,0.00062
2458576.398479,1.00017,0.00062
2458576.399868,1.00124,0.00062
2458576.401257,0.99998,0.00062
2458576.402646,1.00069,0.00062
2458576.404035,1.00034,0.00062
2458576.405424,1.00083,0.00062
2458576.406813,1.00046,0.00062
2458576.408202,1.00028,0.00062
2458576.409591,1.00100,0.00062
2458576.410979,1.00028,0.00062
2458576.412368,1.00046,0.00062
2458576.413757,1.00018,0.00062
2458576.415146,1.00195,0.00062
2458576.416535,1.00027,0.00062
2458576.417924,0.99989,0.00062
2458576.419313,1.00093,0.00062
2458576.420702,1.00089,0.00062
2458576.422091,1.00118,0.00062
2458576.423480,0.99979,0.00062
2458576.424869,1.00022,0.00062
2458576.426258,1.00045,0.00062
2458576.427647,0.99958,0.00062
2458576.429035,0.99980,0.00062
2458576.430424,1.00052,0.00062
2458576.431813,1.00018,0.00062
2458576.433202,1.00052,0.00062
2458576.434591,1.00005,0.00062
2458576.435980,1.00155,0.00062
2458576.437369,1.00105,0.00062
2458576.438758,0.99918,0.00062
2458576.440147,1.00012,0.00062
2458576.441536,1.00060,0.00062
2458576.442925,1.00029,0.00062
2458576.444314,0.99974,0.00062
2458576.445702,1.00001,0.00062
2458576.447091,1.00152,0.00062
2458576.448480,1.00053,0.00062
2458576.449869,1.00059,0.00062
2458576.451258,1.00105,0.00062
2458576.452647,1.00025,0.00062
2458576.454036,1.00022,0.00062
2458576.455425,1.00084,0.00062
2458576.456814,1.00067,0.00062
2458576.458203,0.99949,0.00062
2458576.459592,0.99987,0.00062
2458576.460981,0.99996,0.00062
2458576.462370,1.00073,0.00062
2458576.463758,1.00027,0.00062
2458576.465147,1.00117,0.00062
2458576.466536,1.00128,0.00062
2458576.467925,1.00055,0.00062
2458576.469314,1.00101,0.00062
2458576.470703,1.00114,0.00062
2458576.472092,0.99993,0.00062
2458576.473481,0.99977,0.00062
2458576.474870,1.00022,0.00062
2458576.476259,1.00017,0.00062
2458576.477648,1.00005,0.00062
2458576.479037,1.00041,0.00062
2458576.480425,1.00072,0.00062
2458576.481814,1.00025,0.00062
2458576.483203,0.99954,0.00062
2458576.484592,1.00024,0.00062
2458576.485981,1.00091,0.00062
2458576.487370,1.00097,0.00062
2458576.488759,1.00006,0.00062
2458576.490148,0.99988,0.00062
2458576.491537,1.00021,0.00062
2458576.492926,1.00014,0.00062
2458576.494315,1.00085,0.00062
2458576.495704,1.00138,0.00062
2458576.497092,1.00035,0.00062
2458576.498481,1.00061,0.00062
2458576.499870,1.00061,0.00062
2458576.501259,1.00084,0.00062
2458576.502648,1.00047,0.00062
2458576.504037,1.00086,0.00062
2458576.505426,1.00055,0.00062
2458576.506815,0.99989,0.00062
2458576.508204,1.00028,0.00062
2458576.509593,0.99929,0.00062
2458576.510982,1.00150,0.00062
2458576.512371,1.00005,0.00062
2458576.513760,1.00014,0.00062
2458576.515148,1.00006,0.00062
2458576.516537,1.00017,0.00062
2458576.517926,1.00028,0.00062
2458576.519315,1.00063,0.00062
2458576.520704,1.00060,0.00062
2458576.522093,1.00010,0.00062
2458576.523482,1.00112,0.00062
2458576.524871,1.00056,0.00062
2458576.526260,0.99947,0.00062
2458576.527649,0.99963,0.00062
2458576.529038,0.99988,0.00062
2458576.530427,1.00031,0.00062
2458576.531815,1.00071,0.00062
2458576.533204,0.99988,0.00062
2458576.534593,0.99948,0.00062
2458576.535982,0.99967,0.00062
2458576.537371,1.00053,0.00062
2458576.538760,0.99991,0.00062
2458576.540149,1.00023,0.00062
2458576.541538,0.99995,0.00062
2458576.542927,1.00047,0.00062
2458576.544316,1.00041,0.00062
2458576.545705,1.00053,0.00062
2458576.547094,0.99993,0.00062
2458576.548483,1.00065,0.00062
2458576.549871,1.00082,0.00062
2458576.551260,1.00047,0.00062
2458576.552649,1.00058,0.00062
2458576.554038,1.00028,0.00062
2458576.555427,1.00046,0.00062
2458576.556816,1.00142,0.00062
2458576.558205,0.99966,0.00062
2458576.559594,1.00091,0.00062
2458576.560983,1.00074,0.00062
2458576.562372,1.00074,0.00062
2458576.563761,0.99991,0.00062
2458576.565150,1.00118,0.00062
2458576.566538,1.00062,0.00062
2458576.567927,0.99960,0.00062
2458576.569316,1.00075,0.00062
2458576.570705,1.00019,0.00062
2458576.572094,1.00110,0.00062
2458576.573483,1.00004,0.00062
2458576.574872,1.00162,0.00062
2458576.576261,0.99957,0.00062
2458576.577650,1.00034,0.00062
2458576.579039,1.00050,0.00062
2458576.580428,1.00008,0.00062
2458576.581817,0.99989,0.00062
2458576.583206,0.99988,0.00062
2458576.584594,1.00045,0.00062
2458576.585983,1.00145,0.00062
2458576.587372,1.00045,0.00062
2458576.588761,1.00040,0.00062
2458576.590150,1.00065,0.00062
2458576.591539,1.00036,0.00062
2458576.592928,1.00091,0.00062
2458576.594317,1.00105,0.00062
2458576.595706,1.00087,0.00062
2458576.597095,1.00143,0.00062
2458576.598484,0.99967,0.00062
2458576.599873,1.00026,0.00062
2458576.601261,1.00023,0.00062
2458576.602650,1.00047,0.00062
2458576.604039,0.99978,0.00062
2458576.605428,1.00077,0.00062
2458576.606817,0.99996,0.00062
2458576.608206,1.00047,0.00062
2458576.609595,1.00049,0.00062
2458576.610984,1.00028,0.00062
2458576.612373,1.00060,0.00062
2458576.613762,1.00054,0.00062
2458576.615151,1.00023,0.00062
2458576.616540,1.00107,0.00062
2458576.617928,1.00158,0.00062
2458576.619317,1.00037,0.00062
2458576.620706,1.00102,0.00062
2458576.622095,1.00023,0.00062
2458576.623484,0.99974,0.00062
2458576.624873,0.99955,0.00062
2458576.626262,1.00052,0.00062
2458576.627651,1.00025,0.00062
2458576.629040,1.00096,0.00062
2458576.630429,1.00046,0.00062
2458576.631818,1.00061,0.00062
2458576.633207,1.00098,0.00062
2458576.634596,1.00109,0.00062
2458576.635984,1.00109,0.00062
2458576.637373,1.00001,0.00062
2458576.638762,1.00015,0.00062
2458576.640151,0.99968,0.00062
2458576.641540,1.00026,0.00062
2458576.642929,0.99984,0.00062
2458576.644318,0.99952,0.00062
2458576.645707,0.99943,0.00062
2458576.647096,1.00027,0.00062
2458576.648485,1.00075,0.00062
2458576.649874,1.00059,0.00062
2458576.651263,1.00065,0.00062
2458576.652651,1.00032,0.00062
2458576.654040,0.99998,0.00062
2458576.655429,0.99994,0.00062
2458576.656818,1.00034,0.00062
2458576.658207,0.99971,0.00062
2458576.659596,1.00094,0.00062
2458576.660985,1.00117,0.00062
2458576.662374,1.00084,0.00062
2458576.663763,1.00033,0.00062
2458576.665152,1.00032,0.00062
2458576.666541,1.00194,0.00062
2458576.667930,1.00080,0.00062
2458576.669318,1.00163,0.00062
2458576.670707,0.99982,0.00062
2458576.672096,0.99980,0.00062
2458576.673485,1.00079,0.00062
2458576.674874,0.99989,0.00062
2458576.676263,1.00084,0.00062
2458576.677652,1.00068,0.00062
2458576.679041,1.00077,0.00062
2458576.680430,0.99993,0.00062
2458576.681819,0.99964,0.00062
2458576.683208,0.99999,0.00062
2458576.684597,1.00019,0.00062
2458576.685986,1.00043,0.00062
2458576.687374,0.99984,0.00062
2458576.688763,0.99967,0.00062
2458576.690152,1.00025,0.00062
2458576.691541,1.00180,0.00062
2458576.692930,1.00065,0.00062
2458576.694319,0.99973,0.00062
2458576.695708,1.00126,0.00062
2458576.697097,1.00077,0.00062
2458576.698486,0.99983,0.00062
2458576.699875,0.99993,0.00062
2458576.701264,1.00014,0.00062
2458576.702653,1.00131,0.00062
2458576.704041,1.00035,0.00062
2458576.705430,0.99972,0.00062
2458576.706819,0.99996,0.00062
2458576.708208,1.00039,0.00062
2458576.709597,1.00031,0.00062
2458576.710986,0.99994,0.00062
2458576.712375,1.00086,0.00062
2458576.713764,0.99965,0.00062
2458576.715153,1.00039,0.00062
2458576.716542,0.99996,0.00062
2458576.717931,1.00045,0.00062
2458576.719320,0.99976,0.00062
2458576.720709,1.00068,0.00062
2458576.722097,1.00024,0.00062
2458576.723486,1.00021,0.00062
2458576.724875,1.00034,0.00062
2458576.726264,0.99962,0.00062
2458576.727653,1.00020,0.00062
2458576.729042,1.00022,0.00062
2458576.730431,1.00018,0.00062
2458576.731820,1.00127,0.00062
2458576.733209,1.00070,0.00062
2458576.734598,1.00068,0.00062
2458576.735987,0.99960,0.00062
2458576.737376,1.00002,0.00062
2458576.738764,1.00036,0.00062
2458576.740153,0.99970,0.00062
2458576.741542,0.99976,0.00062
2458576.742931,1.00085,0.00062
2458576.744320,1.00049,0.00062
2458576.745709,0.99991,0.00062
2458576.747098,1.00023,0.00062
2458576.748487,1.00082,0.00062
2458576.749876,1.00023,0.00062
2458576.751265,1.00046,0.00062
2458576.752654,1.00023,0.00062
2458576.754043,1.00105,0.00062
2458576.755431,1.00143,0.00062
2458576.756820,1.00051,0.00062
2458576.758209,1.00070,0.00062
2458576.759598,1.00009,0.00062
2458576.760987,0.99977,0.00062
2458576.762376,1.00080,0.00062
2458576.763765,1.00056,0.00062
2458576.765154,1.00028,0.00062
2458576.766543,1.00040,0.00062
2458576.767932,0.99984,0.00062
2458576.769321,0.99969,0.00062
2458576.770710,0.99996,0.00062
2458576.772099,1.00087,0.00062
2458576.773487,0.99953,0.00062
2458576.774876,1.00056,0.00062
2458576.776265,1.00052,0.00062
2458576.777654,1.00042,0.00062
2458576.779043,1.00085,0.00062
2458576.780432,1.00004,0.00062
2458576.781821,0.99959,0.00062
2458576.783210,0.99990,0.00062
2458576.784599,0.99995,0.00062
2458576.785988,1.00032,0.00062
2458576.787377,1.00077,0.00062
2458576.788766,0.99905,0.00062
2458576.790154,0.99964,0.00062
2458576.791543,0.99975,0.00062
2458576.792932,0.99947,0.00062
2458576.794321,1.00069,0.00062
2458576.795710,1.00072,0.00062
2458576.797099,1.00072,0.00062
2458576.798488,0.99909,0.00062
2458576.799877,0.99967,0.00062
2458576.801266,1.00099,0.00062
2458576.802655,0.99970,0.00062
2458576.804044,1.00081,0.00062
2458576.805433,1.00084,0.00062
2458576.806821,0.99987,0.00062
2458576.808210,1.00049,0.00062
2458576.809599,1.00170,0.00062
2458576.810988,1.00010,0.00062
2458576.812377,1.00086,0.00062
2458576.813766,1.00012,0.00062
2458576.815155,1.00163,0.00062
2458576.816544,1.00019,0.00062
2458576.817933,1.00034,0.00062
2458576.819322,1.00030,0.00062
2458576.820711,0.99971,0.00062
2458576.822100,1.00031,0.00062
2458576.823489,1.00008,0.00062
2458576.824877,1.00082,0.00062
2458576.826266,0.99958,0.00062
2458576.827655,1.00043,0.00062
2458576.829044,1.00050,0.00062
2458576.830433,1.00021,0.00062
2458576.831822,1.00061,0.00062
2458576.833211,0.99989,0.00062
2458576.834600,1.00077,0.00062
2458576.835989,0.99964,0.00062
2458576.837378,0.99938,0.00062
2458576.838767,1.00033,0.00062
2458576.840156,1.00044,0.00062
2458576.841544,0.99992,0.00062
2458576.842933,1.00093,0.00062
2458576.844322,1.00081,0.00062
2458576.845711,0.99989,0.00062
2458576.847100,1.00081,0.00062
2458576.848489,0.99958,0.00062
2458576.849878,0.99914,0.00062
2458576.851267,1.00058,0.00062
2458576.852656,1.00044,0.00062
2458576.854045,1.00113,0.00062
2458576.855434,1.00042,0.00062
2458576.856823,1.00032,0.00062
2458576.858211,0.99972,0.00062
2458576.859600,0.99910,0.00062
2458576.860989,1.00118,0.00062
2458576.862378,1.00047,0.00062
2458576.863767,1.00044,0.00062
2458576.865156,1.00008,0.00062
2458576.866545,0.99962,0.00062
2458576.867934,1.00030,0.00062
2458576.869323,0.99971,0.00062
2458576.870712,1.00038,0.00062
2458576.872101,1.00135,0.00062
2458576.873490,1.00016,0.00062
2458576.874879,0.99966,0.00062
2458576.876267,1.00017,0.00062
2458576.877656,1.00044,0.00062
2458576.879045,1.00061,0.00062
2458576.880434,1.00083,0.00062
2458576.881823,0.99924,0.00062
2458576.883212,0.99984,0.00062
2458576.884601,0.99961,0.00062
2458576.885990,1.00066,0.00062
2458576.887379,0.99928,0.00062
2458576.888768,1.00105,0.00062
2458576.890157,1.00072,0.00062
2458576.891546,1.00009,0.00062
2458576.892934,1.00050,0.00062
2458576.894323,0.99996,0.00062
2458576.895712,1.00005,0.00062
2458576.897101,1.00032,0.00062
2458576.898490,1.00044,0.00062
2458576.899879,1.00028,0.00062
2458576.901268,1.00078,0.00062
2458576.902657,0.99892,0.00062
2458576.904046,1.00046,0.00062
2458576.905435,1.00042,0.00062
2458576.906824,1.00095,0.00062
2458576.908213,1.00056,0.00062
2458576.909601,1.00003,0.00062
2458576.910990,0.99958,0.00062
2458576.912379,0.99969,0.00062
2458576.913768,1.00020,0.00062
2458576.915157,0.99973,0.00062
2458576.916546,1.00043,0.00062
2458576.917935,1.00052,0.00062
2458576.919324,1.00009,0.00062
2458576.920713,0.99922,0.00062
2458576.922102,0.99965,0.00062
2458576.923491,1.00019,0.00062
2458576.924880,0.99994,0.00062
2458576.926268,1.00004,0.00062
2458576.927657,1.00084,0.00062
2458576.929046,1.00020,0.00062
2458576.930435,1.00050,0.00062
2458576.931824,1.00062,0.00062
2458576.933213,1.00032,0.00062
2458576.934602,0.99957,0.00062
2458576.935991,1.00021,0.00062
2458576.937380,1.00034,0.00062
2458576.938769,0.99913,0.00062
2458576.940158,1.00076,0.00062
2458576.941547,0.99992,0.00062
2458576.942936,1.00076,0.00062
2458576.944324,1.00019,0.00062
2458576.945713,1.00025,0.00062
2458576.947102,1.00098,0.00062
2458576.948491,0.99972,0.00062
2458576.949880,1.00014,0.00062
2458576.951269,0.99935,0.00062
2458576.952658,1.00058,0.00062
2458576.954047,0.99940,0.00062
2458576.955436,1.00078,0.00062
2458576.956825,1.00154,0.00062
2458576.958214,1.00037,0.00062
2458576.959603,1.00013,0.00062
2458576.960991,0.99995,0.00062
2458576.962380,0.99986,0.00062
2458576.963769,0.99993,0.00062
2458576.965158,1.00065,0.00062
2458576.966547,1.00076,0.00062
2458576.967936,1.00026,0.00062
2458576.969325,1.00050,0.00062
2458576.970714,1.00068,0.00062
2458576.972103,1.00015,0.00062
2458576.973492,1.00076,0.00062
2458576.974881,1.00066,0.00062
2458576.976270,1.00001,0.00062
2458576.977658,1.00087,0.00062
2458576.979047,1.00103,0.00062
2458576.980436,1.00017,0.00062
2458576.981825,1.00024,0.00062
2458576.983214,0.99953,0.00062
2458576.984603,1.00025,0.00062
2458576.985992,1.00011,0.00062
2458576.987381,1.00053,0.00062
2458576.988770,1.00050,0.00062
2458576.990159,1.00001,0.00062
2458576.991548,0.99978,0.00062
2458576.992937,1.00077,0.00062
2458576.994325,0.99984,0.00062
2458576.995714,0.99911,0.00062
2458576.997103,1.00039,0.00062
2458576.998492,1.00044,0.00062
2458576.999881,1.00044,0.00062
2458577.001270,1.00045,0.00062
2458577.002659,0.99970,0.00062
2458577.004048,1.00056,0.00062
2458577.005437,1.00038,0.00062
2458577.006826,1.00027,0.00062
2458577.008215,0.99966,0.00062
2458577.009604,1.00012,0.00062
2458577.010993,0.99913,0.00062
2458577.012381,1.00045,0.00062
2458577.013770,0.99978,0.00062
2458577.015159,1.00004,0.00062
2458577.016548,1.00043,0.00062
2458577.017937,0.99985,0.00062
2458577.019326,1.00030,0.00062
2458577.020715,0.99968,0.00062
2458577.022104,1.00100,0.00062
2458577.023493,1.00013,0.00062
2458577.024882,1.00092,0.00062
2458577.026271,0.99926,0.00062
2458577.027660,0.99948,0.00062
2458577.029048,1.00019,0.00062
2458577.030437,0.99969,0.00062
2458577.031826,0.99988,0.00062
2458577.033215,1.00015,0.00062
2458577.034604,1.00057,0.00062
2458577.035993,1.00025,0.00062
2458577.037382,1.00069,0.00062
2458577.038771,0.99999,0.00062
2458577.040160,0.99989,0.00062
2458577.041549,0.99947,0.00062
2458577.042938,1.00053,0.00062
2458577.044327,1.00001,0.00062
2458577.045715,0.99995,0.00062
2458577.047104,0.99984,0.00062
2458577.048493,1.00036,0.00062
2458577.049882,1.00000,0.00062
2458577.051271,1.00034,0.00062
2458577.052660,0.99955,0.00062
2458577.054049,1.00102,0.00062
2458577.055438,0.99954,0.00062
2458577.056827,1.00038,0.00062
2458577.058216,0.99973,0.00062
2458577.059605,0.99973,0.00062
2458577.060994,1.00032,0.00062
2458577.062382,1.00162,0.00062
2458577.063771,0.99956,0.00062
2458577.065160,0.99941,0.00062
2458577.066549,0.99950,0.00062
2458577.067938,1.00012,0.00062
2458577.069327,1.00032,0.00062
2458577.070716,1.00040,0.00062
2458577.072105,0.99977,0.00062
2458577.073494,1.00065,0.00062
2458577.074883,0.99918,0.00062
2458577.076272,1.00110,0.00062
2458577.077661,1.00011,0.00062
2458577.079050,0.99959,0.00062
2458577.080438,0.99942,0.00062
2458577.081827,0.99943,0.00062
2458577.083216,0.99927,0.00062
2458577.084605,1.00008,0.00062
2458577.085994,1.00004,0.00062
2458577.087383,0.99984,0.00062
2458577.088772,1.00051,0.00062
2458577.090161,0.99919,0.00062
2458577.091550,0.99975,0.00062
2458577.092939,0.99905,0.00062
2458577.094328,0.99931,0.00062
2458577.095717,0.99916,0.00062
2458577.097105,0.99968,0.00062
2458577.098494,0.99953,0.00062
2458577.099883,1.00028,0.00062
2458577.101272,0.99992,0.00062
2458577.102661,0.99946,0.00062
2458577.104050,1.00070,0.00062
2458577.105439,0.99954,0.00062
2458577.106828,1.00020,0.00062
2458577.108217,0.99962,0.00062
2458577.109606,0.99976,0.00062
2458577.110995,1.00032,0.00062
2458577.112384,1.00026,0.00062
2458577.113772,1.00044,0.00062
2458577.115161,1.00003,0.00062
2458577.116550,0.99934,0.00062
2458577.117939,0.99986,0.00062
2458577.119328,1.00034,0.00062
2458577.120717,0.99925,0.00062
2458577.122106,0.99920,0.00062
2458577.123495,0.99985,0.00062
2458577.124884,0.99894,0.00062
2458577.126273,0.99992,0.00062
2458577.127662,0.99967,0.00062
2458577.129051,0.99986,0.00062
2458577.130439,1.00031,0.00062
2458577.131828,1.00050,0.00062
2458577.133217,0.99957,0.00062
2458577.134606,1.00010,0.00062
2458577.135995,1.00028,0.00062
2458577.137384,1.00011,0.00062
2458577.138773,0.99918,0.00062
2458577.140162,0.99927,0.00062
2458577.141551,0.99855,0.00062
2458577.142940,1.00014,0.00062
2458577.144329,0.99931,0.00062
2458577.145718,0.99994,0.00062
2458577.147107,0.99970,0.00062
2458577.148495,0.99898,0.00062
2458577.149884,0.99985,0.00062
2458577.151273,0.99910,0.00062
2458577.152662,0.99969,0.00062
2458577.154051,0.99970,0.00062
2458577.155440,0.99974,0.00062
2458577.156829,0.99983,0.00062
2458577.158218,1.00072,0.00062
2458577.159607,0.99877,0.00062
2458577.160996,0.99941,0.00062
2458577.162385,1.00063,0.00062
2458577.163774,1.00040,0.00062
2458577.165162,1.00016,0.00062
2458577.166551,0.99967,0.00062
2458577.167940,1.00068,0.00062
2458577.169329,0.99947,0.00062
2458577.170718,0.99955,0.00062
2458577.172107,0.99979,0.00062
2458577.173496,0.99959,0.00062
2458577.174885,1.00023,0.00062
2458577.176274,0.99960,0.00062
2458577.177663,0.99962,0.00062
2458577.179052,1.00046,0.00062
2458577.180441,0.99901,0.00062
2458577.181829,0.99932,0.00062
2458577.183218,1.00029,0.00062
2458577.184607,0.99949,0.00062
2458577.185996,0.99934,0.00062
2458577.187385,0.99945,0.00062
2458577.188774,1.00012,0.00062
2458577.190163,0.99983,0.00062
2458577.191552,1.00091,0.00062
2458577.192941,0.99968,0.00062
2458577.194330,1.00012,0.00062
2458577.195719,0.99995,0.00062
2458577.197108,0.99992,0.00062
2458577.198496,0.99898,0.00062
2458577.199885,0.99963,0.00062
2458577.201274,0.99991,0.00062
2458577.202663,1.00039,0.00062
2458577.204052,0.99874,0.00062
2458577.205441,0.99957,0.00062
2458577.206830,0.99932,0.00062
2458577.208219,1.00032,0.00062
2458577.209608,0.99971,0.00062
2458577.210997,1.00058,0.00062
2458577.212386,1.00022,0.00062
2458577.213775,0.99961,0.00062
2458577.215163,0.99922,0.00062
2458577.216552,0.99890,0.00062
2458577.217941,0.99910,0.00062
2458577.219330,0.99971,0.00062
2458577.220719,0.99991,0.00062
2458577.222108,0.99967,0.00062
2458577.223497,1.00022,0.00062
2458577.224886,0.99883,0.00062
2458577.226275,1.00055,0.00062
2458577.227664,0.99999,0.00062
2458577.229053,1.00009,0.00062
2458577.230442,0.99942,0.00062
2458577.231831,0.99915,0.00062
2458577.233219,1.00013,0.00062
2458577.234608,1.00081,0.00062
2458577.235997,1.00027,0.00062
2458577.237386,0.99998,0.00062
2458577.238775,0.99870,0.00062
2458577.240164,0.99988,0.00062
2458577.241553,0.99993,0.00062
2458577.242942,0.99936,0.00062
2458577.244331,1.00001,0.00062
2458577.245720,1.00091,0.00062
2458577.247109,1.00062,0.00062
2458577.248498,1.00087,0.00062
2458577.249886,0.99913,0.00062
2458577.251275,0.99872,0.00062
2458577.252664,0.99932,0.00062
2458577.254053,0.99826,0.00062
2458577.255442,0.99997,0.00062
2458577.256831,0.99939,0.00062
2458577.258220,0.99834,0.00062
2458577.259609,0.99929,0.00062
2458577.260998,1.00026,0.00062
2458577.262387,0.99917,0.00062
2458577.263776,0.99976,0.00062
2458577.265165,0.99986,0.00062
2458577.266553,0.99919,0.00062
2458577.267942,0.99936,0.00062
2458577.269331,1.00032,0.00062
2458577.270720,0.99896,0.00062
2458577.272109,0.99912,0.00062
2458577.273498,1.00115,0.00062
2458577.274887,1.00002,0.00062
2458577.276276,0.99950,0.00062
2458577.277665,1.00060,0.00062
2458577.279054,0.99951,0.00062
2458577.280443,0.99961,0.00062
2458577.281832,0.99958,0.00062
2458577.283220,0.99995,0.00062
2458577.284609,0.99992,0.00062
2458577.285998,1.00099,0.00062
2458577.287387,1.00039,0.00062
2458577.288776,0.99887,0.00062
2458577.290165,0.99904,0.00062
2458577.291554,0.99977,0.00062
2458577.292943,0.99910,0.00062
2458577.294332,1.00021,0.00062
2458577.295721,0.99897,0.00062
2458577.297110,0.99879,0.00062
2458577.298499,0.99977,0.00062
2458577.299887,0.99898,0.00062
2458577.301276,0.99941,0.00062
2458577.302665,1.00029,0.00062
2458577.304054,0.99896,0.00062
2458577.305443,0.99858,0.00062
2458577.306832,0.99949,0.00062
2458577.308221,0.99920,0.00062
2458577.309610,0.99932,0.00062
2458577.310999,0.99948,0.00062
2458577.312388,1.00098,0.00062
2458577.313777,0.99996,0.00062
2458577.315166,0.99911,0.00062
2458577.316554,0.99929,0.00062
2458577.317943,1.00037,0.00062
2458577.319332,0.99985,0.00062
2458577.320721,0.99926,0.00062
2458577.322110,0.99978,0.00062
2458577.323499,1.00143,0.00062
2458577.324888,0.99956,0.00062
2458577.326277,0.99910,0.00062
2458577.327666,0.99959,0.00062
2458577.329055,0.99952,0.00062
2458577.330444,0.99945,0.00062
2458577.331833,0.99927,0.00062
2458577.333222,0.99954,0.00062
2458577.334610,0.99928,0.00062
2458577.335999,0.99954,0.00062
2458577.337388,0.99915,0.00062
2458577.338777,0.99959,0.00062
2458577.340166,1.00068,0.00062
2458577.341555,1.00017,0.00062
2458577.342944,0.99952,0.00062
2458577.344333,0.99923,0.00062
2458577.345722,0.99945,0.00062
2458577.347111,0.99885,0.00062
2458577.348500,0.99993,0.00062
2458577.349889,0.99982,0.00062
2458577.351277,0.99946,0.00062
2458577.352666,0.99880,0.00062
2458577.354055,0.99871,0.00062
2458577.355444,0.99986,0.00062
2458577.356833,1.00024,0.00062
2458577.358222,0.99906,0.00062
2458577.359611,0.99963,0.00062
2458577.361000,0.99881,0.00062
2458577.362389,1.00024,0.00062
2458577.363778,0.99979,0.00062
2458577.365167,1.00020,0.00062
2458577.366556,0.99951,0.00062
2458577.367944,0.99941,0.00062
2458577.369333,0.99986,0.00062
2458577.370722,1.00049,0.00062
2458577.372111,0.99935,0.00062
2458577.373500,0.99977,0.00062
2458577.374889,0.99953,0.00062
2458577.376278,0.99956,0.00062
2458577.377667,1.00038,0.00062
2458577.379056,0.99963,0.00062
2458577.380445,1.00025,0.00062
2458577.381834,1.00045,0.00062
2458577.383223,0.99878,0.00062
2458577.384611,0.99978,0.00062
2458577.386000,0.99985,0.00062
2458577.387389,0.99998,0.00062
2458577.388778,0.99901,0.00062
2458577.390167,1.00018,0.00062
2458577.391556,1.00002,0.00062
2458577.392945,0.99993,0.00062
2458577.394334,0.99981,0.00062
2458577.395723,0.99990,0.00062
2458577.397112,0.99988,0.00062
2458577.398501,0.99895,0.00062
2458577.399890,1.00015,0.00062
2458577.401278,0.99983,0.00062
2458577.402667,0.99940,0.00062
2458577.404056,0.99885,0.00062
2458577.405445,1.00006,0.00062
2458577.406834,0.99997,0.00062
2458577.408223,0.99909,0.00062
2458577.409612,0.99998,0.00062
2458577.411001,0.99954,0.00062
2458577.412390,0.99869,0.00062
2458577.413779,0.99964,0.00062
2458577.415168,0.99994,0.00062
2458577.416557,0.99912,0.00062
2458577.417945,0.99926,0.00062
2458577.419334,0.99886,0.00062
2458577.420723,0.99989,0.00062
2458577.422112,0.99997,0.00062
2458577.423501,1.00012,0.00062
2458577.424890,1.00005,0.00062
2458577.426279,0.99913,0.00062
2458577.427668,0.99893,0.00062
2458577.429057,1.00021,0.00062
2458577.430446,0.99988,0.00062
2458577.431835,1.00023,0.00062
2458577.433224,0.99937,0.00062
2458577.434612,0.99994,0.00062
2458577.436001,0.99976,0.00062
2458577.437390,0.99938,0.00062
2458577.438779,1.00005,0.00062
2458577.440168,0.99969,0.00062
2458577.441557,0.99946,0.00062
2458577.442946,1.00011,0.00062
2458577.444335,0.99973,0.00062
2458577.445724,0.99969,0.00062
2458577.447113,0.99967,0.00062
2458577.448502,1.00045,0.00062
2458577.449891,1.00026,0.00062
2458577.451279,0.99969,0.00062
2458577.452668,1.00012,0.00062
2458577.454057,1.00029,0.00062
2458577.455446,0.99977,0.00062
2458577.456835,0.99908,0.00062
2458577.458224,1.00065,0.00062
2458577.459613,0.99858,0.00062
2458577.461002,1.00086,0.00062
2458577.462391,0.99999,0.00062
2458577.463780,0.99953,0.00062
2458577.465169,1.00023,0.00062
2458577.466558,0.99992,0.00062
2458577.467946,0.99958,0.00062
2458577.469335,0.99915,0.00062
2458577.470724,0.99896,0.00062
2458577.472113,1.00091,0.00062
2458577.473502,0.99840,0.00062
2458577.474891,0.99987,0.00062
2458577.476280,0.99986,0.00062
2458577.477669,0.99849,0.00062
2458577.479058,1.00078,0.00062
2458577.480447,0.99944,0.00062
2458577.481836,0.99958,0.00062
2458577.483225,1.00052,0.00062
2458577.484614,1.00015,0.00062
2458577.486002,0.99929,0.00062
2458577.487391,0.99906,0.00062
2458577.488780,0.99947,0.00062
2458577.490169,1.00011,0.00062
2458577.491558,0.99917,0.00062
2458577.492947,1.00034,0.00062
2458577.494336,0.99887,0.00062
2458577.495725,0.99953,0.00062
2458577.497114,1.00001,0.00062
2458577.498503,0.99954,0.00062
2458577.499892,0.99944,0.00062
2458577.501281,0.99940,0.00062
2458577.502669,0.99991,0.00062
2458577.504058,0.99959,0.00062
2458577.505447,1.00034,0.00062
2458577.506836,0.99969,0.00062
2458577.508225,1.00029,0.00062
2458577.509614,0.99917,0.00062
2458577.511003,0.99957,0.00062
2458577.512392,0.99916,0.00062
2458577.513781,0.99978,0.00062
2458577.515170,0.99875,0.00062
2458577.516559,1.00045,0.00062
2458577.517948,0.99934,0.00062
2458577.519336,0.99938,0.00062
2458577.520725,0.99863,0.00062
2458577.522114,0.99945,0.00062
2458577.523503,0.99983,0.00062
2458577.524892,0.99928,0.00062
2458577.526281,0.99948,0.00062
2458577.527670,0.99994,0.00062
2458577.529059,0.99988,0.00062
2458577.530448,1.00013,0.00062
2458577.531837,0.99937,0.00062
2458577.533226,0.99987,0.00062
2458577.534615,0.99998,0.00062
2458577.536003,0.99957,0.00062
2458577.537392,0.99936,0.00062
2458577.538781,0.99952,0.00062
2458577.540170,1.00033,0.00062
2458577.541559,0.99979,0.00062
2458577.542948,0.99982,0.00062
2458577.544337,0.99980,0.00062
2458577.545726,1.00019,0.00062
2458577.547115,1.00095,0.00062
2458577.548504,1.00039,0.00062
2458577.549893,0.99892,0.00062
2458577.551282,0.99826,0.00062
2458577.552670,0.99991,0.00062
2458577.554059,1.00058,0.00062
2458577.555448,1.00015,0.00062
2458577.556837,0.99858,0.00062
2458577.558226,1.00053,0.00062
2458577.559615,0.99931,0.00062
2458577.561004,0.99991,0.00062
2458577.562393,0.99949,0.00062
2458577.563782,1.00050,0.00062
2458577.565171,0.99915,0.00062
2458577.566560,0.99940,0.00062
2458577.567949,1.00112,0.00062
2458577.569337,0.99906,0.00062
2458577.570726,0.99900,0.00062
2458577.572115,1.00030,0.00062
2458577.573504,1.00075,0.00062
2458577.574893,1.00040,0.00062
2458577.576282,1.00202,0.00062
2458577.577671,1.00009,0.00062
2458577.579060,1.00105,0.00062
2458577.580449,0.99948,0.00062
2458577.581838,1.00000,0.00062
2458577.583227,0.99898,0.00062
2458577.584616,0.99987,0.00062
2458577.586004,0.99934,0.00062
2458577.587393,0.99979,0.00062
2458577.588782,1.00133,0.00062
2458577.590171,0.99964,0.00062
2458577.591560,0.99990,0.00062
2458577.592949,0.99995,0.00062
2458577.594338,1.00028,0.00062
2458577.595727,0.99986,0.00062
2458577.597116,0.99924,0.00062
2458577.598505,0.99962,0.00062
2458577.599894,1.00028,0.00062
2458577.601283,0.99958,0.00062
2458577.602671,1.00024,0.00062
2458577.604060,1.00052,0.00062
2458577.605449,0.99967,0.00062
2458577.606838,0.99966,0.00062
2458577.608227,1.00058,0.00062
2458577.609616,0.99900,0.00062
2458577.611005,1.00026,0.00062
2458577.612394,1.00022,0.00062
2458577.613783,1.00027,0.00062
2458577.615172,0.99958,0.00062
2458577.616561,0.99963,0.00062
2458577.617950,1.00017,0.00062
2458577.619338,0.99905,0.00062
2458577.620727,1.00013,0.00062
2458577.622116,1.00047,0.00062
2458577.623505,0.99914,0.00062
2458577.624894,1.00003,0.00062
2458577.626283,1.00062,0.00062
2458577.627672,0.99970,0.00062
2458577.629061,0.99991,0.00062
2458577.630450,1.00035,0.00062
2458577.631839,1.00010,0.00062
2458577.633228,1.00023,0.00062
2458577.634617,0.99929,0.00062
2458577.636005,0.99964,0.00062
2458577.637394,1.00019,0.00062
2458577.638783,0.99989,0.00062
2458577.640172,1.00018,0.00062
2458577.641561,0.99966,0.00062
2458577.642950,0.99995,0.00062
2458577.644339,0.99988,0.00062
2458577.645728,0.99880,0.00062
2458577.647117,1.00099,0.00062
2458577.648506,0.99960,0.00062
2458577.649895,1.00044,0.00062
2458577.651284,0.99983,0.00062
2458577.652672,0.99935,0.00062
2458577.654061,0.99969,0.00062
2458577.655450,0.99928,0.00062
2458577.656839,0.99977,0.00062
2458577.658228,0.99917,0.00062
2458577.659617,0.99925,0.00062
2458577.661006,0.99902,0.00062
2458577.662395,0.99993,0.00062
2458577.663784,0.99935,0.00062
2458577.665173,0.99872,0.00062
2458577.666562,0.99965,0.00062
2458577.667951,0.99914,0.00062
2458577.669339,0.99961,0.00062
2458577.670728,0.99991,0.00062
2458577.672117,0.99977,0.00062
2458577.673506,0.99965,0.00062
2458577.674895,0.99974,0.00062
2458577.676284,1.00039,0.00062
2458577.677673,0.99998,0.00062
2458577.679062,0.99966,0.00062
2458577.680451,0.99980,0.00062
2458577.681840,1.00057,0.00062
2458577.683229,0.99978,0.00062
2458577.684618,0.99957,0.00062
2458577.686006,1.00099,0.00062
2458577.687395,0.99941,0.00062
2458577.688784,1.00134,0.00062
2458577.690173,0.99994,0.00062
2458577.691562,0.99980,0.00062
2458577.692951,0.99927,0.00062
2458577.694340,0.99979,0.00062
2458577.695729,0.99917,0.00062
2458577.697118,1.00025,0.00062
2458577.698507,1.00043,0.00062
2458577.699896,1.00000,0.00062
2458577.701285,0.99946,0.00062
2458577.702673,0.99928,0.00062
2458577.704062,0.99980,0.00062
2458577.705451,0.99906,0.00062
2458577.706840,0.99875,0.00062
2458577.708229,1.00122,0.00062
2458577.709618,0.99986,0.00062
2458577.711007,0.99999,0.00062
2458577.712396,1.00017,0.00062
2458577.713785,0.99877,0.00062
2458577.715174,1.00033,0.00062
2458577.716563,0.99955,0.00062
2458577.717952,1.00010,0.00062
2458577.719340,1.00025,0.00062
2458577.720729,1.00041,0.00062
2458577.722118,1.00024,0.00062
2458577.723507,0.99880,0.00062
2458577.724896,0.99926,0.00062
2458577.726285,0.99966,0.00062
2458577.727674,1.00013,0.00062
2458577.729063,0.99966,0.00062
2458577.730452,0.99922,0.00062
2458577.731841,0.99938,0.00062
2458577.733230,0.99889,0.00062
2458577.734619,0.99941,0.00062
2458577.736007,0.99922,0.00062
2458577.737396,0.99983,0.00062
2458577.738785,0.99845,0.00062
2458577.740174,0.99963,0.00062
2458577.741563,0.99926,0.00062
2458577.742952,0.99912,0.00062
2458577.744341,0.99967,0.00062
2458577.745730,0.99922,0.00062
2458577.747119,0.99989,0.00062
2458577.748508,1.00037,0.00062
2458577.749897,0.99929,0.00062
2458577.751286,0.99975,0.00062
2458577.752674,0.99978,0.00062
2458577.754063,0.99988,0.00062
2458577.755452,0.99955,0.00062
2458577.756841,0.99989,0.00062
2458577.758230,0.99969,0.00062
2458577.759619,0.99959,0.00062
2458577.761008,0.99981,0.00062
2458577.762397,0.99983,0.00062
2458577.763786,0.99964,0.00062
2458577.765175,0.99996,0.00062
2458577.766564,0.99990,0.00062
2458577.767953,0.99955,0.00062
2458577.769341,1.00123,0.00062
2458577.770730,1.00044,0.00062
2458577.772119,0.99911,0.00062
2458577.773508,0.99934,0.00062
2458577.774897,0.99879,0.00062
2458577.776286,0.99932,0.00062
2458577.777675,0.99980,0.00062
2458577.779064,1.00033,0.00062
2458577.780453,0.99967,0.00062
2458577.781842,0.99943,0.00062
2458577.783231,1.00039,0.00062
2458577.784620,1.00021,0.00062
2458577.786008,0.99997,0.00062
2458577.787397,0.99998,0.00062
2458577.788786,0.99979,0.00062
2458577.790175,0.99973,0.00062
2458577.791564,0.99977,0.00062
2458577.792953,0.99983,0.00062
2458577.794342,1.00054,0.00062
2458577.795731,0.99971,0.00062
2458577.797120,1.00026,0.00062
2458577.798509,1.00036,0.00062
2458577.799898,0.99965,0.00062
2458577.801287,1.00001,0.00062
2458577.802675,0.99999,0.00062
2458577.804064,0.99921,0.00062
2458577.805453,0.99853,0.00062
2458577.806842,1.00035,0.00062
2458577.808231,1.00008,0.00062
2458577.809620,0.99999,0.00062
2458577.811009,0.99965,0.00062
2458577.812398,0.99963,0.00062
2458577.813787,0.99941,0.00062
2458577.815176,0.99966,0.00062
2458577.816565,1.00027,0.00062
2458577.817954,0.99953,0.00062
2458577.819342,1.00036,0.00062
2458577.820731,0.99970,0.00062
2458577.822120,1.00065,0.00062
2458577.823509,1.00030,0.00062
2458577.824898,0.99990,0.00062
2458577.826287,0.99873,0.00062
2458577.827676,0.99993,0.00062
2458577.829065,1.00077,0.00062
2458577.830454,1.00001,0.00062
2458577.831843,1.00046,0.00062
2458577.833232,0.99978,0.00062
2458577.834621,1.00002,0.00062
2458577.836009,0.99952,0.00062
2458577.837398,0.99949,0.00062
2458577.838787,1.00026,0.00062
2458577.840176,1.00018,0.00062
2458577.841565,0.99997,0.00062
2458577.842954,0.99924,0.00062
2458577.844343,0.99989,0.00062
2458577.845732,1.00058,0.00062
2458577.847121,0.99873,0.00062
2458577.848510,0.99898,0.00062
2458577.849899,0.99919,0.00062
2458577.851288,0.99956,0.00062
2458577.852676,1.00039,0.00062
2458577.854065,0.99939,0.00062
2458577.855454,0.99885,0.00062
2458577.856843,0.99858,0.00062
2458577.858232,0.99989,0.00062
2458577.859621,0.99995,0.00062
2458577.861010,1.00005,0.00062
2458577.862399,1.00015,0.00062
2458577.863788,0.99904,0.00062
2458577.865177,0.99974,0.00062
2458577.866566,1.00005,0.00062
2458577.867955,1.00026,0.00062
2458577.869343,0.99982,0.00062
2458577.870732,0.99987,0.00062
2458577.872121,1.00071,0.00062
2458577.873510,0.99961,0.00062
2458577.874899,0.99911,0.00062
2458577.876288,1.00081,0.00062
2458577.877677,1.00085,0.00062
2458577.879066,0.99949,0.00062
2458577.880455,1.00086,0.00062
2458577.881844,0.99911,0.00062
2458577.883233,1.00020,0.00062
2458577.884622,1.00044,0.00062
2458577.886010,1.00079,0.00062
2458577.887399,1.00041,0.00062
2458577.888788,1.00055,0.00062
2458577.890177,1.00101,0.00062
2458577.891566,0.99942,0.00062
2458577.892955,1.00170,0.00062
2458577.894344,1.00004,0.00062
2458577.895733,0.99999,0.00062
2458577.897122,1.00008,0.00062
2458577.898511,0.99977,0.00062
2458577.899900,1.00001,0.00062
2458577.901289,0.99949,0.00062
2458577.902677,0.99984,0.00062
2458577.904066,1.00026,0.00062
2458577.905455,0.99988,0.00062
2458577.906844,0.99942,0.00062
2458577.908233,1.00067,0.00062
2458577.909622,0.99938,0.00062
2458577.911011,0.99947,0.00062
2458577.912400,1.00034,0.00062
2458577.913789,1.00058,0.00062
2458577.915178,1.00027,0.00062
2458577.916567,1.00236,0.00062
2458577.917956,1.00060,0.00062
2458577.919344,1.00045,0.00062
2458577.920733,0.99991,0.00062
2458577.922122,0.99916,0.00062
2458577.923511,1.00071,0.00062
2458577.924900,0.99962,0.00062
2458577.926289,1.00051,0.00062
2458577.927678,0.99970,0.00062
2458577.929067,1.00029,0.00062
2458577.930456,1.00036,0.00062
2458577.931845,1.00082,0.00062
2458577.933234,1.00019,0.00062
2458577.934623,1.00047,0.00062
2458577.936011,0.99987,0.00062
2458577.937400,0.99999,0.00062
2458577.938789,0.99991,0.00062
2458577.940178,0.99987,0.00062
2458577.941567,1.00038,0.00062
2458577.942956,1.00054,0.00062
2458577.944345,0.99944,0.00062
2458577.945734,0.99929,0.00062
2458577.947123,0.99904,0.00062
2458577.948512,0.99985,0.00062
2458577.949901,0.99938,0.00062
2458577.951290,0.99990,0.00062
2458577.952678,0.99982,0.00062
2458577.954067,0.99953,0.00062
2458577.955456,0.99948,0.00062
2458577.956845,0.99997,0.00062
2458577.958234,1.00091,0.00062
2458577.959623,0.99967,0.00062
2458577.961012,1.00034,0.00062
2458577.962401,1.00001,0.00062
2458577.963790,1.00032,0.00062
2458577.965179,0.99929,0.00062
2458577.966568,0.99950,0.00062
2458577.967957,1.00007,0.00062
2458577.969345,1.00004,0.00062
2458577.970734,0.99995,0.00062
2458577.972123,1.00127,0.00062
2458577.973512,1.00135,0.00062
2458577.974901,0.99898,0.00062
2458577.976290,0.99978,0.00062
2458577.977679,1.00014,0.00062
2458577.979068,0.99976,0.00062
2458577.980457,0.99998,0.00062
2458577.981846,0.99973,0.00062
2458577.983235,1.00027,0.00062
2458577.984623,0.99946,0.00062
2458577.986012,0.99978,0.00062
2458577.987401,1.00066,0.00062
2458577.988790,1.00036,0.00062
2458577.990179,1.00053,0.00062
2458577.991568,0.99895,0.00062
2458577.992957,1.00092,0.00062
2458577.994346,1.00021,0.00062
2458577.995735,1.00002,0.00062
2458577.997124,1.00067,0.00062
2458577.998513,0.99936,0.00062
2458577.999902,1.00045,0.00062
2458578.001290,1.00001,0.00062
2458578.002679,1.00102,0.00062
2458578.004068,1.00053,0.00062
2458578.005457,1.00050,0.00062
2458578.006846,1.00022,0.00062
2458578.008235,0.99993,0.00062
2458578.009624,1.00119,0.00062
2458578.011013,1.00072,0.00062
2458578.012402,0.99947,0.00062
2458578.013791,0.99989,0.00062
2458578.015180,0.99977,0.00062
2458578.016569,1.00058,0.00062
2458578.017957,0.99973,0.00062
2458578.019346,0.99960,0.00062
2458578.020735,1.00034,0.00062
2458578.022124,1.00050,0.00062
2458578.023513,1.00017,0.00062
2458578.024902,1.00052,0.00062
2458578.026291,1.00027,0.00062
2458578.027680,0.99916,0.00062
2458578.029069,0.99986,0.00062
2458578.030458,1.00017,0.00062
2458578.031847,1.00027,0.00062
2458578.033236,1.00045,0.00062
2458578.034624,0.99943,0.00062
2458578.036013,0.99915,0.00062
2458578.037402,1.00063,0.00062
2458578.038791,0.99979,0.00062
2458578.040180,1.00007,0.00062
2458578.041569,1.00059,0.00062
2458578.042958,1.00004,0.00062
2458578.044347,0.99974,0.00062
2458578.045736,0.99961,0.00062
2458578.047125,0.99960,0.00062
2458578.048514,0.99965,0.00062
2458578.049903,1.00044,0.00062
2458578.051291,1.00049,0.00062
2458578.052680,1.00033,0.00062
2458578.054069,0.99998,0.00062
2458578.055458,1.00019,0.00062
2458578.056847,0.99975,0.00062
2458578.058236,0.99925,0.00062
2458578.059625,1.00046,0.00062
2458578.061014,1.00042,0.00062
2458578.062403,1.00112,0.00062
2458578.063792,1.00052,0.00062
2458578.065181,1.00072,0.00062
2458578.066570,1.00030,0.00062
2458578.067958,1.00065,0.00062
2458578.069347,1.00089,0.00062
2458578.070736,0.99972,0.00062
2458578.072125,1.00078,0.00062
2458578.073514,1.00040,0.00062
2458578.074903,1.00049,0.00062
2458578.076292,0.99961,0.00062
2458578.077681,0.99960,0.00062
2458578.079070,1.00043,0.00062
2458578.080459,0.99958,0.00062
2458578.081848,1.00069,0.00062
2458578.083237,1.00075,0.00062
2458578.084625,1.00028,0.00062
2458578.086014,0.99988,0.00062
2458578.087403,1.00046,0.00062
2458578.088792,1.00028,0.00062
2458578.090181,1.00086,0.00062
2458578.091570,0.99999,0.00062
2458578.092959,1.00023,0.00062
2458578.094348,0.99960,0.00062
2458578.095737,0.99979,0.00062
2458578.097126,1.00130,0.00062
2458578.098515,1.00041,0.00062
2458578.099904,1.00001,0.00062
2458578.101292,1.00056,0.00062
2458578.102681,1.00126,0.00062
2458578.104070,0.99960,0.00062
2458578.105459,1.00017,0.00062
2458578.106848,0.99946,0.00062
2458578.108237,1.00040,0.00062
2458578.109626,1.00024,0.00062
2458578.111015,1.00019,0.00062
2458578.112404,1.00050,0.00062
2458578.113793,0.99971,0.00062
2458578.115182,1.00005,0.00062
2458578.116570,1.00099,0.00062
2458578.117959,0.99978,0.00062
2458578.119348,1.00001,0.00062
2458578.120737,0.99953,0.00062
2458578.122126,0.99985,0.00062
2458578.123515,1.00064,0.00062
2458578.124904,0.99976,0.00062
2458578.126293,1.00115,0.00062
2458578.127682,1.00005,0.00062
2458578.129071,1.00042,0.00062
2458578.130460,1.00157,0.00062
2458578.131849,1.00134,0.00062
2458578.133237,1.00015,0.00062
2458578.134626,1.00152,0.00062
2458578.136015,1.00011,0.00062
2458578.137404,1.00100,0.00062
2458578.138793,1.00066,0.00062
2458578.140182,1.00109,0.00062
2458578.141571,1.00128,0.00062
2458578.142960,1.00051,0.00062
2458578.144349,1.00134,0.00062
2458578.145738,1.00109,0.00062
2458578.147127,1.00162,0.00062
2458578.148516,1.00044,0.00062
2458578.149904,1.00034,0.00062
2458578.151293,1.00057,0.00062
2458578.152682,0.99906,0.00062
2458578.154071,1.00026,0.00062
2458578.155460,1.00123,0.00062
2458578.156849,1.00009,0.00062
2458578.158238,1.00037,0.00062
2458578.159627,1.00012,0.00062
2458578.161016,1.00009,0.00062
2458578.162405,0.99974,0.00062
2458578.163794,1.00022,0.00062
2458578.165183,1.00062,0.00062
2458578.166571,1.00155,0.00062
2458578.167960,1.00088,0.00062
2458578.169349,1.00031,0.00062
2458578.170738,1.00011,0.00062
2458578.172127,1.00066,0.00062
2458578.173516,1.00071,0.00062
2458578.174905,1.00027,0.00062
2458578.176294,0.99989,0.00062
2458578.177683,1.00029,0.00062
2458578.179072,1.00064,0.00062
2458578.180461,0.99980,0.00062
2458578.181850,1.00153,0.00062
2458578.183238,0.99980,0.00062
2458578.184627,1.00021,0.00062
2458578.186016,1.00063,0.00062
2458578.187405,1.00046,0.00062
2458578.188794,1.00139,0.00062
2458578.190183,1.00039,0.00062
2458578.191572,1.00106,0.00062
2458578.192961,1.00026,0.00062
2458578.194350,1.00133,0.00062
2458578.195739,0.99942,0.00062
2458578.197128,0.99985,0.00062
2458578.198517,1.00098,0.00062
2458578.199905,1.00031,0.00062
2458578.201294,1.00003,0.00062
2458578.202683,0.99968,0.00062
2458578.204072,1.00129,0.00062
2458578.205461,1.00083,0.00062
2458578.206850,1.00025,0.00062
2458578.208239,1.00120,0.00062
2458578.209628,0.99979,0.00062
2458578.211017,0.99974,0.00062
2458578.212406,1.00073,0.00062
2458578.213795,1.00074,0.00062
2458578.215184,0.99994,0.00062
2458578.216572,1.00061,0.00062
2458578.217961,1.00060,0.00062
2458578.219350,1.00070,0.00062
2458578.220739,1.00097,0.00062
2458578.222128,1.00034,0.00062
2458578.223517,1.00091,0.00062
2458578.224906,1.00099,0.00062
2458578.226295,1.00017,0.00062
2458578.227684,1.00137,0.00062
2458578.229073,1.00060,0.00062
2458578.230462,1.00051,0.00062
2458578.231850,1.00150,0.00062
2458578.233239,1.00041,0.00062
2458578.234628,1.00098,0.00062
2458578.236017,1.00031,0.00062
2458578.237406,1.00245,0.00062
2458578.238795,1.00163,0.00062
2458578.240184,1.00086,0.00062
2458578.241573,1.00130,0.00062
2458578.242962,1.00023,0.00062
2458578.244351,1.00022,0.00062
2458578.245740,1.00037,0.00062
2458578.247129,0.99985,0.00062
2458578.248517,1.00143,0.00062
2458578.249906,1.00020,0.00062
2458578.251295,1.00130,0.00062
2458578.252684,1.00083,0.00062
2458578.254073,0.99998,0.00062
2458578.255462,1.00051,0.00062
2458578.256851,1.00014,0.00062
2458578.258240,1.00085,0.00062
2458578.259629,1.00081,0.00062
2458578.261018,1.00092,0.00062
2458578.262407,1.00073,0.00062
2458578.263796,1.00017,0.00062
2458578.265184,1.00068,0.00062
2458578.266573,1.00059,0.00062
2458578.267962,1.00034,0.00062
2458578.269351,1.00143,0.00062
2458578.270740,1.00099,0.00062
2458578.272129,1.00069,0.00062
2458578.273518,1.00074,0.00062
2458578.274907,1.00014,0.00062
2458578.276296,1.00030,0.00062
2458578.277685,0.99965,0.00062
2458578.279074,1.00074,0.00062
2458578.280463,1.00016,0.00062
2458578.281851,1.00099,0.00062
2458578.283240,1.00048,0.00062
2458578.284629,1.00122,0.00062
2458578.286018,1.00066,0.00062
2458578.287407,1.00093,0.00062
2458578.288796,0.99965,0.00062
2458578.290185,1.00122,0.00062
2458578.291574,1.00082,0.00062
2458578.292963,1.00149,0.00062
2458578.294352,1.00108,0.00062
2458578.295741,1.00031,0.00062
2458578.297130,0.99926,0.00062
2458578.298518,1.00051,0.00062
2458578.299907,0.99968,0.00062
2458578.301296,1.00012,0.00062
2458578.302685,1.00098,0.00062
2458578.304074,1.00072,0.00062
2458578.305463,1.00148,0.00062
2458578.306852,1.00124,0.00062
2458578.308241,1.00097,0.00062
2458578.309630,1.00069,0.00062
2458578.311019,1.00046,0.00062
2458578.312408,1.00059,0.00062
2458578.313796,1.00103,0.00062
2458578.315185,1.00109,0.00062
2458578.316574,1.00026,0.00062
2458578.317963,1.00169,0.00062
2458578.319352,1.00044,0.00062
2458578.320741,1.00044,0.00062
2458578.322130,1.00055,0.00062
2458578.323519,1.00122,0.00062
2458578.324908,1.00077,0.00062
2458578.326297,1.00045,0.00062
2458578.327686,1.00042,0.00062
2458578.329075,1.00074,0.00062
2458578.330463,1.00064,0.00062
2458578.331852,1.00096,0.00062
2458578.333241,1.00073,0.00062
2458578.334630,1.00116,0.00062
2458578.336019,1.00049,0.00062
2458578.337408,1.00112,0.00062
2458578.338797,0.99984,0.00062
2458578.340186,1.00085,0.00062
2458578.341575,1.00107,0.00062
2458578.342964,1.00025,0.00062
2458578.344353,0.99980,0.00062
2458578.345742,0.99982,0.00062
2458578.347130,1.00016,0.00062
2458578.348519,1.00006,0.00062
2458578.349908,0.99970,0.00062
2458578.351297,1.00079,0.00062
2458578.352686,1.00054,0.00062
2458578.354075,1.00054,0.00062
2458578.355464,1.00011,0.00062
2458578.356853,1.00056,0.00062
2458578.358242,1.00101,0.00062
2458578.359631,1.00021,0.00062
2458578.361020,1.00130,0.00062
2458578.362409,1.00135,0.00062
2458578.363797,1.00063,0.00062
2458578.365186,1.00113,0.00062
2458578.366575,1.00025,0.00062
2458578.367964,1.00024,0.00062
2458578.369353,1.00065,0.00062
2458578.370742,1.00036,0.00062
2458578.372131,0.99989,0.00062
2458578.373520,1.00099,0.00062
2458578.374909,0.99988,0.00062
2458578.376298,1.00064,0.00062
2458578.377687,1.00132,0.00062
2458578.379075,0.99943,0.00062
2458578.380464,1.00034,0.00062
2458578.381853,0.99998,0.00062
2458578.383242,1.00165,0.00062
2458578.384631,1.00074,0.00062
2458578.386020,1.00082,0.00062
2458578.387409,1.00166,0.00062
2458578.388798,1.00053,0.00062
2458578.390187,1.00058,0.00062
2458578.391576,0.99916,0.00062
2458578.392965,1.00075,0.00062
2458578.394354,1.00044,0.00062
2458578.395742,0.99947,0.00062
2458578.397131,1.00043,0.00062
2458578.398520,0.99975,0.00062
2458578.399909,1.00071,0.00062
2458578.401298,1.00103,0.00062
2458578.402687,1.00092,0.00062
2458578.404076,1.00114,0.00062
2458578.405465,1.00111,0.00062
2458578.406854,1.00134,0.00062
2458578.408243,1.00100,0.00062
2458578.409632,1.00125,0.00062
2458578.411021,1.00037,0.00062
2458578.412409,1.00158,0.00062
2458578.413798,0.99965,0.00062
2458578.415187,1.00086,0.00062
2458578.416576,1.00017,0.00062
2458578.417965,1.00081,0.00062
2458578.419354,1.00076,0.00062
2458578.420743,1.00041,0.00062
2458578.422132,1.00077,0.00062
2458578.423521,1.00081,0.00062
2458578.424910,1.00069,0.00062
2458578.426299,1.00027,0.00062
2458578.427688,1.00058,0.00062
2458578.429076,1.00054,0.00062
2458578.430465,0.99979,0.00062
2458578.431854,1.00044,0.00062
2458578.433243,1.00089,0.00062
2458578.434632,1.00036,0.00062
2458578.436021,1.00091,0.00062
2458578.437410,1.00010,0.00062
2458578.438799,1.00109,0.00062
2458578.440188,1.00025,0.00062
2458578.441577,1.00036,0.00062
2458578.442966,0.99989,0.00062
2458578.444354,1.00057,0.00062
2458578.445743,1.00021,0.00062
2458578.447132,0.99952,0.00062
2458578.448521,1.00009,0.00062
2458578.449910,1.00011,0.00062
2458578.451299,1.00109,0.00062
2458578.452688,1.00128,0.00062
2458578.454077,1.00130,0.00062
2458578.455466,1.00041,0.00062
2458578.456855,1.00035,0.00062
2458578.458244,1.00146,0.00062
2458578.459633,0.99997,0.00062
2458578.461021,1.00037,0.00062
2458578.462410,1.00039,0.00062
2458578.463799,1.00017,0.00062
2458578.465188,1.00064,0.00062
2458578.466577,1.00150,0.00062
2458578.467966,1.00021,0.00062
2458578.469355,1.00146,0.00062
2458578.470744,1.00095,0.00062
2458578.472133,1.00069,0.00062
2458578.473522,1.00178,0.00062
2458578.474911,1.00107,0.00062
2458578.476300,1.00129,0.00062
2458578.477688,1.00067,0.00062
2458578.479077,1.00140,0.00062
2458578.480466,1.00117,0.00062
2458578.481855,1.00080,0.00062
2458578.483244,1.00059,0.00062
2458578.484633,1.00004,0.00062
2458578.486022,0.99967,0.00062
2458578.487411,1.00025,0.00062
2458578.488800,1.00109,0.00062
2458578.490189,1.00043,0.00062
2458578.491578,1.00081,0.00062
2458578.492967,1.00137,0.00062
2458578.494355,0.99983,0.00062
2458578.495744,1.00057,0.00062
2458578.497133,1.00085,0.00062
2458578.498522,1.00063,0.00062
2458578.499911,1.00041,0.00062
2458578.501300,1.00231,0.00062
2458578.502689,1.00046,0.00062
2458578.504078,1.00109,0.00062
2458578.505467,1.00078,0.00062
2458578.506856,1.00139,0.00062
2458578.508245,1.00080,0.00062
2458578.509633,1.00069,0.00062
2458578.511022,1.00070,0.00062
2458578.512411,1.00102,0.00062
2458578.513800,1.00178,0.00062
2458578.515189,1.00003,0.00062
2458578.516578,0.99975,0.00062
2458578.517967,1.00109,0.00062
2458578.519356,1.00002,0.00062
2458578.520745,0.99978,0.00062
2458578.522134,1.00039,0.00062
2458578.523523,1.00104,0.00062
2458578.524912,1.00128,0.00062
2458578.526300,1.00055,0.00062
2458578.527689,1.00124,0.00062
2458578.529078,1.00004,0.00062
2458578.530467,0.99963,0.00062
2458578.531856,1.00069,0.00062
2458578.533245,1.00129,0.00062
2458578.534634,1.00093,0.00062
2458578.536023,1.00083,0.00062
2458578.537412,1.00195,0.00062
2458578.538801,1.00069,0.00062
2458578.540190,1.00042,0.00062
2458578.541579,1.00047,0.00062
2458578.542967,1.00103,0.00062
2458578.544356,1.00062,0.00062
2458578.545745,1.00096,0.00062
2458578.547134,1.00093,0.00062
2458578.548523,1.00190,0.00062
2458578.549912,1.00042,0.00062
2458578.551301,1.00093,0.00062
2458578.552690,0.99960,0.00062
2458578.554079,1.00054,0.00062
2458578.555468,1.00104,0.00062
2458578.556857,1.00135,0.00062
2458578.558245,1.00153,0.00062
2458578.559634,1.00068,0.00062
2458578.561023,1.00063,0.00062
2458578.562412,1.00006,0.00062
2458578.563801,1.00054,0.00062
2458578.565190,1.00103,0.00062
2458578.566579,1.00102,0.00062
2458578.567968,0.99970,0.00062
2458578.569357,1.00150,0.00062
2458578.570746,1.00083,0.00062
2458578.572135,1.00062,0.00062
2458578.573524,1.00066,0.00062
2458578.574912,1.00066,0.00062
2458578.576301,1.00029,0.00062
2458578.577690,1.00141,0.00062
2458578.579079,1.00053,0.00062
2458578.580468,1.00007,0.00062
2458578.581857,1.00063,0.00062
2458578.583246,1.00105,0.00062
2458578.584635,1.00045,0.00062
2458578.586024,1.00130,0.00062
2458578.587413,1.00131,0.00062
2458578.588802,1.00092,0.00062
2458578.590191,1.00108,0.00062
2458578.591579,1.00053,0.00062
2458578.592968,1.00077,0.00062
2458578.594357,1.00234,0.00062
2458578.595746,1.00191,0.00062
2458578.597135,1.00135,0.00062
2458578.598524,1.00033,0.00062
2458578.599913,1.00062,0.00062
2458578.601302,1.00189,0.00062
2458578.602691,1.00005,0.00062
2458578.604080,1.00090,0.00062
2458578.605469,1.00171,0.00062
2458578.606858,1.00056,0.00062
2458578.608246,0.99985,0.00062
2458578.609635,1.00071,0.00062
2458578.611024,1.00105,0.00062
2458578.612413,1.00050,0.00062
2458578.613802,1.00060,0.00062
2458578.615191,1.00068,0.00062
2458578.616580,1.00040,0.00062
2458578.617969,1.00050,0.00062
2458578.619358,1.00097,0.00062
2458578.620747,1.00033,0.00062
2458578.622136,1.00050,0.00062
2458578.623524,1.00128,0.00062
2458578.624913,1.00059,0.00062
2458578.626302,1.00071,0.00062
2458578.627691,1.00012,0.00062
2458578.629080,1.00111,0.00062
2458578.630469,1.00045,0.00062
2458578.631858,0.99958,0.00062
2458578.633247,1.00081,0.00062
2458578.634636,1.00117,0.00062
2458578.636025,0.99997,0.00062
2458578.637414,1.00038,0.00062
2458578.638803,1.00092,0.00062
2458578.640191,1.00010,0.00062
2458578.641580,1.00026,0.00062
2458578.642969,0.99897,0.00062
2458578.644358,0.99802,0.00062
2458578.645747,0.99791,0.00062
2458578.647136,0.99800,0.00062
2458578.648525,0.99686,0.00062
2458578.649914,0.99640,0.00062
2458578.651303,0.99650,0.00062
2458578.652692,0.99494,0.00062
2458578.654081,0.99571,0.00062
2458578.655470,0.99443,0.00062
2458578.656858,0.99477,0.00062
2458578.658247,0.99432,0.00062
2458578.659636,0.99424,0.00062
2458578.661025,0.99418,0.00062
2458578.662414,0.99487,0.00062
2458578.663803,0.99394,0.00062
2458578.665192,0.99404,0.00062
2458578.666581,0.99374,0.00062
2458578.667970,0.99296,0.00062
2458578.669359,0.99348,0.00062
2458578.670748,0.99287,0.00062
2458578.672136,0.99409,0.00062
2458578.673525,0.99531,0.00062
2458578.674914,0.99494,0.00062
2458578.676303,0.99425,0.00062
2458578.677692,0.99406,0.00062
2458578.679081,0.99433,0.00062
2458578.680470,0.99364,0.00062
2458578.681859,0.99374,0.00062
2458578.683248,0.99304,0.00062
2458578.684637,0.99338,0.00062
2458578.686026,0.99320,0.00062
2458578.687415,0.99324,0.00062
2458578.688803,0.99326,0.00062
2458578.690192,0.99348,0.00062
2458578.691581,0.99452,0.00062
2458578.692970,0.99360,0.00062
2458578.694359,0.99329,0.00062
2458578.695748,0.99386,0.00062
2458578.697137,0.99275,0.00062
2458578.698526,0.99393,0.00062
2458578.699915,0.99378,0.00062
2458578.701304,0.99394,0.00062
2458578.702693,0.99398,0.00062
2458578.704082,0.99303,0.00062
2458578.705470,0.99229,0.00062
2458578.706859,0.99209,0.00062
2458578.708248,0.99362,0.00062
2458578.709637,0.99351,0.00062
2458578.711026,0.99349,0.00062
2458578.712415,0.99429,0.00062
2458578.713804,0.99353,0.00062
2458578.715193,0.99358,0.00062
2458578.716582,0.99300,0.00062
2458578.717971,0.99387,0.00062
2458578.719360,0.99370,0.00062
2458578.720748,0.99387,0.00062
2458578.722137,0.99384,0.00062
2458578.723526,0.99413,0.00062
2458578.724915,0.99456,0.00062
2458578.726304,0.99317,0.00062
2458578.727693,0.99371,0.00062
2458578.729082,0.99328,0.00062
2458578.730471,0.99307,0.00062
2458578.731860,0.99250,0.00062
2458578.733249,0.99278,0.00062
2458578.734638,0.99376,0.00062
2458578.736027,0.99287,0.00062
2458578.737415,0.99447,0.00062
2458578.738804,0.99392,0.00062
2458578.740193,0.99415,0.00062
2458578.741582,0.99403,0.00062
2458578.742971,0.99344,0.00062
2458578.744360,0.99291,0.00062
2458578.745749,0.99330,0.00062
2458578.747138,0.99401,0.00062
2458578.748527,0.99295,0.00062
2458578.749916,0.99369,0.00062
2458578.751305,0.99335,0.00062
2458578.752693,0.99419,0.00062
2458578.754082,0.99365,0.00062
2458578.755471,0.99369,0.00062
2458578.756860,0.99346,0.00062
2458578.758249,0.99395,0.00062
2458578.759638,0.99324,0.00062
2458578.761027,0.99336,0.00062
2458578.762416,0.99342,0.00062
2458578.763805,0.99301,0.00062
2458578.765194,0.99429,0.00062
2458578.766583,0.99431,0.00062
2458578.767972,0.99409,0.00062
2458578.769360,0.99410,0.00062
2458578.770749,0.99332,0.00062
2458578.772138,0.99384,0.00062
2458578.773527,0.99444,0.00062
2458578.774916,0.99431,0.00062
2458578.776305,0.99422,0.00062
2458578.777694,0.99460,0.00062
2458578.779083,0.99439,0.00062
2458578.780472,0.99637,0.00062
2458578.781861,0.99610,0.00062
2458578.783250,0.99617,0.00062
2458578.784639,0.99730,0.00062
2458578.786027,0.99796,0.00062
2458578.787416,0.99793,0.00062
2458578.788805,0.99866,0.00062
2458578.790194,0.99973,0.00062
2458578.791583,0.99994,0.00062
2458578.792972,1.00021,0.00062
2458578.794361,1.00011,0.00062
2458578.795750,1.00000,0.00062
2458578.797139,1.00034,0.00062
2458578.798528,0.99948,0.00062
2458578.799917,1.00017,0.00062
2458578.801305,0.99952,0.00062
2458578.802694,0.99921,0.00062
2458578.804083,0.99934,0.00062
2458578.805472,0.99997,0.00062
2458578.806861,0.99956,0.00062
2458578.808250,0.99956,0.00062
2458578.809639,1.00006,0.00062
2458578.811028,1.00113,0.00062
2458578.812417,0.99891,0.00062
2458578.813806,1.00006,0.00062
2458578.815195,0.99950,0.00062
2458578.816584,1.00130,0.00062
2458578.817972,1.00030,0.00062
2458578.819361,0.99901,0.00062
2458578.820750,0.99988,0.00062
2458578.822139,1.00023,0.00062
2458578.823528,0.99989,0.00062
2458578.824917,0.99995,0.00062
2458578.826306,1.00009,0.00062
2458578.827695,1.00064,0.00062
2458578.829084,1.00026,0.00062
2458578.830473,0.99954,0.00062
2458578.831862,0.99983,0.00062
2458578.833250,1.00035,0.00062
2458578.834639,0.99882,0.00062
2458578.836028,1.00046,0.00062
2458578.837417,0.99894,0.00062
2458578.838806,0.99934,0.00062
2458578.840195,1.00038,0.00062
2458578.841584,1.00011,0.00062
2458578.842973,0.99933,0.00062
2458578.845751,0.99984,0.00062
2458578.847140,0.99921,0.00062
2458578.848529,0.99940,0.00062
2458578.849917,0.99890,0.00062
2458578.851306,0.99943,0.00062
2458578.852695,0.99970,0.00062
2458578.854084,0.99919,0.00062
2458578.855473,1.00000,0.00062
2458578.856862,0.99897,0.00062
2458578.858251,1.00012,0.00062
2458578.859640,0.99974,0.00062
2458578.861029,0.99961,0.00062
2458578.872140,0.99980,0.00062
2458578.873529,0.99976,0.00062
2458578.874918,0.99958,0.00062
2458578.876307,0.99995,0.00062
2458578.877696,1.00011,0.00062
2458578.879085,0.99907,0.00062
2458578.880474,0.99976,0.00062
2458578.881862,0.99959,0.00062
2458578.883251,1.00078,0.00062
2458578.884640,1.00052,0.00062
2458578.886029,0.99846,0.00062
2458578.887418,0.99938,0.00062
2458578.888807,1.00231,0.00062
2458578.890196,0.99957,0.00062
2458578.891585,1.00038,0.00062
2458578.892974,0.99995,0.00062
2458578.894363,0.99974,0.00062
2458578.895752,1.00057,0.00062
2458578.897141,1.00021,0.00062
2458578.898529,1.00014,0.00062
2458578.899918,0.99919,0.00062
2458578.901307,0.99995,0.00062
2458578.902696,1.00066,0.00062
2458578.904085,1.00053,0.00062
2458578.905474,0.99931,0.00062
2458578.906863,0.99993,0.00062
2458578.908252,1.00002,0.00062
2458578.909641,0.99995,0.00062
2458578.911030,1.00051,0.00062
2458578.912419,0.99986,0.00062
2458578.913807,0.99973,0.00062
2458578.915196,0.99915,0.00062
2458578.916585,1.00065,0.00062
2458578.917974,0.99967,0.00062
2458578.919363,0.99976,0.00062
2458578.920752,1.00026,0.00062
2458578.922141,1.00045,0.00062
2458578.923530,0.99881,0.00062
2458578.924919,0.99961,0.00062
2458578.926308,1.00012,0.00062
2458578.927697,0.99970,0.00062
2458578.929086,0.99928,0.00062
2458578.930474,0.99968,0.00062
2458578.931863,1.00010,0.00062
2458578.933252,1.00010,0.00062
2458578.934641,0.99992,0.00062
2458578.936030,1.00157,0.00062
2458578.937419,0.99969,0.00062
2458578.938808,0.99981,0.00062
2458578.940197,0.99918,0.00062
2458578.941586,0.99989,0.00062
2458578.942975,0.99871,0.00062
2458578.944364,1.00021,0.00062
2458578.945752,0.99946,0.00062
2458578.947141,1.00095,0.00062
2458578.948530,0.99993,0.00062
2458578.949919,1.00055,0.00062
2458578.951308,1.00010,0.00062
2458578.952697,0.99940,0.00062
2458578.954086,0.99895,0.00062
2458578.955475,0.99944,0.00062
2458578.956864,0.99977,0.00062
2458578.958253,1.00035,0.00062
2458578.959642,0.99990,0.00062
2458578.961031,0.99961,0.00062
2458578.962419,0.99959,0.00062
2458578.963808,0.99921,0.00062
2458578.965197,0.99974,0.00062
2458578.966586,0.99945,0.00062
2458578.967975,0.99983,0.00062
2458578.969364,1.00065,0.00062
2458578.970753,0.99957,0.00062
2458578.972142,0.99920,0.00062
2458578.973531,0.99921,0.00062
2458578.974920,0.99892,0.00062
2458578.976309,0.99900,0.00062
2458578.977698,0.99960,0.00062
2458578.979086,0.99948,0.00062
2458578.980475,1.00014,0.00062
2458578.981864,0.99949,0.00062
2458578.983253,0.99916,0.00062
2458578.984642,0.99929,0.00062
2458578.986031,0.99898,0.00062
2458578.987420,0.99901,0.00062
2458578.988809,0.99986,0.00062
2458578.990198,0.99931,0.00062
2458578.991587,0.99972,0.00062
2458578.992976,0.99951,0.00062
2458578.994364,0.99951,0.00062
2458578.995753,1.00020,0.00062
2458578.997142,1.00002,0.00062
2458578.998531,0.99977,0.00062
2458578.999920,0.99934,0.00062
2458579.001309,1.00020,0.00062
2458579.002698,1.00050,0.00062
2458579.004087,0.99964,0.00062
2458579.005476,0.99924,0.00062
2458579.006865,0.99953,0.00062
2458579.008254,0.99976,0.00062
2458579.009643,0.99931,0.00062
2458579.011031,1.00059,0.00062
2458579.012420,0.99960,0.00062
2458579.013809,1.00038,0.00062
2458579.015198,1.00011,0.00062
2458579.016587,1.00013,0.00062
2458579.017976,0.99964,0.00062
2458579.019365,1.00015,0.00062
2458579.020754,0.99965,0.00062
2458579.022143,0.99938,0.00062
2458579.023532,0.99986,0.00062
2458579.024921,0.99987,0.00062
2458579.026309,0.99967,0.00062
2458579.027698,0.99971,0.00062
2458579.029087,0.99956,0.00062
2458579.030476,1.00003,0.00062
2458579.031865,1.00009,0.00062
2458579.033254,0.99986,0.00062
2458579.034643,1.00075,0.00062
2458579.036032,0.99916,0.00062
2458579.037421,1.00001,0.00062
2458579.038810,0.99853,0.00062
2458579.040199,0.99870,0.00062
2458579.041588,1.00076,0.00062
2458579.042976,0.99903,0.00062
2458579.044365,1.00013,0.00062
2458579.045754,0.99908,0.00062
2458579.047143,0.99998,0.00062
2458579.048532,0.99987,0.00062
2458579.049921,0.99922,0.00062
2458579.051310,1.00039,0.00062
2458579.052699,0.99982,0.00062
2458579.054088,0.99924,0.00062
2458579.055477,0.99961,0.00062
2458579.056866,0.99883,0.00062
2458579.058254,1.00110,0.00062
2458579.059643,1.00016,0.00062
2458579.061032,1.00064,0.00062
2458579.062421,0.99986,0.00062
2458579.063810,0.99974,0.00062
2458579.065199,0.99921,0.00062
2458579.066588,0.99935,0.00062
2458579.067977,0.99967,0.00062
2458579.069366,0.99966,0.00062
2458579.070755,0.99924,0.00062
2458579.072144,0.99993,0.00062
2458579.073533,0.99926,0.00062
2458579.074921,1.00018,0.00062
2458579.076310,0.99961,0.00062
2458579.077699,0.99931,0.00062
2458579.079088,0.99944,0.00062
2458579.080477,1.00052,0.00062
2458579.081866,1.00033,0.00062
2458579.083255,0.99953,0.00062
2458579.084644,0.99909,0.00062
2458579.086033,1.00038,0.00062
2458579.087422,1.00048,0.00062
2458579.088811,1.00054,0.00062
2458579.090199,0.99936,0.00062
2458579.091588,0.99982,0.00062
2458579.092977,0.99933,0.00062
2458579.094366,0.99974,0.00062
2458579.095755,0.99917,0.00062
2458579.097144,0.99893,0.00062
2458579.098533,0.99938,0.00062
2458579.099922,0.99995,0.00062
2458579.101311,0.99984,0.00062
2458579.102700,1.00048,0.00062
2458579.104089,1.00033,0.00062
2458579.105478,0.99915,0.00062
2458579.106866,0.99988,0.00062
2458579.108255,0.99949,0.00062
2458579.109644,0.99924,0.00062
2458579.111033,0.99988,0.00062
2458579.112422,1.00011,0.00062
2458579.113811,0.99958,0.00062
2458579.115200,1.00007,0.00062
2458579.116589,1.00017,0.00062
2458579.117978,1.00036,0.00062
2458579.119367,1.00041,0.00062
2458579.120756,1.00047,0.00062
2458579.122144,1.00117,0.00062
2458579.123533,0.99934,0.00062
2458579.124922,0.99953,0.00062
2458579.126311,1.00012,0.00062
2458579.127700,0.99979,0.00062
2458579.129089,1.00039,0.00062
2458579.130478,0.99833,0.00062
2458579.131867,0.99943,0.00062
2458579.133256,0.99998,0.00062
2458579.134645,1.00028,0.00062
2458579.136034,0.99909,0.00062
2458579.137423,0.99958,0.00062
2458579.138811,0.99929,0.00062
2458579.140200,1.00027,0.00062
2458579.141589,0.99977,0.00062
2458579.142978,1.00006,0.00062
2458579.144367,0.99976,0.00062
2458579.145756,1.00006,0.00062
2458579.147145,0.99938,0.00062
2458579.148534,1.00064,0.00062
2458579.149923,0.99966,0.00062
2458579.151312,1.00048,0.00062
2458579.152701,1.00009,0.00062
2458579.154089,0.99886,0.00062
2458579.155478,1.00011,0.00062
2458579.156867,1.00061,0.00062
2458579.158256,1.00008,0.00062
2458579.159645,1.00004,0.00062
2458579.161034,0.99949,0.00062
2458579.162423,1.00012,0.00062
2458579.163812,0.99906,0.00062
2458579.165201,1.00009,0.00062
2458579.166590,1.00119,0.00062
2458579.167979,1.00044,0.00062
2458579.169368,0.99921,0.00062
2458579.170756,0.99976,0.00062
2458579.172145,0.99879,0.00062
2458579.173534,0.99991,0.00062
2458579.174923,0.99984,0.00062
2458579.176312,1.00051,0.00062
2458579.177701,0.99981,0.00062
2458579.179090,0.99899,0.00062
2458579.180479,1.00014,0.00062
2458579.181868,1.00000,0.00062
2458579.183257,0.99953,0.00062
2458579.184646,0.99921,0.00062
2458579.186034,0.99943,0.00062
2458579.187423,0.99919,0.00062
2458579.188812,1.00047,0.00062
2458579.190201,1.00037,0.00062
2458579.191590,0.99975,0.00062
2458579.192979,1.00026,0.00062
2458579.194368,0.99986,0.00062
2458579.195757,0.99940,0.00062
2458579.197146,0.99973,0.00062
2458579.198535,0.99933,0.00062
2458579.199924,0.99985,0.00062
2458579.201312,0.99986,0.00062
2458579.202701,0.99919,0.00062
2458579.204090,1.00079,0.00062
2458579.205479,0.99973,0.00062
2458579.206868,0.99971,0.00062
2458579.208257,1.00084,0.00062
2458579.209646,0.99940,0.00062
2458579.211035,0.99977,0.00062
2458579.212424,0.99991,0.00062
2458579.213813,0.99899,0.00062
2458579.215202,0.99953,0.00062
2458579.216591,0.99997,0.00062
2458579.217979,0.99888,0.00062
2458579.219368,1.00025,0.00062
2458579.220757,0.99889,0.00062
2458579.222146,0.99982,0.00062
2458579.223535,0.99921,0.00062
2458579.224924,0.99968,0.00062
2458579.226313,1.00060,0.00062
2458579.227702,1.00019,0.00062
2458579.229091,0.99962,0.00062
2458579.230480,0.99962,0.00062
2458579.231869,0.99995,0.00062
2458579.233257,0.99985,0.00062
2458579.234646,0.99967,0.00062
2458579.236035,0.99909,0.00062
2458579.237424,0.99943,0.00062
2458579.238813,1.00002,0.00062
2458579.240202,0.99956,0.00062
2458579.241591,1.00041,0.00062
2458579.242980,1.00042,0.00062
2458579.244369,0.99987,0.00062
2458579.245758,0.99916,0.00062
2458579.247147,1.00009,0.00062
2458579.248536,0.99938,0.00062
2458579.249924,0.99939,0.00062
2458579.251313,0.99999,0.00062
2458579.252702,0.99960,0.00062
2458579.254091,0.99921,0.00062
2458579.255480,1.00000,0.00062
2458579.256869,0.99986,0.00062
2458579.258258,0.99992,0.00062
2458579.259647,1.00001,0.00062
2458579.261036,0.99942,0.00062
2458579.262425,0.99952,0.00062
2458579.263814,0.99965,0.00062
2458579.265202,1.00044,0.00062
2458579.266591,0.99942,0.00062
2458579.267980,0.99985,0.00062
2458579.269369,0.99933,0.00062
2458579.270758,0.99946,0.00062
2458579.272147,0.99962,0.00062
2458579.273536,0.99932,0.00062
2458579.274925,1.00000,0.00062
2458579.276314,1.00018,0.00062
2458579.277703,1.00003,0.00062
2458579.279092,0.99971,0.00062
2458579.280481,0.99990,0.00062
2458579.281869,1.00089,0.00062
2458579.283258,1.00036,0.00062
2458579.284647,0.99885,0.00062
2458579.286036,1.00161,0.00062
2458579.287425,1.00015,0.00062
2458579.288814,1.00004,0.00062
2458579.290203,1.00011,0.00062
2458579.291592,1.00136,0.00062
2458579.292981,1.00049,0.00062
2458579.294370,1.00009,0.00062
2458579.295759,0.99974,0.00062
2458579.297147,0.99868,0.00062
2458579.298536,0.99886,0.00062
2458579.299925,0.99879,0.00062
2458579.301314,0.99993,0.00062
2458579.302703,0.99986,0.00062
2458579.304092,1.00016,0.00062
2458579.305481,1.00013,0.00062
2458579.306870,0.99951,0.00062
2458579.308259,0.99938,0.00062
2458579.309648,1.00066,0.00062
2458579.311037,0.99992,0.00062
2458579.312425,0.99905,0.00062
2458579.313814,0.99928,0.00062
2458579.315203,0.99950,0.00062
2458579.316592,0.99952,0.00062
2458579.317981,0.99897,0.00062
2458579.319370,1.00012,0.00062
2458579.320759,0.99959,0.00062
2458579.322148,1.00017,0.00062
2458579.323537,1.00040,0.00062
2458579.324926,0.99975,0.00062
2458579.326315,0.99937,0.00062
2458579.327704,1.00091,0.00062
2458579.329092,1.00004,0.00062
2458579.330481,0.99915,0.00062
2458579.331870,0.99956,0.00062
2458579.333259,0.99874,0.00062
2458579.334648,0.99977,0.00062
2458579.336037,0.99966,0.00062
2458579.337426,1.00037,0.00062
2458579.338815,0.99969,0.00062
2458579.340204,0.99930,0.00062
2458579.341593,0.99927,0.00062
2458579.342982,0.99991,0.00062
2458579.344370,1.00015,0.00062
2458579.345759,0.99886,0.00062
2458579.347148,0.99939,0.00062
2458579.348537,0.99955,0.00062
2458579.349926,0.99933,0.00062
2458579.351315,0.99983,0.00062
2458579.352704,0.99974,0.00062
2458579.354093,1.00062,0.00062
2458579.355482,1.00096,0.00062
2458579.356871,0.99948,0.00062
2458579.358260,1.00001,0.00062
2458579.359649,0.99904,0.00062
2458579.361037,0.99898,0.00062
2458579.362426,0.99889,0.00062
2458579.363815,0.99938,0.00062
2458579.365204,0.99957,0.00062
2458579.366593,0.99948,0.00062
2458579.367982,0.99960,0.00062
2458579.369371,1.00040,0.00062
2458579.370760,0.99879,0.00062
2458579.372149,1.00016,0.00062
2458579.373538,0.99965,0.00062
2458579.374927,0.99962,0.00062
2458579.376315,0.99938,0.00062
2458579.377704,0.99997,0.00062
2458579.379093,0.99932,0.00062
2458579.380482,0.99983,0.00062
2458579.381871,0.99971,0.00062
2458579.383260,1.00027,0.00062
2458579.384649,1.00021,0.00062
2458579.386038,0.99960,0.00062
2458579.387427,0.99923,0.00062
2458579.388816,0.99929,0.00062
2458579.390205,0.99952,0.00062
2458579.391593,0.99924,0.00062
2458579.392982,1.00000,0.00062
2458579.394371,0.99888,0.00062
2458579.395760,1.00026,0.00062
2458579.397149,0.99978,0.00062
2458579.398538,0.99977,0.00062
2458579.399927,0.99944,0.00062
2458579.401316,0.99998,0.00062
2458579.402705,1.00046,0.00062
2458579.404094,0.99960,0.00062
2458579.405483,1.00021,0.00062
2458579.406872,0.99947,0.00062
2458579.408260,0.99932,0.00062
2458579.409649,0.99875,0.00062
2458579.411038,1.00012,0.00062
2458579.412427,1.00058,0.00062
2458579.413816,0.99925,0.00062
2458579.415205,0.99928,0.00062
2458579.416594,1.00009,0.00062
2458579.417983,0.99992,0.00062
2458579.419372,0.99968,0.00062
2458579.420761,1.00026,0.00062
2458579.422150,0.99895,0.00062
2458579.423538,1.00076,0.00062
2458579.424927,0.99908,0.00062
2458579.426316,0.99927,0.00062
2458579.427705,0.99949,0.00062
2458579.429094,0.99962,0.00062
2458579.430483,0.99995,0.00062
2458579.431872,0.99970,0.00062
2458579.433261,0.99833,0.00062
2458579.434650,0.99984,0.00062
2458579.436039,0.99915,0.00062
2458579.437428,1.00013,0.00062
2458579.438817,0.99992,0.00062
2458579.440205,1.00021,0.00062
2458579.441594,0.99888,0.00062
2458579.442983,0.99895,0.00062
2458579.444372,0.99937,0.00062
2458579.445761,0.99972,0.00062
2458579.447150,0.99991,0.00062
2458579.448539,1.00079,0.00062
2458579.449928,1.00065,0.00062
2458579.451317,0.99891,0.00062
2458579.452706,0.99941,0.00062
2458579.454095,1.00013,0.00062
2458579.455483,1.00025,0.00062
2458579.456872,1.00014,0.00062
2458579.458261,0.99976,0.00062
2458579.459650,0.99947,0.00062
2458579.461039,1.00039,0.00062
2458579.462428,0.99992,0.00062
2458579.463817,0.99954,0.00062
2458579.465206,1.00038,0.00062
2458579.466595,1.00010,0.00062
2458579.467984,0.99974,0.00062
2458579.469373,1.00064,0.00062
2458579.470761,1.00019,0.00062
2458579.472150,0.99987,0.00062
2458579.473539,0.99892,0.00062
2458579.474928,1.00060,0.00062
2458579.476317,0.99939,0.00062
2458579.477706,0.99961,0.00062
2458579.479095,0.99981,0.00062
2458579.480484,1.00015,0.00062
2458579.481873,0.99874,0.00062
2458579.483262,0.99874,0.00062
2458579.484651,0.99975,0.00062
2458579.486040,0.99981,0.00062
2458579.487428,1.00046,0.00062
2458579.488817,1.00012,0.00062
2458579.490206,0.99973,0.00062
2458579.491595,0.99976,0.00062
2458579.492984,0.99962,0.00062
2458579.494373,1.00015,0.00062
2458579.495762,0.99958,0.00062
2458579.497151,0.99899,0.00062
2458579.498540,0.99802,0.00062
2458579.499929,0.99974,0.00062
2458579.501318,0.99908,0.00062
2458579.502706,0.99967,0.00062
2458579.504095,0.99892,0.00062
2458579.505484,0.99977,0.00062
2458579.506873,0.99895,0.00062
2458579.508262,0.99948,0.00062
2458579.509651,1.00051,0.00062
2458579.511040,0.99950,0.00062
2458579.512429,1.00076,0.00062
2458579.513818,0.99907,0.00062
2458579.515207,1.00019,0.00062
2458579.516596,0.99935,0.00062
2458579.517984,0.99865,0.00062
2458579.519373,0.99959,0.00062
2458579.520762,0.99981,0.00062
2458579.522151,1.00040,0.00062
2458579.523540,0.99921,0.00062
2458579.524929,0.99937,0.00062
2458579.526318,0.99963,0.00062
2458579.527707,0.99968,0.00062
2458579.529096,0.99998,0.00062
2458579.530485,0.99966,0.00062
2458579.531874,1.00056,0.00062
2458579.533263,0.99830,0.00062
2458579.534651,1.00080,0.00062
2458579.536040,0.99955,0.00062
2458579.537429,0.99921,0.00062
2458579.538818,1.00048,0.00062
2458579.540207,0.99877,0.00062
2458579.541596,0.99989,0.00062
2458579.542985,1.00070,0.00062
2458579.545763,0.99982,0.00062
2458579.547152,0.99943,0.00062
2458579.548541,0.99946,0.00062
2458579.549929,0.99947,0.00062
2458579.551318,0.99946,0.00062
2458579.552707,0.99996,0.00062
2458579.554096,0.99885,0.00062
2458579.555485,0.99913,0.00062
2458579.556874,1.00003,0.00062
2458579.558263,1.00072,0.00062
2458579.559652,1.00109,0.00062
2458579.561041,0.99961,0.00062
2458579.562430,0.99961,0.00062
2458579.563819,0.99896,0.00062
2458579.565207,0.99961,0.00062
2458579.566596,0.99879,0.00062
2458579.567985,0.99965,0.00062
2458579.569374,0.99960,0.00062
2458579.570763,0.99992,0.00062
2458579.572152,0.99894,0.00062
2458579.573541,0.99964,0.00062
2458579.574930,0.99903,0.00062
2458579.576319,0.99948,0.00062
2458579.577708,0.99894,0.00062
2458579.579097,0.99928,0.00062
2458579.580486,1.00028,0.00062
2458579.581874,1.00004,0.00062
2458579.583263,0.99957,0.00062
2458579.584652,0.99973,0.00062
2458579.586041,1.00032,0.00062
2458579.587430,1.00111,0.00062
2458579.588819,1.00063,0.00062
2458579.590208,0.99980,0.00062
2458579.591597,1.00000,0.00062
2458579.592986,0.99970,0.00062
2458579.594375,0.99985,0.00062
2458579.595764,0.99943,0.00062
2458579.597152,0.99947,0.00062
2458579.598541,0.99959,0.00062
2458579.599930,0.99987,0.00062
2458579.601319,0.99998,0.00062
2458579.602708,0.99999,0.00062
2458579.604097,0.99888,0.00062
2458579.605486,0.99930,0.00062
2458579.606875,1.00003,0.00062
2458579.608264,0.99999,0.00062
2458579.609653,0.99977,0.00062
2458579.611042,0.99941,0.00062
2458579.612430,1.00017,0.00062
2458579.613819,0.99971,0.00062
2458579.615208,1.00060,0.00062
2458579.616597,0.99971,0.00062
2458579.617986,0.99975,0.00062
2458579.619375,0.99986,0.00062
2458579.620764,1.00057,0.00062
2458579.622153,0.99947,0.00062
2458579.623542,0.99878,0.00062
2458579.624931,0.99907,0.00062
2458579.626320,1.00141,0.00062
2458579.627708,1.00134,0.00062
2458579.629097,1.00032,0.00062
2458579.630486,0.99997,0.00062
2458579.631875,0.99940,0.00062
2458579.633264,0.99948,0.00062
2458579.634653,1.00012,0.00062
2458579.636042,0.99961,0.00062
2458579.637431,1.00004,0.00062
2458579.638820,1.00054,0.00062
2458579.640209,1.00049,0.00062
2458579.641598,1.00021,0.00062
2458579.642987,0.99967,0.00062
2458579.644375,0.99947,0.00062
2458579.645764,0.99967,0.00062
2458579.647153,0.99971,0.00062
2458579.648542,1.00014,0.00062
2458579.649931,0.99861,0.00062
2458579.651320,0.99921,0.00062
2458579.652709,1.00018,0.00062
2458579.654098,0.99972,0.00062
2458579.655487,1.00005,0.00062
2458579.656876,1.00081,0.00062
2458579.658265,0.99987,0.00062
2458579.659653,0.99974,0.00062
2458579.661042,1.00049,0.00062
2458579.662431,1.00001,0.00062
2458579.663820,0.99992,0.00062
2458579.665209,1.00030,0.00062
2458579.666598,0.99913,0.00062
2458579.667987,1.00017,0.00062
2458579.669376,1.00041,0.00062
2458579.670765,1.00036,0.00062
2458579.672154,1.00003,0.00062
2458579.673543,1.00013,0.00062
2458579.674931,0.99925,0.00062
2458579.676320,0.99985,0.00062
2458579.677709,0.99938,0.00062
2458579.679098,0.99981,0.00062
2458579.680487,1.00045,0.00062
2458579.681876,0.99976,0.00062
2458579.683265,0.99939,0.00062
2458579.684654,1.00058,0.00062
2458579.686043,1.00040,0.00062
2458579.687432,1.00050,0.00062
2458579.688821,1.00008,0.00062
2458579.690209,0.99965,0.00062
2458579.691598,0.99975,0.00062
2458579.692987,0.99953,0.00062
2458579.695765,0.99980,0.00062
2458579.697154,0.99958,0.00062
2458579.698543,1.00031,0.00062
2458579.699932,0.99963,0.00062
2458579.701321,0.99947,0.00062
2458579.702710,0.99992,0.00062
2458579.704099,1.00053,0.00062
2458579.705488,1.00042,0.00062
2458579.706876,1.00065,0.00062
2458579.708265,0.99857,0.00062
2458579.709654,0.99935,0.00062
2458579.711043,0.99946,0.00062
2458579.712432,1.00096,0.00062
2458579.713821,0.99957,0.00062
2458579.715210,1.00171,0.00062
2458579.716599,1.00038,0.00062
2458579.717988,1.00020,0.00062
2458579.719377,0.99985,0.00062
2458579.720766,0.99920,0.00062
2458579.722154,0.99921,0.00062
2458579.723543,0.99885,0.00062
2458579.724932,1.00066,0.00062
2458579.726321,1.00063,0.00062
2458579.727710,0.99985,0.00062
2458579.729099,0.99996,0.00062
2458579.730488,0.99993,0.00062
2458579.731877,1.00068,0.00062
2458579.733266,1.00017,0.00062
2458579.734655,0.99947,0.00062
2458579.736044,1.00034,0.00062
2458579.737432,1.00078,0.00062
2458579.738821,1.00047,0.00062
2458579.740210,1.00039,0.00062
2458579.741599,0.99990,0.00062
2458579.744377,1.00028,0.00062
2458579.745766,1.00134,0.00062
2458579.747155,1.00001,0.00062
2458579.748544,1.00112,0.00062
2458579.749933,1.00067,0.00062
2458579.751322,1.00014,0.00062
2458579.752710,1.00065,0.00062
2458579.754099,1.00025,0.00062
2458579.756877,0.99974,0.00062
2458579.758266,1.00129,0.00062
2458579.759655,1.00030,0.00062
2458579.761044,1.00023,0.00062
2458579.762433,1.00080,0.00062
2458579.763822,1.00066,0.00062
2458579.765211,1.00039,0.00062
2458579.766600,0.99959,0.00062
2458579.767989,0.99983,0.00062
2458579.769377,0.99987,0.00062
2458579.770766,1.00032,0.00062
2458579.772155,0.99964,0.00062
2458579.773544,0.99967,0.00062
2458579.774933,1.00162,0.00062
2458579.776322,1.00006,0.00062
2458579.777711,0.99981,0.00062
2458579.779100,0.99973,0.00062
2458579.780489,1.00018,0.00062
2458579.781878,1.00019,0.00062
2458579.783267,0.99997,0.00062
2458579.784655,0.99952,0.00062
2458579.786044,1.00009,0.00062
2458579.787433,0.99907,0.00062
2458579.788822,0.99933,0.00062
2458579.790211,0.99949,0.00062
2458579.791600,1.00002,0.00062
2458579.792989,0.99966,0.00062
2458579.794378,0.99997,0.00062
2458579.795767,0.99989,0.00062
2458579.797156,1.00038,0.00062
2458579.798545,1.00045,0.00062
2458579.799933,1.00012,0.00062
2458579.801322,1.00062,0.00062
2458579.802711,1.00046,0.00062
2458579.804100,1.00021,0.00062
2458579.805489,1.00104,0.00062
2458579.806878,1.00104,0.00062
2458579.808267,1.00001,0.00062
2458579.809656,0.99976,0.00062
2458579.811045,0.99985,0.00062
2458579.812434,1.00010,0.00062
2458579.813823,1.00056,0.00062
2458579.815211,1.00062,0.00062
2458579.816600,0.99997,0.00062
2458579.817989,1.00057,0.00062
2458579.819378,0.99941,0.00062
2458579.820767,0.99938,0.00062
2458579.822156,0.99980,0.00062
2458579.823545,1.00046,0.00062
2458579.826323,1.00014,0.00062
2458579.827712,1.00109,0.00062
2458579.829101,0.99989,0.00062
2458579.830489,0.99987,0.00062
2458579.831878,0.99923,0.00062
2458579.833267,1.00001,0.00062
2458579.834656,0.99946,0.00062
2458579.836045,1.00106,0.00062
2458579.837434,0.99972,0.00062
2458579.838823,1.00021,0.00062
2458579.840212,1.00092,0.00062
2458579.841601,1.00029,0.00062
2458579.842990,1.00063,0.00062
2458579.844379,0.99959,0.00062
2458579.845768,1.00005,0.00062
2458579.847156,0.99959,0.00062
2458579.848545,1.00051,0.00062
2458579.849934,1.00095,0.00062
2458579.851323,1.00082,0.00062
2458579.852712,0.99987,0.00062
2458579.854101,1.00003,0.00062
2458579.855490,0.99977,0.00062
2458579.856879,1.00000,0.00062
2458579.858268,1.00001,0.00062
2458579.859657,1.00066,0.00062
2458579.861046,1.00028,0.00062
2458579.862434,1.00044,0.00062
2458579.863823,1.00041,0.00062
2458579.865212,1.00217,0.00062
2458579.866601,0.99913,0.00062
2458579.867990,1.00074,0.00062
2458579.869379,1.00026,0.00062
2458579.870768,1.00059,0.00062
2458579.872157,0.99908,0.00062
2458579.873546,0.99989,0.00062
2458579.874935,1.00022,0.00062
2458579.876324,1.00050,0.00062
2458579.877712,0.99973,0.00062
2458579.879101,1.00060,0.00062
2458579.880490,0.99957,0.00062
2458579.881879,1.00022,0.00062
2458579.883268,1.00072,0.00062
2458579.884657,0.99991,0.00062
2458579.886046,1.00108,0.00062
2458579.887435,0.99972,0.00062
2458579.888824,1.00111,0.00062
2458579.890213,0.99975,0.00062
2458579.891602,1.00009,0.00062
2458579.892990,1.00061,0.00062
2458579.894379,1.00045,0.00062
2458579.895768,1.00032,0.00062
2458579.897157,1.00021,0.00062
2458579.898546,1.00146,0.00062
2458579.899935,1.00087,0.00062
2458579.901324,1.00023,0.00062
2458579.902713,1.00035,0.00062
2458579.904102,1.00042,0.00062
2458579.905491,1.00129,0.00062
2458579.906880,1.00001,0.00062
2458579.908268,1.00006,0.00062
2458579.909657,0.99956,0.00062
2458579.911046,1.00093,0.00062
2458579.912435,1.00081,0.00062
2458579.913824,1.00009,0.00062
2458579.916602,1.00057,0.00062
2458579.917991,1.00016,0.00062
2458579.919380,0.99920,0.00062
2458579.920769,0.99978,0.00062
2458579.922158,0.99975,0.00062
2458579.923547,1.00093,0.00062
2458579.924935,1.00001,0.00062
2458579.926324,0.99963,0.00062
2458579.927713,1.00039,0.00062
2458579.929102,0.99990,0.00062
2458579.930491,1.00020,0.00062
2458579.931880,1.00098,0.00062
2458579.933269,0.99918,0.00062
2458579.934658,1.00059,0.00062
2458579.936047,1.00003,0.00062
2458579.937436,1.00006,0.00062
2458579.938825,1.00038,0.00062
2458579.940213,1.00030,0.00062
2458579.941602,1.00153,0.00062
2458579.942991,1.00054,0.00062
2458579.944380,1.00032,0.00062
2458579.945769,0.99987,0.00062
2458579.947158,1.00065,0.00062
2458579.949936,1.00030,0.00062
2458579.951325,1.00006,0.00062
2458579.952714,1.00053,0.00062
2458579.954103,1.00050,0.00062
2458579.955491,1.00026,0.00062
2458579.956880,1.00040,0.00062
2458579.958269,1.00029,0.00062
2458579.959658,1.00046,0.00062
2458579.961047,1.00046,0.00062
2458579.962436,0.99983,0.00062
2458579.963825,1.00061,0.00062
2458579.965214,0.99937,0.00062
2458579.966603,1.00053,0.00062
2458579.967992,1.00069,0.00062
2458579.969381,1.00008,0.00062
2458579.970769,0.99957,0.00062
2458579.972158,0.99937,0.00062
2458579.973547,0.99988,0.00062
2458579.974936,1.00003,0.00062
2458579.976325,0.99993,0.00062
2458579.977714,1.00076,0.00062
2458579.979103,1.00057,0.00062
2458579.980492,1.00019,0.00062
2458579.981881,1.00022,0.00062
2458579.983270,0.99982,0.00062
2458579.984659,0.99981,0.00062
2458579.986047,1.00030,0.00062
2458579.987436,1.00058,0.00062
2458579.988825,1.00068,0.00062
2458579.990214,1.00049,0.00062
2458579.991603,1.00017,0.00062
2458579.992992,1.00085,0.00062
2458579.994381,0.99982,0.00062
2458579.995770,1.00111,0.00062
2458579.997159,1.00053,0.00062
2458579.998548,1.00034,0.00062
2458579.999937,1.00034,0.00062
2458580.001325,1.00034,0.00062
2458580.002714,1.00027,0.00062
2458580.004103,1.00038,0.00062
2458580.005492,0.99933,0.00062
2458580.006881,0.99984,0.00062
2458580.008270,1.00035,0.00062
2458580.009659,0.99933,0.00062
2458580.011048,1.00146,0.00062
2458580.012437,0.99989,0.00062
2458580.013826,0.99950,0.00062
2458580.015215,1.00004,0.00062
2458580.016603,0.99996,0.00062
2458580.017992,1.00020,0.00062
2458580.019381,0.99992,0.00062
2458580.020770,1.00074,0.00062
2458580.022159,1.00025,0.00062
2458580.023548,0.99877,0.00062
2458580.024937,1.00057,0.00062
2458580.026326,1.00022,0.00062
2458580.027715,1.00078,0.00062
2458580.029104,0.99931,0.00062
2458580.030493,1.00041,0.00062
2458580.031881,1.00134,0.00062
2458580.033270,1.00030,0.00062
2458580.034659,1.00021,0.00062
2458580.036048,0.99989,0.00062
2458580.037437,0.99947,0.00062
2458580.038826,0.99985,0.00062
2458580.040215,1.00003,0.00062
2458580.041604,1.00022,0.00062
2458580.042993,0.99972,0.00062
2458580.044382,0.99914,0.00062
2458580.045771,1.00019,0.00062
2458580.047160,0.99978,0.00062
2458580.048548,0.99946,0.00062
2458580.049937,1.00160,0.00062
2458580.051326,0.99977,0.00062
2458580.052715,0.99985,0.00062
2458580.054104,1.00003,0.00062
2458580.055493,1.00066,0.00062
2458580.056882,1.00008,0.00062
2458580.058271,0.99997,0.00062
2458580.059660,1.00112,0.00062
2458580.061049,0.99959,0.00062
2458580.062438,1.00040,0.00062
2458580.063826,0.99934,0.00062
2458580.065215,1.00054,0.00062
2458580.066604,0.99933,0.00062
2458580.067993,1.00060,0.00062
2458580.069382,1.00014,0.00062
2458580.070771,1.00013,0.00062
2458580.072160,1.00002,0.00062
2458580.073549,1.00000,0.00062
2458580.074938,0.99985,0.00062
2458580.076327,1.00023,0.00062
2458580.077716,1.00114,0.00062
2458580.079104,0.99997,0.00062
2458580.080493,0.99989,0.00062
2458580.081882,1.00014,0.00062
2458580.083271,1.00092,0.00062
2458580.084660,0.99994,0.00062
2458580.086049,0.99955,0.00062
2458580.087438,1.00034,0.00062
2458580.088827,1.00000,0.00062
2458580.090216,1.00018,0.00062
2458580.091605,1.00047,0.00062
2458580.092994,1.00049,0.00062
2458580.094382,0.99934,0.00062
2458580.095771,0.99993,0.00062
2458580.097160,0.99967,0.00062
2458580.098549,0.99955,0.00062
2458580.099938,1.00046,0.00062
2458580.101327,1.00008,0.00062
2458580.102716,0.99992,0.00062
2458580.104105,1.00071,0.00062
2458580.105494,0.99979,0.00062
2458580.106883,0.99960,0.00062
2458580.108272,1.00032,0.00062
2458580.109660,1.00081,0.00062
2458580.111049,1.00001,0.00062
2458580.112438,0.99943,0.00062
2458580.113827,0.99974,0.00062
2458580.115216,0.99864,0.00062
2458580.116605,1.00046,0.00062
2458580.117994,0.99986,0.00062
2458580.119383,0.99881,0.00062
2458580.120772,1.00058,0.00062
2458580.122161,0.99906,0.00062
2458580.123550,1.00004,0.00062
2458580.124938,0.99989,0.00062
2458580.126327,0.99964,0.00062
2458580.127716,1.00026,0.00062
2458580.129105,1.00029,0.00062
2458580.130494,1.00006,0.00062
2458580.131883,0.99974,0.00062
2458580.133272,0.99966,0.00062
2458580.134661,1.00085,0.00062
2458580.136050,0.99988,0.00062
2458580.137439,1.00006,0.00062
2458580.138828,1.00013,0.00062
2458580.140216,1.00025,0.00062
2458580.141605,0.99964,0.00062
2458580.142994,0.99936,0.00062
2458580.144383,0.99964,0.00062
2458580.145772,1.00020,0.00062
2458580.147161,1.00023,0.00062
2458580.148550,1.00019,0.00062
2458580.149939,0.99989,0.00062
2458580.151328,1.00024,0.00062
2458580.152717,1.00149,0.00062
2458580.154106,0.99992,0.00062
2458580.155494,1.00016,0.00062
2458580.156883,0.99930,0.00062
2458580.158272,1.00052,0.00062
2458580.159661,0.99950,0.00062
2458580.161050,1.00017,0.00062
2458580.162439,0.99973,0.00062
2458580.163828,0.99978,0.00062
2458580.165217,0.99999,0.00062
2458580.166606,0.99990,0.00062
2458580.167995,0.99986,0.00062
2458580.169384,0.99946,0.00062
2458580.170772,1.00009,0.00062
2458580.172161,0.99945,0.00062
2458580.173550,1.00023,0.00062
2458580.174939,0.99958,0.00062
2458580.176328,1.00006,0.00062
2458580.177717,0.99936,0.00062
2458580.179106,1.00068,0.00062
2458580.180495,1.00059,0.00062
2458580.181884,0.99952,0.00062
2458580.183273,0.99895,0.00062
2458580.184662,1.00047,0.00062
2458580.186050,1.00010,0.00062
2458580.187439,0.99932,0.00062
2458580.188828,0.99955,0.00062
2458580.190217,1.00031,0.00062
2458580.191606,0.99895,0.00062
2458580.192995,1.00012,0.00062
2458580.194384,0.99995,0.00062
2458580.195773,1.00018,0.00062
2458580.197162,1.00016,0.00062
2458580.198551,0.99982,0.00062
2458580.199940,1.00064,0.00062
2458580.201328,1.00040,0.00062
2458580.202717,0.99968,0.00062
2458580.204106,1.00091,0.00062
2458580.205495,1.00096,0.00062
2458580.206884,1.00161,0.00062
2458580.208273,0.99938,0.00062
2458580.209662,1.00057,0.00062
2458580.211051,0.99994,0.00062
2458580.212440,0.99973,0.00062
2458580.213829,1.00013,0.00062
2458580.215218,1.00098,0.00062
2458580.216606,1.00008,0.00062
2458580.217995,1.00084,0.00062
2458580.219384,1.00031,0.00062
2458580.220773,0.99920,0.00062
2458580.222162,0.99947,0.00062
2458580.223551,1.00086,0.00062
2458580.224940,1.00034,0.00062
2458580.226329,0.99977,0.00062
2458580.227718,0.99933,0.00062
2458580.229107,1.00069,0.00062
2458580.230496,0.99989,0.00062
2458580.231884,1.00011,0.00062
2458580.233273,1.00095,0.00062
2458580.234662,1.00031,0.00062
2458580.236051,0.99998,0.00062
2458580.237440,1.00071,0.00062
2458580.238829,1.00015,0.00062
2458580.240218,1.00044,0.00062
2458580.241607,1.00089,0.00062
2458580.242996,0.99891,0.00062
2458580.244385,0.99968,0.00062
2458580.245774,1.00007,0.00062
2458580.247162,1.00005,0.00062
2458580.248551,0.99954,0.00062
2458580.249940,1.00094,0.00062
2458580.251329,1.00015,0.00062
2458580.252718,0.99944,0.00062
2458580.254107,1.00100,0.00062
2458580.255496,0.99960,0.00062
2458580.256885,1.00021,0.00062
2458580.258274,1.00071,0.00062
2458580.259663,0.99977,0.00062
2458580.261052,1.00035,0.00062
2458580.262440,1.00003,0.00062
2458580.263829,1.00006,0.00062
2458580.265218,1.00007,0.00062
2458580.266607,0.99990,0.00062
2458580.267996,1.00021,0.00062
2458580.269385,0.99966,0.00062
2458580.270774,0.99975,0.00062
2458580.272163,1.00051,0.00062
2458580.273552,0.99942,0.00062
2458580.274941,0.99954,0.00062
2458580.276330,0.99953,0.00062
2458580.277718,1.00078,0.00062
2458580.280496,0.99999,0.00062
2458580.281885,0.99953,0.00062
2458580.283274,0.99920,0.00062
2458580.284663,1.00048,0.00062
2458580.286052,1.00039,0.00062
2458580.287441,1.00117,0.00062
2458580.288830,0.99995,0.00062
2458580.290219,0.99988,0.00062
2458580.291608,1.00038,0.00062
2458580.292996,0.99928,0.00062
2458580.294385,0.99948,0.00062
2458580.295774,1.00011,0.00062
2458580.297163,1.00036,0.00062
2458580.298552,0.99916,0.00062
2458580.299941,1.00030,0.00062
2458580.301330,1.00010,0.00062
2458580.302719,0.99998,0.00062
2458580.304108,0.99960,0.00062
2458580.305497,1.00065,0.00062
2458580.306886,1.00026,0.00062
2458580.308274,0.99926,0.00062
2458580.309663,1.00011,0.00062
2458580.311052,1.00122,0.00062
2458580.312441,1.00100,0.00062
2458580.313830,1.00014,0.00062
2458580.315219,1.00066,0.00062
2458580.316608,1.00039,0.00062
2458580.317997,1.00007,0.00062
2458580.319386,0.99947,0.00062
2458580.320775,1.00012,0.00062
2458580.322164,0.99988,0.00062
2458580.323552,1.00064,0.00062
2458580.324941,1.00025,0.00062
2458580.326330,1.00025,0.00062
2458580.327719,0.99995,0.00062
2458580.329108,1.00065,0.00062
2458580.330497,1.00067,0.00062
2458580.331886,1.00107,0.00062
2458580.333275,1.00054,0.00062
2458580.334664,1.00105,0.00062
2458580.336053,1.00017,0.00062
2458580.337442,1.00084,0.00062
2458580.338830,1.00044,0.00062
2458580.340219,0.99982,0.00062
2458580.341608,0.99967,0.00062
2458580.342997,0.99875,0.00062
2458580.344386,1.00058,0.00062
2458580.345775,1.00012,0.00062
2458580.347164,1.00064,0.00062
2458580.348553,1.00009,0.00062
2458580.349942,0.99952,0.00062
2458580.351331,1.00066,0.00062
2458580.352720,1.00019,0.00062
2458580.354108,1.00003,0.00062
2458580.355497,1.00050,0.00062
2458580.356886,0.99919,0.00062
2458580.358275,1.00083,0.00062
2458580.359664,0.99995,0.00062
2458580.361053,1.00037,0.00062
2458580.362442,0.99998,0.00062
2458580.363831,1.00084,0.00062
2458580.365220,1.00139,0.00062
2458580.366609,0.99952,0.00062
2458580.367998,0.99968,0.00062
2458580.369386,1.00014,0.00062
2458580.370775,0.99952,0.00062
2458580.372164,1.00101,0.00062
2458580.373553,1.00015,0.00062
2458580.374942,1.00019,0.00062
2458580.376331,0.99982,0.00062
2458580.377720,0.99973,0.00062
2458580.379109,1.00055,0.00062
2458580.380498,0.99975,0.00062
2458580.381887,1.00070,0.00062
2458580.383276,1.00072,0.00062
2458580.384664,0.99997,0.00062
2458580.386053,1.00057,0.00062
2458580.387442,0.99976,0.00062
2458580.388831,1.00045,0.00062
2458580.390220,1.00004,0.00062
2458580.391609,0.99934,0.00062
2458580.392998,1.00037,0.00062
2458580.394387,1.00067,0.00062
2458580.395776,1.00052,0.00062
2458580.397165,1.00064,0.00062
2458580.398554,0.99944,0.00062
2458580.399942,0.99989,0.00062
2458580.401331,0.99909,0.00062
2458580.402720,0.99928,0.00062
2458580.404109,1.00080,0.00062
2458580.405498,0.99967,0.00062
2458580.406887,1.00068,0.00062
2458580.408276,0.99951,0.00062
2458580.409665,1.00061,0.00062
2458580.411054,1.00005,0.00062
2458580.412443,1.00076,0.00062
2458580.413832,0.99983,0.00062
2458580.415220,1.00086,0.00062
2458580.416609,1.00051,0.00062
2458580.417998,1.00031,0.00062
2458580.419387,0.99988,0.00062
2458580.420776,0.99986,0.00062
2458580.422165,1.00044,0.00062
2458580.423554,1.00082,0.00062
2458580.424943,0.99947,0.00062
2458580.426332,0.99992,0.00062
2458580.427721,1.00082,0.00062
2458580.429110,1.00053,0.00062
2458580.430498,0.99931,0.00062
2458580.431887,0.99976,0.00062
2458580.433276,1.00110,0.00062
2458580.434665,1.00018,0.00062
2458580.436054,0.99917,0.00062
2458580.437443,1.00055,0.00062
2458580.438832,0.99977,0.00062
2458580.440221,0.99950,0.00062
2458580.441610,0.99954,0.00062
2458580.442999,0.99996,0.00062
2458580.444388,0.99993,0.00062
2458580.445776,0.99989,0.00062
2458580.447165,1.00123,0.00062
2458580.448554,1.00071,0.00062
2458580.449943,1.00135,0.00062
2458580.451332,1.00001,0.00062
2458580.452721,1.00012,0.00062
2458580.454110,1.00080,0.00062
2458580.455499,1.00107,0.00062
2458580.456888,0.99956,0.00062
2458580.458277,1.00038,0.00062
2458580.459666,0.99962,0.00062
2458580.461054,0.99901,0.00062
2458580.462443,0.99980,0.00062
2458580.463832,0.99955,0.00062
2458580.465221,1.00053,0.00062
2458580.466610,0.99937,0.00062
2458580.467999,0.99977,0.00062
2458580.469388,1.00015,0.00062
2458580.470777,1.00004,0.00062
2458580.472166,1.00078,0.00062
2458580.473555,1.00033,0.00062
2458580.474944,0.99967,0.00062
2458580.476332,1.00021,0.00062
2458580.477721,1.00054,0.00062
2458580.479110,0.99997,0.00062
2458580.480499,1.00024,0.00062
2458580.481888,1.00052,0.00062
2458580.483277,0.99921,0.00062
2458580.484666,1.00112,0.00062
2458580.486055,0.99954,0.00062
2458580.487444,0.99953,0.00062
2458580.488833,1.00058,0.00062
2458580.490222,0.99980,0.00062
2458580.491610,1.00039,0.00062
2458580.492999,1.00034,0.00062
2458580.494388,1.00180,0.00062
2458580.495777,1.00105,0.00062
2458580.497166,1.00102,0.00062
2458580.498555,0.99989,0.00062
2458580.499944,1.00057,0.00062
2458580.501333,1.00053,0.00062
2458580.502722,0.99985,0.00062
2458580.504111,1.00002,0.00062
2458580.505499,1.00008,0.00062
2458580.506888,1.00109,0.00062
2458580.508277,1.00085,0.00062
2458580.509666,1.00041,0.00062
2458580.511055,1.00049,0.00062
2458580.512444,1.00053,0.00062
2458580.513833,1.00060,0.00062
2458580.515222,1.00049,0.00062
2458580.516611,1.00041,0.00062
2458580.518000,1.00057,0.00062
2458580.519389,1.00050,0.00062
2458580.520777,0.99963,0.00062
2458580.522166,0.99980,0.00062
2458580.523555,0.99984,0.00062
2458580.524944,0.99987,0.00062
2458580.526333,1.00037,0.00062
2458580.527722,1.00102,0.00062
2458580.529111,0.99996,0.00062
2458580.530500,1.00074,0.00062
2458580.531889,1.00027,0.00062
2458580.533278,1.00107,0.00062
2458580.534667,1.00103,0.00062
2458580.536055,0.99970,0.00062
2458580.537444,1.00111,0.00062
2458580.538833,0.99934,0.00062
2458580.540222,1.00069,0.00062
2458580.541611,1.00140,0.00062
2458580.543000,1.00029,0.00062
2458580.544389,1.00029,0.00062
2458580.545778,1.00119,0.00062
2458580.547167,1.00025,0.00062
2458580.548556,1.00031,0.00062
2458580.549945,0.99988,0.00062
2458580.551333,1.00060,0.00062
2458580.552722,1.00124,0.00062
2458580.554111,0.99940,0.00062
2458580.555500,1.00015,0.00062
2458580.556889,1.00106,0.00062
2458580.558278,0.99951,0.00062
2458580.559667,1.00025,0.00062
2458580.561056,1.00051,0.00062
2458580.562445,1.00079,0.00062
2458580.563834,1.00035,0.00062
2458580.565223,0.99934,0.00062
2458580.566611,1.00069,0.00062
2458580.568000,0.99909,0.00062
2458580.569389,1.00009,0.00062
2458580.570778,1.00027,0.00062
2458580.572167,1.00057,0.00062
2458580.573556,1.00023,0.00062
2458580.574945,1.00004,0.00062
2458580.576334,1.00122,0.00062
2458580.577723,1.00083,0.00062
2458580.579112,1.00103,0.00062
2458580.580501,0.99999,0.00062
2458580.581889,1.00116,0.00062
2458580.583278,1.00041,0.00062
2458580.584667,0.99917,0.00062
2458580.586056,1.00069,0.00062
2458580.587445,1.00012,0.00062
2458580.588834,0.99987,0.00062
2458580.590223,1.00024,0.00062
2458580.591612,1.00062,0.00062
2458580.593001,1.00028,0.00062
2458580.594390,1.00036,0.00062
2458580.595779,0.99979,0.00062
2458580.597167,1.00046,0.00062
2458580.598556,1.00016,0.00062
2458580.599945,0.99999,0.00062
2458580.601334,1.00030,0.00062
2458580.602723,0.99972,0.00062
2458580.604112,1.00027,0.00062
2458580.605501,1.00047,0.00062
2458580.606890,1.00008,0.00062
2458580.608279,0.99934,0.00062
2458580.609668,0.99978,0.00062
2458580.611056,0.99990,0.00062
2458580.612445,1.00043,0.00062
2458580.613834,0.99951,0.00062
2458580.615223,0.99982,0.00062
2458580.616612,0.99949,0.00062
2458580.618001,1.00068,0.00062
2458580.619390,0.99968,0.00062
2458580.620779,0.99998,0.00062
2458580.622168,0.99963,0.00062
2458580.623557,1.00011,0.00062
2458580.624946,0.99954,0.00062
2458580.626334,1.00028,0.00062
2458580.627723,0.99972,0.00062
2458580.629112,1.00098,0.00062
2458580.630501,0.99951,0.00062
2458580.631890,0.99943,0.00062
2458580.633279,1.00013,0.00062
2458580.634668,1.00058,0.00062
2458580.636057,0.99955,0.00062
2458580.637446,1.00057,0.00062
2458580.638835,1.00051,0.00062
2458580.640224,1.00040,0.00062
2458580.641612,0.99990,0.00062
2458580.643001,1.00016,0.00062
2458580.644390,1.00064,0.00062
2458580.645779,1.00042,0.00062
2458580.647168,0.99990,0.00062
2458580.648557,1.00031,0.00062
2458580.649946,0.99986,0.00062
2458580.651335,1.00061,0.00062
2458580.652724,1.00065,0.00062
2458580.654113,1.00013,0.00062
2458580.655502,0.99949,0.00062
2458580.656890,0.99991,0.00062
2458580.658279,1.00079,0.00062
2458580.659668,0.99994,0.00062
2458580.661057,0.99929,0.00062
2458580.662446,0.99956,0.00062
2458580.663835,0.99987,0.00062
2458580.665224,0.99929,0.00062
2458580.666613,1.00138,0.00062
2458580.668002,0.99958,0.00062
2458580.669391,1.00001,0.00062
2458580.670780,1.00068,0.00062
2458580.672168,1.00003,0.00062
2458580.673557,0.99933,0.00062
2458580.674946,0.99997,0.00062
2458580.676335,1.00005,0.00062
2458580.677724,0.99941,0.00062
2458580.679113,0.99920,0.00062
2458580.680502,0.99892,0.00062
2458580.681891,0.99969,0.00062
2458580.683280,1.00105,0.00062
2458580.684669,0.99962,0.00062
2458580.686057,1.00048,0.00062
2458580.687446,1.00010,0.00062
2458580.688835,0.99908,0.00062
2458580.690224,0.99900,0.00062
2458580.691613,1.00075,0.00062
2458580.693002,1.00050,0.00062
2458580.694391,1.00005,0.00062
2458580.695780,0.99946,0.00062
2458580.697169,1.00023,0.00062
2458580.698558,0.99967,0.00062
2458580.699947,1.00037,0.00062
2458580.701335,0.99970,0.00062
2458580.702724,0.99997,0.00062
2458580.704113,1.00029,0.00062
2458580.705502,0.99999,0.00062
2458580.706891,0.99962,0.00062
2458580.708280,1.00014,0.00062
2458580.709669,0.99989,0.00062
2458580.711058,0.99897,0.00062
2458580.712447,0.99970,0.00062
2458580.713836,0.99977,0.00062
2458580.715225,0.99953,0.00062
2458580.716613,0.99947,0.00062
2458580.718002,1.00002,0.00062
2458580.719391,1.00027,0.00062
2458580.720780,0.99967,0.00062
2458580.722169,0.99914,0.00062
2458580.723558,0.99929,0.00062
2458580.724947,0.99955,0.00062
2458580.726336,1.00012,0.00062
2458580.727725,0.99915,0.00062
2458580.729114,0.99936,0.00062
2458580.730503,1.00068,0.00062
2458580.731891,0.99950,0.00062
2458580.733280,1.00029,0.00062
2458580.734669,0.99984,0.00062
2458580.736058,0.99938,0.00062
2458580.737447,1.00093,0.00062
2458580.738836,1.00026,0.00062
2458580.740225,0.99987,0.00062
2458580.741614,1.00076,0.00062
2458580.743003,0.99945,0.00062
2458580.744392,1.00021,0.00062
2458580.745781,1.00034,0.00062
2458580.747169,0.99951,0.00062
2458580.748558,0.99961,0.00062
2458580.749947,0.99927,0.00062
2458580.751336,0.99934,0.00062
2458580.752725,1.00014,0.00062
2458580.754114,0.99932,0.00062
2458580.755503,1.00046,0.00062
2458580.756892,1.00048,0.00062
2458580.758281,0.99988,0.00062
2458580.759670,0.99974,0.00062
2458580.761058,0.99999,0.00062
2458580.762447,0.99943,0.00062
2458580.763836,1.00061,0.00062
2458580.765225,1.00160,0.00062
2458580.766614,1.00042,0.00062
2458580.768003,0.99977,0.00062
2458580.769392,0.99974,0.00062
2458580.770781,0.99899,0.00062
2458580.772170,1.00031,0.00062
2458580.773559,0.99972,0.00062
2458580.774948,1.00020,0.00062
2458580.776336,0.99912,0.00062
2458580.777725,0.99992,0.00062
2458580.779114,0.99966,0.00062
2458580.780503,0.99908,0.00062
2458580.781892,0.99991,0.00062
2458580.783281,0.99976,0.00062
2458580.784670,1.00064,0.00062
2458580.786059,0.99989,0.00062
2458580.787448,0.99993,0.00062
2458580.788837,0.99881,0.00062
2458580.790226,1.00020,0.00062
2458580.791614,0.99975,0.00062
2458580.793003,0.99909,0.00062
2458580.794392,1.00059,0.00062
2458580.795781,0.99983,0.00062
2458580.797170,0.99974,0.00062
2458580.798559,0.99994,0.00062
2458580.799948,0.99949,0.00062
2458580.801337,1.00011,0.00062
2458580.802726,0.99885,0.00062
2458580.804115,0.99942,0.00062
2458580.805504,1.00008,0.00062
2458580.806892,1.00014,0.00062
2458580.808281,1.00028,0.00062
2458580.809670,0.99959,0.00062
2458580.811059,1.00018,0.00062
2458580.812448,0.99966,0.00062
2458580.813837,1.00002,0.00062
2458580.815226,1.00018,0.00062
2458580.816615,0.99980,0.00062
2458580.818004,0.99877,0.00062
2458580.819393,0.99978,0.00062
2458580.820781,1.00012,0.00062
2458580.822170,0.99949,0.00062
2458580.823559,0.99927,0.00062
2458580.824948,0.99993,0.00062
2458580.826337,0.99884,0.00062
2458580.827726,1.00036,0.00062
2458580.829115,0.99994,0.00062
2458580.830504,0.99965,0.00062
2458580.831893,1.00023,0.00062
2458580.833282,0.99972,0.00062
2458580.834671,1.00015,0.00062
2458580.836059,0.99976,0.00062
2458580.837448,0.99946,0.00062
2458580.838837,0.99960,0.00062
2458580.840226,0.99966,0.00062
2458580.841615,1.00060,0.00062
2458580.843004,0.99953,0.00062
2458580.844393,1.00069,0.00062
2458580.845782,0.99838,0.00062
2458580.847171,0.99897,0.00062
2458580.848560,0.99980,0.00062
2458580.849949,1.00033,0.00062
2458580.851337,0.99950,0.00062
2458580.852726,0.99931,0.00062
2458580.854115,0.99966,0.00062
2458580.855504,0.99978,0.00062
2458580.856893,0.99910,0.00062
2458580.858282,0.99955,0.00062
2458580.859671,0.99962,0.00062
2458580.861060,0.99985,0.00062
2458580.862449,1.00025,0.00062
2458580.863838,0.99980,0.00062
2458580.865226,0.99970,0.00062
2458580.866615,0.99987,0.00062
2458580.868004,0.99893,0.00062
2458580.869393,1.00009,0.00062
2458580.870782,1.00007,0.00062
2458580.872171,1.00007,0.00062
2458580.873560,1.00018,0.00062
2458580.874949,1.00041,0.00062
2458580.876338,0.99991,0.00062
2458580.877727,0.99969,0.00062
2458580.879116,1.00094,0.00062
2458580.880504,0.99944,0.00062
2458580.881893,0.99969,0.00062
2458580.883282,0.99980,0.00062
2458580.884671,0.99977,0.00062
2458580.886060,0.99963,0.00062
2458580.887449,0.99948,0.00062
2458580.888838,0.99918,0.00062
2458580.890227,0.99966,0.00062
2458580.891616,0.99920,0.00062
2458580.893005,0.99906,0.00062
2458580.894394,0.99956,0.00062
2458580.895782,0.99911,0.00062
2458580.897171,0.99879,0.00062
2458580.898560,1.00019,0.00062
2458580.899949,1.00050,0.00062
2458580.901338,1.00049,0.00062
2458580.902727,1.00016,0.00062
2458580.904116,0.99956,0.00062
2458580.905505,0.99979,0.00062
2458580.906894,1.00035,0.00062
2458580.908283,1.00101,0.00062
2458580.909671,0.99880,0.00062
2458580.911060,0.99978,0.00062
2458580.912449,0.99934,0.00062
2458580.913838,0.99912,0.00062
2458580.915227,1.00050,0.00062
2458580.916616,0.99980,0.00062
2458580.918005,1.00027,0.00062
2458580.919394,1.00034,0.00062
2458580.920783,1.00047,0.00062
2458580.922172,0.99964,0.00062
2458580.923561,0.99985,0.00062
2458580.924949,1.00093,0.00062
2458580.926338,1.00005,0.00062
2458580.927727,1.00037,0.00062
2458580.929116,1.00077,0.00062
2458580.930505,0.99902,0.00062
2458580.931894,0.99962,0.00062
2458580.933283,1.00102,0.00062
2458580.934672,0.99999,0.00062
2458580.936061,0.99958,0.00062
2458580.937450,0.99930,0.00062
2458580.938839,0.99966,0.00062
2458580.940227,1.00052,0.00062
2458580.941616,1.00054,0.00062
2458580.943005,1.00030,0.00062
2458580.944394,0.99932,0.00062
2458580.945783,0.99964,0.00062
2458580.947172,0.99964,0.00062
2458580.948561,0.99924,0.00062
2458580.949950,1.00096,0.00062
2458580.951339,1.00000,0.00062
2458580.952728,0.99989,0.00062
2458580.954116,1.00007,0.00062
2458580.955505,1.00074,0.00062
2458580.956894,0.99961,0.00062
2458580.958283,1.00013,0.00062
2458580.959672,1.00058,0.00062
2458580.961061,0.99992,0.00062
2458580.962450,1.00087,0.00062
2458580.963839,0.99967,0.00062
2458580.965228,1.00051,0.00062
2458580.966617,1.00058,0.00062
2458580.968006,1.00042,0.00062
2458580.969394,0.99922,0.00062
2458580.970783,0.99979,0.00062
2458580.972172,0.99991,0.00062
2458580.973561,1.00004,0.00062
2458580.974950,1.00039,0.00062
2458580.976339,0.99968,0.00062
2458580.977728,0.99924,0.00062
2458580.979117,1.00033,0.00062
2458580.980506,1.00013,0.00062
2458580.981895,0.99982,0.00062
2458580.983284,0.99984,0.00062
2458580.984672,0.99969,0.00062
2458580.986061,0.99937,0.00062
2458580.987450,1.00020,0.00062
2458580.988839,1.00018,0.00062
2458580.990228,0.99985,0.00062
2458580.991617,0.99994,0.00062
2458580.993006,1.00058,0.00062
2458580.994395,1.00090,0.00062
2458580.995784,1.00021,0.00062
2458580.997173,1.00032,0.00062
2458580.998561,1.00004,0.00062
2458580.999950,0.99941,0.00062
2458581.001339,1.00174,0.00062
2458581.002728,1.00037,0.00062
2458581.004117,0.99991,0.00062
2458581.005506,0.99998,0.00062
2458581.006895,1.00048,0.00062
2458581.008284,1.00031,0.00062
2458581.009673,1.00056,0.00062
2458581.011062,1.00004,0.00062
2458581.012451,1.00057,0.00062
2458581.013839,0.99988,0.00062
2458581.015228,1.00104,0.00062
2458581.016617,0.99841,0.00062
2458581.018006,0.99971,0.00062
2458581.019395,1.00036,0.00062
2458581.020784,0.99938,0.00062
2458581.022173,1.00011,0.00062
2458581.023562,1.00028,0.00062
2458581.024951,0.99992,0.00062
2458581.026340,0.99884,0.00062
2458581.027728,0.99974,0.00062
2458581.029117,1.00084,0.00062
2458581.030506,1.00002,0.00062
2458581.031895,1.00084,0.00062
2458581.033284,1.00041,0.00062
2458581.034673,1.00018,0.00062
2458581.036062,1.00000,0.00062
2458581.037451,1.00068,0.00062
2458581.038840,1.00022,0.00062
2458581.040229,1.00089,0.00062
2458581.041618,1.00015,0.00062
2458581.043006,1.00061,0.00062
2458581.044395,0.99890,0.00062
2458581.045784,0.99962,0.00062
2458581.047173,0.99936,0.00062
2458581.048562,0.99939,0.00062
2458581.049951,1.00057,0.00062
2458581.051340,1.00029,0.00062
2458581.052729,0.99944,0.00062
2458581.054118,1.00032,0.00062
2458581.055507,1.00061,0.00062
2458581.056896,0.99960,0.00062
2458581.058284,1.00034,0.00062
2458581.059673,0.99978,0.00062
2458581.061062,0.99923,0.00062
2458581.062451,1.00000,0.00062
2458581.063840,0.99972,0.00062
2458581.065229,0.99998,0.00062
2458581.066618,1.00070,0.00062
2458581.068007,1.00023,0.00062
2458581.069396,0.99959,0.00062
2458581.070785,0.99908,0.00062
2458581.072173,0.99984,0.00062
2458581.073562,1.00070,0.00062
2458581.074951,0.99997,0.00062
2458581.076340,0.99945,0.00062
2458581.077729,1.00028,0.00062
2458581.079118,1.00031,0.00062
2458581.080507,0.99884,0.00062
2458581.081896,1.00100,0.00062
2458581.083285,0.99963,0.00062
2458581.084674,1.00013,0.00062
2458581.086063,0.99973,0.00062
2458581.087451,1.00011,0.00062
2458581.088840,1.00055,0.00062
2458581.090229,1.00006,0.00062
2458581.091618,1.00001,0.00062
2458581.093007,1.00073,0.00062
2458581.094396,1.00094,0.00062
2458581.095785,1.00099,0.00062
2458581.097174,0.99976,0.00062
2458581.098563,1.00051,0.00062
2458581.099952,1.00056,0.00062
2458581.101340,1.00037,0.00062
2458581.102729,0.99978,0.00062
2458581.104118,1.00058,0.00062
2458581.105507,0.99993,0.00062
2458581.106896,1.00017,0.00062
2458581.108285,0.99938,0.00062
2458581.109674,1.00097,0.00062
2458581.111063,1.00096,0.00062
2458581.112452,0.99990,0.00062
2458581.113841,1.00060,0.00062
2458581.115230,1.00088,0.00062
2458581.116618,0.99969,0.00062
2458581.118007,1.00018,0.00062
2458581.119396,1.00034,0.00062
2458581.120785,0.99951,0.00062
2458581.122174,0.99981,0.00062
2458581.123563,1.00014,0.00062
2458581.124952,0.99971,0.00062
2458581.126341,1.00132,0.00062
2458581.127730,1.00071,0.00062
2458581.129119,1.00006,0.00062
2458581.130507,0.99971,0.00062
2458581.131896,1.00057,0.00062
2458581.133285,0.99970,0.00062
2458581.134674,0.99985,0.00062
2458581.136063,1.00070,0.00062
2458581.137452,0.99913,0.00062
2458581.138841,1.00016,0.00062
2458581.140230,0.99979,0.00062
2458581.141619,1.00073,0.00062
2458581.143008,0.99989,0.00062
2458581.144397,1.00004,0.00062
2458581.145785,0.99950,0.00062
2458581.147174,0.99976,0.00062
2458581.148563,1.00085,0.00062
2458581.149952,1.00087,0.00062
2458581.151341,1.00027,0.00062
2458581.152730,0.99950,0.00062
2458581.154119,0.99968,0.00062
2458581.155508,0.99993,0.00062
2458581.156897,1.00027,0.00062
2458581.158286,1.00044,0.00062
2458581.159674,1.00017,0.00062
2458581.161063,0.99979,0.00062
2458581.162452,1.00061,0.00062
2458581.163841,1.00071,0.00062
2458581.165230,0.99994,0.00062
2458581.166619,1.00049,0.00062
2458581.168008,1.00007,0.00062
2458581.169397,0.99933,0.00062
2458581.170786,1.00073,0.00062
2458581.172175,0.99986,0.00062
2458581.173564,0.99992,0.00062
2458581.174952,1.00008,0.00062
2458581.176341,1.00013,0.00062
2458581.177730,0.99981,0.00062
2458581.179119,1.00048,0.00062
2458581.180508,0.99960,0.00062
2458581.181897,0.99987,0.00062
2458581.183286,0.99911,0.00062
2458581.184675,0.99990,0.00062
2458581.186064,1.00019,0.00062
2458581.187453,0.99955,0.00062
2458581.188841,0.99936,0.00062
2458581.190230,1.00039,0.00062
2458581.191619,1.00057,0.00062
2458581.193008,0.99989,0.00062
2458581.194397,1.00020,0.00062
2458581.195786,0.99972,0.00062
2458581.197175,1.00032,0.00062
2458581.198564,1.00011,0.00062
2458581.199953,1.00050,0.00062
2458581.201342,1.00037,0.00062
2458581.202731,0.99950,0.00062
2458581.204119,0.99988,0.00062
2458581.205508,0.99964,0.00062
2458581.206897,1.00019,0.00062
2458581.208286,0.99942,0.00062
2458581.209675,0.99974,0.00062
2458581.211064,1.00060,0.00062
2458581.212453,1.00041,0.00062
2458581.213842,1.00021,0.00062
2458581.215231,1.00058,0.00062
2458581.216620,1.00080,0.00062
2458581.218008,0.99973,0.00062
2458581.219397,1.00010,0.00062
2458581.220786,1.00026,0.00062
2458581.222175,1.00024,0.00062
2458581.223564,1.00011,0.00062
2458581.224953,1.00034,0.00062
2458581.226342,1.00058,0.00062
2458581.227731,1.00023,0.00062
2458581.229120,1.00042,0.00062
2458581.230509,0.99995,0.00062
2458581.231898,1.00025,0.00062
2458581.233286,0.99890,0.00062
2458581.234675,1.00065,0.00062
2458581.236064,0.99965,0.00062
2458581.237453,1.00050,0.00062
2458581.238842,0.99983,0.00062
2458581.240231,0.99918,0.00062
2458581.241620,0.99951,0.00062
2458581.243009,1.00011,0.00062
2458581.244398,0.99983,0.00062
2458581.245787,1.00017,0.00062
2458581.247175,1.00040,0.00062
2458581.248564,1.00047,0.00062
2458581.249953,0.99966,0.00062
2458581.251342,0.99970,0.00062
2458581.252731,1.00052,0.00062
2458581.254120,0.99923,0.00062
2458581.255509,0.99997,0.00062
2458581.256898,0.99934,0.00062
2458581.258287,1.00026,0.00062
2458581.259676,1.00072,0.00062
2458581.261065,0.99983,0.00062
2458581.262453,0.99974,0.00062
2458581.263842,0.99956,0.00062
2458581.265231,0.99915,0.00062
2458581.266620,0.99985,0.00062
2458581.268009,0.99932,0.00062
2458581.269398,1.00035,0.00062
2458581.270787,0.99943,0.00062
2458581.272176,1.00043,0.00062
2458581.273565,0.99986,0.00062
2458581.274954,0.99872,0.00062
2458581.276342,0.99939,0.00062
2458581.277731,1.00036,0.00062
2458581.279120,1.00025,0.00062
2458581.280509,0.99959,0.00062
2458581.281898,0.99956,0.00062
2458581.283287,0.99951,0.00062
2458581.284676,1.00018,0.00062
2458581.286065,0.99980,0.00062
2458581.287454,1.00010,0.00062
2458581.288843,0.99906,0.00062
2458581.290232,0.99988,0.00062
2458581.291620,0.99992,0.00062
2458581.293009,0.99954,0.00062
2458581.294398,1.00001,0.00062
2458581.295787,1.00024,0.00062
2458581.297176,0.99985,0.00062
2458581.298565,1.00007,0.00062
2458581.299954,1.00049,0.00062
2458581.301343,1.00020,0.00062
2458581.302732,0.99957,0.00062
2458581.304121,1.00065,0.00062
2458581.305509,1.00017,0.00062
2458581.306898,0.99947,0.00062
2458581.308287,0.99993,0.00062
2458581.309676,1.00056,0.00062
2458581.311065,0.99976,0.00062
2458581.312454,1.00034,0.00062
2458581.313843,0.99965,0.00062
2458581.315232,1.00040,0.00062
2458581.316621,0.99993,0.00062
2458581.318010,0.99891,0.00062
2458581.319398,1.00046,0.00062
2458581.320787,1.00016,0.00062
2458581.322176,0.99917,0.00062
2458581.323565,1.00140,0.00062
2458581.324954,1.00030,0.00062
2458581.326343,1.00065,0.00062
2458581.327732,1.00081,0.00062
2458581.329121,0.99995,0.00062
2458581.330510,1.00042,0.00062
2458581.331899,0.99953,0.00062
2458581.333288,1.00013,0.00062
2458581.334676,1.00036,0.00062
2458581.336065,1.00004,0.00062
2458581.337454,1.00013,0.00062
2458581.338843,1.00022,0.00062
2458581.340232,1.00006,0.00062
2458581.341621,1.00022,0.00062
2458581.343010,0.99994,0.00062
2458581.344399,1.00000,0.00062
2458581.345788,0.99997,0.00062
2458581.347177,1.00041,0.00062
2458581.348565,0.99867,0.00062
2458581.349954,1.00056,0.00062
2458581.351343,0.99987,0.00062
2458581.352732,0.99969,0.00062
2458581.354121,0.99960,0.00062
2458581.355510,1.00080,0.00062
2458581.356899,1.00024,0.00062
2458581.358288,0.99966,0.00062
2458581.359677,1.00105,0.00062
2458581.361066,0.99953,0.00062
2458581.362455,0.99963,0.00062
2458581.363843,0.99980,0.00062
2458581.365232,1.00071,0.00062
2458581.366621,0.99897,0.00062
2458581.368010,1.00004,0.00062
2458581.369399,1.00090,0.00062
2458581.370788,1.00052,0.00062
2458581.372177,0.99907,0.00062
2458581.373566,0.99980,0.00062
2458581.374955,1.00022,0.00062
2458581.376344,1.00048,0.00062
2458581.377732,1.00021,0.00062
2458581.379121,1.00052,0.00062
2458581.380510,1.00037,0.00062
2458581.381899,1.00000,0.00062
2458581.383288,0.99974,0.00062
2458581.384677,0.99902,0.00062
2458581.386066,0.99951,0.00062
2458581.387455,0.99982,0.00062
2458581.388844,1.00006,0.00062
2458581.390233,0.99916,0.00062
2458581.391621,0.99979,0.00062
2458581.393010,0.99993,0.00062
2458581.394399,0.99926,0.00062
2458581.395788,0.99963,0.00062
2458581.397177,0.99963,0.00062
2458581.398566,0.99940,0.00062
2458581.399955,1.00030,0.00062
2458581.401344,0.99901,0.00062
2458581.402733,1.00014,0.00062
2458581.404122,1.00062,0.00062
2458581.405511,1.00001,0.00062
2458581.406899,1.00006,0.00062
2458581.408288,0.99970,0.00062
2458581.409677,1.00064,0.00062
2458581.411066,0.99981,0.00062
2458581.412455,0.99995,0.00062
2458581.413844,0.99949,0.00062
2458581.415233,0.99960,0.00062
2458581.416622,1.00000,0.00062
2458581.418011,1.00064,0.00062
2458581.419400,0.99964,0.00062
2458581.420788,0.99992,0.00062
2458581.422177,0.99994,0.00062
2458581.423566,1.00063,0.00062
2458581.424955,0.99960,0.00062
2458581.426344,1.00114,0.00062
2458581.427733,0.99922,0.00062
2458581.429122,0.99936,0.00062
2458581.430511,0.99999,0.00062
2458581.431900,0.99994,0.00062
2458581.433289,0.99933,0.00062
2458581.434677,0.99926,0.00062
2458581.436066,0.99994,0.00062
2458581.437455,0.99980,0.00062
2458581.438844,1.00041,0.00062
2458581.440233,0.99976,0.00062
2458581.441622,1.00010,0.00062
2458581.443011,0.99986,0.00062
2458581.444400,0.99917,0.00062
2458581.445789,1.00000,0.00062
2458581.447178,0.99995,0.00062
2458581.448567,1.00064,0.00062
2458581.449955,1.00005,0.00062
2458581.451344,1.00021,0.00062
2458581.452733,1.00028,0.00062
2458581.454122,1.00126,0.00062
2458581.455511,0.99986,0.00062
2458581.456900,0.99977,0.00062
2458581.458289,1.00097,0.00062
2458581.459678,1.00055,0.00062
2458581.461067,0.99937,0.00062
2458581.462456,0.99960,0.00062
2458581.463844,1.00026,0.00062
2458581.465233,1.00073,0.00062
2458581.466622,1.00002,0.00062
2458581.468011,1.00044,0.00062
2458581.469400,1.00004,0.00062
2458581.470789,0.99921,0.00062
2458581.472178,1.00042,0.00062
2458581.473567,1.00056,0.00062
2458581.474956,1.00041,0.00062
2458581.476345,1.00049,0.00062
2458581.477733,0.99949,0.00062
2458581.479122,1.00070,0.00062
2458581.480511,1.00046,0.00062
2458581.481900,1.00046,0.00062
2458581.483289,1.00029,0.00062
2458581.484678,1.00002,0.00062
2458581.486067,0.99950,0.00062
2458581.487456,0.99942,0.00062
2458581.488845,0.99990,0.00062
2458581.490234,1.00039,0.00062
2458581.491622,1.00037,0.00062
2458581.493011,0.99980,0.00062
2458581.494400,1.00003,0.00062
2458581.495789,0.99978,0.00062
2458581.497178,1.00092,0.00062
2458581.498567,1.00024,0.00062
2458581.499956,0.99953,0.00062
2458581.501345,1.00037,0.00062
2458581.502734,1.00036,0.00062
2458581.504123,1.00043,0.00062
2458581.505512,1.00017,0.00062
2458581.506900,0.99975,0.00062
2458581.508289,0.99920,0.00062
2458581.509678,0.99974,0.00062
2458581.511067,0.99997,0.00062
2458581.512456,0.99876,0.00062
2458581.513845,0.99961,0.00062
2458581.515234,1.00002,0.00062
2458581.516623,1.00058,0.00062
2458581.518012,1.00092,0.00062
2458581.519401,1.00017,0.00062
2458581.520789,1.00010,0.00062
2458581.522178,1.00047,0.00062
2458581.523567,0.99927,0.00062
2458581.524956,0.99960,0.00062
2458581.526345,1.00073,0.00062
2458581.527734,0.99972,0.00062
2458581.529123,1.00067,0.00062
2458581.530512,0.99953,0.00062
2458581.531901,0.99870,0.00062
2458581.533290,1.00021,0.00062
2458581.534678,0.99994,0.00062
2458581.536067,0.99996,0.00062
2458581.537456,1.00042,0.00062
2458581.538845,1.00031,0.00062
2458581.540234,0.99886,0.00062
2458581.541623,0.99976,0.00062
2458581.543012,1.00063,0.00062
2458581.544401,1.00018,0.00062
2458581.545790,1.00004,0.00062
2458581.547179,1.00038,0.00062
2458581.548567,1.00003,0.00062
2458581.549956,0.99977,0.00062
2458581.551345,1.00070,0.00062
2458581.552734,0.99996,0.00062
2458581.554123,1.00011,0.00062
2458581.555512,1.00052,0.00062
2458581.556901,0.99945,0.00062
2458581.558290,0.99992,0.00062
2458581.559679,0.99927,0.00062
2458581.561068,0.99935,0.00062
2458581.562457,1.00002,0.00062
2458581.563845,1.00060,0.00062
2458581.565234,1.00039,0.00062
2458581.566623,1.00023,0.00062
2458581.568012,0.99986,0.00062
2458581.569401,0.99948,0.00062
2458581.570790,1.00020,0.00062
2458581.572179,1.00090,0.00062
2458581.573568,0.99973,0.00062
2458581.574957,0.99978,0.00062
2458581.576346,0.99949,0.00062
2458581.577734,1.00020,0.00062
2458581.579123,0.99947,0.00062
2458581.580512,1.00099,0.00062
2458581.581901,1.00046,0.00062
2458581.583290,0.99976,0.00062
2458581.584679,1.00005,0.00062
2458581.586068,0.99954,0.00062
2458581.587457,1.00027,0.00062
2458581.588846,1.00007,0.00062
2458581.590235,1.00023,0.00062
2458581.591623,0.99963,0.00062
2458581.593012,1.00024,0.00062
2458581.594401,1.00015,0.00062
2458581.595790,1.00037,0.00062
2458581.597179,0.99969,0.00062
2458581.598568,1.00019,0.00062
2458581.599957,1.00013,0.00062
2458581.601346,1.00036,0.00062
2458581.602735,1.00011,0.00062
2458581.604124,1.00069,0.00062
2458581.605512,0.99927,0.00062
2458581.606901,0.99996,0.00062
2458581.608290,1.00008,0.00062
2458581.609679,0.99986,0.00062
2458581.611068,1.00067,0.00062
2458581.612457,1.00004,0.00062
2458581.613846,1.00031,0.00062
2458581.615235,0.99975,0.00062
2458581.616624,0.99932,0.00062
2458581.618013,0.99975,0.00062
2458581.619401,0.99988,0.00062
2458581.620790,1.00069,0.00062
2458581.622179,0.99907,0.00062
2458581.623568,1.00010,0.00062
2458581.624957,0.99928,0.00062
2458581.626346,0.99956,0.00062
2458581.627735,0.99951,0.00062
2458581.629124,0.99948,0.00062
2458581.630513,0.99917,0.00062
2458581.631902,0.99916,0.00062
2458581.633291,0.99962,0.00062
2458581.634679,1.00042,0.00062
2458581.636068,1.00017,0.00062
2458581.637457,1.00021,0.00062
2458581.638846,0.99936,0.00062
2458581.640235,1.00035,0.00062
2458581.641624,0.99993,0.00062
2458581.643013,1.00007,0.00062
2458581.644402,0.99990,0.00062
2458581.645791,0.99984,0.00062
2458581.647180,0.99958,0.00062
2458581.648568,1.00054,0.00062
2458581.649957,0.99945,0.00062
2458581.651346,0.99897,0.00062
2458581.652735,1.00039,0.00062
2458581.654124,1.00016,0.00062
2458581.655513,0.99987,0.00062
2458581.656902,0.99973,0.00062
2458581.658291,1.00041,0.00062
2458581.659680,1.00021,0.00062
2458581.661069,1.00009,0.00062
2458581.662457,1.00028,0.00062
2458581.663846,0.99885,0.00062
2458581.665235,0.99825,0.00062
2458581.666624,1.00003,0.00062
2458581.668013,0.99963,0.00062
2458581.669402,1.00055,0.00062
2458581.670791,0.99861,0.00062
2458581.672180,1.00018,0.00062
2458581.673569,0.99985,0.00062
2458581.674958,0.99950,0.00062
2458581.676346,0.99917,0.00062
2458581.677735,0.99954,0.00062
2458581.679124,0.99949,0.00062
2458581.680513,0.99985,0.00062
2458581.681902,1.00016,0.00062
2458581.683291,0.99915,0.00062
2458581.684680,1.00063,0.00062
2458581.686069,1.00006,0.00062
2458581.687458,0.99998,0.00062
2458581.688847,0.99998,0.00062
2458581.690235,1.00027,0.00062
2458581.691624,1.00008,0.00062
2458581.693013,0.99972,0.00062
2458581.694402,0.99998,0.00062
2458581.695791,0.99945,0.00062
2458581.697180,0.99953,0.00062
2458581.698569,0.99911,0.00062
2458581.699958,0.99961,0.00062
2458581.701347,1.00041,0.00062
2458581.702736,0.99886,0.00062
2458581.704124,0.99983,0.00062
2458581.705513,0.99967,0.00062
2458581.706902,1.00009,0.00062
2458581.708291,0.99936,0.00062
2458581.709680,1.00028,0.00062
2458581.711069,1.00007,0.00062
2458581.712458,0.99882,0.00062
2458581.713847,1.00029,0.00062
2458581.715236,1.00030,0.00062
2458581.716625,0.99887,0.00062
2458581.718013,0.99907,0.00062
2458581.719402,0.99964,0.00062
2458581.720791,0.99850,0.00062
2458581.722180,0.99921,0.00062
2458581.723569,0.99947,0.00062
2458581.724958,0.99989,0.00062
2458581.726347,0.99972,0.00062
2458581.727736,1.00000,0.00062
2458581.729125,0.99980,0.00062
2458581.730514,1.00013,0.00062
2458581.731902,1.00007,0.00062
2458581.733291,0.99916,0.00062
2458581.734680,0.99937,0.00062
2458581.736069,0.99953,0.00062
2458581.737458,0.99945,0.00062
2458581.738847,0.99974,0.00062
2458581.740236,1.00001,0.00062
2458581.741625,1.00057,0.00062
2458581.743014,0.99943,0.00062
2458581.744403,0.99967,0.00062
2458581.745791,0.99957,0.00062
2458581.747180,0.99978,0.00062
2458581.748569,1.00035,0.00062
2458581.749958,0.99985,0.00062
2458581.751347,1.00059,0.00062
2458581.752736,1.00005,0.00062
2458581.754125,0.99993,0.00062
2458581.755514,0.99964,0.00062
2458581.756903,1.00013,0.00062
2458581.758292,1.00117,0.00062
2458581.759680,1.00062,0.00062
2458581.761069,0.99978,0.00062
2458581.762458,1.00032,0.00062
2458581.763847,1.00041,0.00062
2458581.765236,0.99951,0.00062
2458581.766625,1.00084,0.00062
2458581.768014,0.99924,0.00062
2458581.769403,1.00000,0.00062
2458581.770792,1.00050,0.00062
2458581.772181,1.00067,0.00062
2458581.773569,0.99994,0.00062
2458581.774958,1.00084,0.00062
2458581.776347,1.00000,0.00062
2458581.777736,1.00011,0.00062
2458581.779125,0.99997,0.00062
2458581.780514,1.00050,0.00062
2458581.781903,1.00036,0.00062
2458581.783292,1.00004,0.00062
2458581.784681,1.00102,0.00062
2458581.786070,1.00094,0.00062
2458581.787458,1.00048,0.00062
2458581.788847,1.00097,0.00062
2458581.790236,0.99988,0.00062

==> Data/TESS_S10P2_v2.csv <==
# time,flux,flux_err
2458584.719414,0.99861,0.00064
2458584.720803,0.99938,0.00064
2458584.722192,1.00033,0.00064
2458584.723581,0.99910,0.00064
2458584.724970,0.99979,0.00064
2458584.726359,0.99941,0.00064
2458584.727748,0.99870,0.00064
2458584.730525,0.99959,0.00064
2458584.731914,0.99967,0.00064
2458584.733303,0.99970,0.00064
2458584.734692,0.99982,0.00064
2458584.736081,0.99992,0.00064
2458584.737470,0.99974,0.00064
2458584.738859,0.99927,0.00064
2458584.740248,0.99987,0.00064
2458584.741637,0.99957,0.00064
2458584.743026,1.00006,0.00064
2458584.744414,0.99978,0.00064
2458584.745803,0.99968,0.00064
2458584.747192,0.99940,0.00064
2458584.748581,0.99930,0.00064
2458584.749970,0.99890,0.00064
2458584.751359,0.99958,0.00064
2458584.752748,1.00064,0.00064
2458584.754137,0.99938,0.00064
2458584.755526,1.00003,0.00064
2458584.756914,0.99998,0.00064
2458584.758303,0.99953,0.00064
2458584.759692,0.99949,0.00064
2458584.761081,0.99943,0.00064
2458584.762470,0.99990,0.00064
2458584.763859,0.99954,0.00064
2458584.765248,0.99904,0.00064
2458584.766637,0.99959,0.00064
2458584.768026,1.00022,0.00064
2458584.769415,1.00071,0.00064
2458584.770803,1.00041,0.00064
2458584.772192,1.00080,0.00064
2458584.773581,1.00024,0.00064
2458584.774970,1.00035,0.00064
2458584.776359,0.99962,0.00064
2458584.777748,0.99969,0.00064
2458584.779137,0.99911,0.00064
2458584.780526,0.99995,0.00064
2458584.781915,0.99967,0.00064
2458584.783304,0.99997,0.00064
2458584.784692,1.00112,0.00064
2458584.786081,0.99978,0.00064
2458584.787470,0.99988,0.00064
2458584.788859,1.00022,0.00064
2458584.790248,1.00037,0.00064
2458584.791637,0.99912,0.00064
2458584.793026,1.00036,0.00064
2458584.794415,0.99950,0.00064
2458584.795804,0.99926,0.00064
2458584.797192,0.99920,0.00064
2458584.798581,0.99961,0.00064
2458584.799970,1.00004,0.00064
2458584.801359,1.00026,0.00064
2458584.802748,0.99982,0.00064
2458584.804137,0.99965,0.00064
2458584.805526,1.00035,0.00064
2458584.806915,0.99985,0.00064
2458584.808304,1.00054,0.00064
2458584.809693,1.00042,0.00064
2458584.811081,0.99927,0.00063
2458584.812470,0.99978,0.00063
2458584.813859,0.99996,0.00063
2458584.815248,1.00042,0.00064
2458584.816637,0.99988,0.00064
2458584.818026,1.00039,0.00064
2458584.819415,1.00007,0.00064
2458584.820804,0.99990,0.00064
2458584.822193,1.00063,0.00064
2458584.823581,1.00112,0.00064
2458584.824970,1.00014,0.00063
2458584.826359,0.99965,0.00063
2458584.827748,1.00015,0.00063
2458584.829137,0.99881,0.00063
2458584.830526,0.99954,0.00063
2458584.831915,0.99964,0.00063
2458584.833304,1.00055,0.00063
2458584.834693,0.99945,0.00063
2458584.836082,1.00002,0.00063
2458584.837470,1.00055,0.00063
2458584.838859,1.00049,0.00063
2458584.840248,0.99967,0.00063
2458584.841637,0.99957,0.00063
2458584.843026,0.99955,0.00063
2458584.844415,0.99976,0.00063
2458584.845804,1.00067,0.00063
2458584.847193,1.00037,0.00063
2458584.848582,0.99998,0.00063
2458584.849971,0.99951,0.00063
2458584.851359,1.00012,0.00063
2458584.852748,1.00063,0.00063
2458584.854137,0.99937,0.00063
2458584.855526,0.99962,0.00063
2458584.856915,0.99994,0.00063
2458584.858304,0.99993,0.00063
2458584.859693,0.99971,0.00063
2458584.861082,1.00018,0.00063
2458584.862471,0.99978,0.00063
2458584.863859,1.00092,0.00063
2458584.865248,0.99886,0.00063
2458584.866637,1.00040,0.00063
2458584.868026,1.00032,0.00063
2458584.869415,0.99934,0.00063
2458584.870804,0.99895,0.00063
2458584.872193,0.99981,0.00063
2458584.873582,1.00032,0.00063
2458584.874971,0.99963,0.00063
2458584.876360,0.99960,0.00063
2458584.877748,1.00009,0.00063
2458584.879137,1.00064,0.00063
2458584.880526,1.00042,0.00063
2458584.881915,0.99881,0.00063
2458584.883304,1.00011,0.00063
2458584.884693,0.99992,0.00063
2458584.886082,0.99957,0.00063
2458584.887471,0.99902,0.00063
2458584.888860,1.00051,0.00063
2458584.890249,0.99941,0.00063
2458584.891637,0.99979,0.00063
2458584.893026,0.99943,0.00063
2458584.894415,0.99876,0.00063
2458584.895804,0.99910,0.00063
2458584.897193,1.00008,0.00063
2458584.898582,0.99988,0.00063
2458584.899971,0.99884,0.00063
2458584.901360,0.99933,0.00063
2458584.902749,0.99928,0.00063
2458584.904137,1.00011,0.00063
2458584.905526,1.00008,0.00063
2458584.906915,0.99979,0.00063
2458584.908304,0.99943,0.00063
2458584.909693,0.99930,0.00063
2458584.911082,1.00040,0.00063
2458584.912471,0.99940,0.00063
2458584.913860,1.00064,0.00063
2458584.915249,1.00012,0.00063
2458584.916638,0.99940,0.00063
2458584.918026,0.99932,0.00063
2458584.919415,1.00011,0.00063
2458584.920804,1.00018,0.00063
2458584.922193,0.99942,0.00063
2458584.923582,0.99901,0.00063
2458584.924971,1.00094,0.00063
2458584.926360,0.99942,0.00063
2458584.927749,1.00065,0.00063
2458584.929138,0.99998,0.00063
2458584.930527,1.00049,0.00063
2458584.931915,0.99991,0.00063
2458584.933304,1.00009,0.00063
2458584.934693,1.00049,0.00063
2458584.936082,0.99977,0.00063
2458584.937471,0.99913,0.00063
2458584.938860,0.99986,0.00063
2458584.940249,0.99944,0.00063
2458584.941638,0.99828,0.00063
2458584.943027,1.00028,0.00063
2458584.944415,1.00030,0.00063
2458584.945804,0.99902,0.00063
2458584.947193,0.99981,0.00063
2458584.948582,0.99926,0.00063
2458584.949971,0.99990,0.00063
2458584.951360,1.00032,0.00063
2458584.952749,1.00063,0.00063
2458584.954138,0.99975,0.00063
2458584.955527,1.00029,0.00063
2458584.956916,0.99904,0.00063
2458584.958304,0.99946,0.00063
2458584.959693,1.00055,0.00063
2458584.961082,1.00004,0.00063
2458584.962471,0.99988,0.00063
2458584.963860,0.99968,0.00063
2458584.965249,1.00018,0.00063
2458584.966638,1.00121,0.00063
2458584.968027,0.99949,0.00063
2458584.969416,1.00005,0.00063
2458584.970804,1.00024,0.00063
2458584.972193,0.99925,0.00063
2458584.973582,0.99976,0.00063
2458584.974971,0.99978,0.00063
2458584.976360,0.99875,0.00063
2458584.977749,1.00007,0.00063
2458584.979138,1.00003,0.00063
2458584.980527,0.99992,0.00063
2458584.981916,1.00030,0.00063
2458584.983305,0.99982,0.00063
2458584.984693,1.00027,0.00063
2458584.986082,1.00050,0.00063
2458584.987471,0.99927,0.00063
2458584.988860,1.00001,0.00063
2458584.990249,1.00074,0.00063
2458584.991638,0.99961,0.00063
2458584.993027,0.99961,0.00063
2458584.994416,0.99980,0.00063
2458584.995805,0.99929,0.00063
2458584.997194,0.99962,0.00063
2458584.998582,0.99989,0.00063
2458584.999971,1.00044,0.00063
2458585.001360,1.00048,0.00063
2458585.002749,0.99983,0.00063
2458585.004138,1.00036,0.00063
2458585.005527,0.99946,0.00063
2458585.006916,1.00032,0.00063
2458585.008305,1.00061,0.00063
2458585.009694,1.00088,0.00063
2458585.011082,1.00016,0.00063
2458585.012471,1.00060,0.00063
2458585.013860,0.99986,0.00063
2458585.015249,1.00006,0.00063
2458585.016638,0.99984,0.00063
2458585.018027,0.99922,0.00063
2458585.019416,1.00026,0.00063
2458585.020805,0.99982,0.00063
2458585.022194,1.00007,0.00063
2458585.023583,0.99982,0.00063
2458585.024971,1.00041,0.00063
2458585.026360,1.00046,0.00063
2458585.027749,0.99960,0.00063
2458585.029138,0.99989,0.00063
2458585.030527,0.99982,0.00063
2458585.031916,1.00026,0.00063
2458585.033305,0.99878,0.00063
2458585.034694,0.99907,0.00063
2458585.036083,1.00037,0.00063
2458585.037472,0.99996,0.00063
2458585.038860,0.99994,0.00063
2458585.040249,0.99970,0.00063
2458585.041638,0.99980,0.00063
2458585.043027,0.99932,0.00063
2458585.044416,0.99991,0.00063
2458585.045805,1.00052,0.00063
2458585.047194,1.00050,0.00063
2458585.048583,1.00024,0.00063
2458585.049972,0.99949,0.00063
2458585.051360,0.99978,0.00063
2458585.052749,1.00057,0.00063
2458585.054138,0.99973,0.00063
2458585.055527,0.99955,0.00063
2458585.056916,0.99932,0.00063
2458585.058305,0.99934,0.00063
2458585.059694,0.99874,0.00063
2458585.061083,1.00023,0.00063
2458585.062472,0.99916,0.00063
2458585.063861,1.00031,0.00063
2458585.065249,0.99881,0.00063
2458585.066638,1.00026,0.00063
2458585.068027,0.99981,0.00063
2458585.069416,0.99913,0.00063
2458585.070805,0.99968,0.00063
2458585.072194,0.99969,0.00063
2458585.073583,1.00005,0.00063
2458585.074972,1.00075,0.00063
2458585.076361,1.00080,0.00063
2458585.077750,1.00089,0.00063
2458585.079138,0.99990,0.00063
2458585.080527,0.99897,0.00063
2458585.081916,1.00010,0.00063
2458585.083305,0.99918,0.00063
2458585.084694,0.99988,0.00063
2458585.086083,0.99942,0.00063
2458585.087472,1.00015,0.00063
2458585.088861,0.99996,0.00063
2458585.090250,0.99971,0.00063
2458585.091638,0.99895,0.00063
2458585.093027,0.99988,0.00063
2458585.094416,0.99970,0.00063
2458585.095805,1.00019,0.00063
2458585.097194,0.99999,0.00063
2458585.098583,1.00023,0.00063
2458585.099972,1.00011,0.00063
2458585.101361,1.00104,0.00063
2458585.102750,0.99981,0.00063
2458585.104139,0.99995,0.00063
2458585.105527,1.00022,0.00063
2458585.106916,1.00005,0.00063
2458585.108305,0.99986,0.00063
2458585.109694,0.99987,0.00063
2458585.111083,1.00023,0.00063
2458585.112472,1.00005,0.00063
2458585.113861,0.99967,0.00063
2458585.115250,0.99901,0.00063
2458585.116639,0.99979,0.00063
2458585.118027,1.00011,0.00063
2458585.119416,0.99965,0.00063
2458585.120805,1.00055,0.00063
2458585.122194,0.99982,0.00063
2458585.123583,1.00026,0.00063
2458585.124972,1.00023,0.00063
2458585.126361,1.00035,0.00063
2458585.127750,0.99982,0.00063
2458585.129139,1.00019,0.00063
2458585.130528,1.00032,0.00063
2458585.131916,1.00015,0.00063
2458585.133305,0.99972,0.00063
2458585.134694,1.00087,0.00063
2458585.136083,0.99952,0.00063
2458585.137472,0.99940,0.00063
2458585.138861,1.00031,0.00063
2458585.140250,0.99963,0.00063
2458585.141639,1.00017,0.00063
2458585.143028,1.00115,0.00063
2458585.144417,1.00011,0.00063
2458585.145805,0.99967,0.00063
2458585.147194,0.99961,0.00063
2458585.148583,0.99947,0.00063
2458585.149972,0.99990,0.00063
2458585.151361,1.00045,0.00063
2458585.152750,0.99987,0.00063
2458585.154139,1.00086,0.00063
2458585.155528,0.99943,0.00063
2458585.156917,1.00032,0.00063
2458585.158305,0.99997,0.00063
2458585.159694,0.99987,0.00063
2458585.161083,0.99945,0.00063
2458585.162472,1.00087,0.00063
2458585.163861,1.00009,0.00063
2458585.165250,1.00071,0.00063
2458585.166639,0.99910,0.00063
2458585.168028,1.00028,0.00063
2458585.169417,1.00012,0.00063
2458585.170806,0.99937,0.00063
2458585.172194,0.99977,0.00063
2458585.173583,0.99899,0.00063
2458585.174972,0.99987,0.00063
2458585.176361,0.99936,0.00063
2458585.177750,0.99994,0.00063
2458585.179139,0.99985,0.00063
2458585.180528,1.00058,0.00063
2458585.181917,0.99916,0.00063
2458585.183306,1.00107,0.00063
2458585.184695,0.99995,0.00063
2458585.186083,0.99983,0.00063
2458585.187472,0.99964,0.00063
2458585.188861,1.00022,0.00063
2458585.190250,0.99996,0.00063
2458585.191639,0.99852,0.00063
2458585.193028,1.00086,0.00063
2458585.194417,0.99993,0.00063
2458585.195806,1.00031,0.00063
2458585.197195,0.99888,0.00063
2458585.198583,0.99970,0.00063
2458585.199972,0.99975,0.00063
2458585.201361,1.00114,0.00063
2458585.202750,0.99977,0.00063
2458585.204139,0.99953,0.00063
2458585.205528,1.00019,0.00063
2458585.206917,0.99908,0.00063
2458585.208306,1.00024,0.00063
2458585.209695,0.99919,0.00063
2458585.211084,0.99933,0.00063
2458585.212472,0.99954,0.00063
2458585.213861,0.99942,0.00063
2458585.215250,0.99948,0.00063
2458585.216639,1.00001,0.00063
2458585.218028,1.00040,0.00063
2458585.219417,0.99919,0.00063
2458585.220806,1.00057,0.00063
2458585.222195,0.99886,0.00063
2458585.223584,0.99967,0.00063
2458585.224972,1.00044,0.00063
2458585.226361,1.00045,0.00063
2458585.227750,0.99968,0.00063
2458585.229139,0.99959,0.00063
2458585.230528,0.99992,0.00063
2458585.231917,0.99946,0.00063
2458585.233306,1.00074,0.00063
2458585.234695,1.00026,0.00063
2458585.236084,0.99976,0.00063
2458585.237473,0.99966,0.00063
2458585.238861,1.00104,0.00063
2458585.240250,1.00027,0.00063
2458585.241639,1.00016,0.00063
2458585.243028,0.99954,0.00063
2458585.244417,0.99957,0.00063
2458585.245806,0.99953,0.00063
2458585.247195,0.99979,0.00063
2458585.248584,0.99990,0.00063
2458585.249973,0.99985,0.00063
2458585.251362,0.99978,0.00063
2458585.252750,1.00019,0.00063
2458585.254139,1.00080,0.00063
2458585.255528,0.99895,0.00063
2458585.256917,0.99896,0.00063
2458585.258306,0.99999,0.00063
2458585.259695,1.00046,0.00063
2458585.261084,1.00028,0.00063
2458585.262473,1.00023,0.00063
2458585.263862,1.00045,0.00063
2458585.265250,1.00022,0.00063
2458585.266639,0.99960,0.00063
2458585.268028,1.00031,0.00063
2458585.269417,0.99990,0.00063
2458585.270806,1.00000,0.00063
2458585.272195,1.00028,0.00063
2458585.273584,0.99947,0.00063
2458585.274973,0.99964,0.00063
2458585.276362,1.00050,0.00063
2458585.277751,0.99960,0.00063
2458585.279139,0.99955,0.00063
2458585.280528,0.99983,0.00063
2458585.281917,0.99951,0.00063
2458585.283306,0.99997,0.00063
2458585.284695,1.00025,0.00063
2458585.286084,0.99945,0.00062
2458585.287473,0.99979,0.00063
2458585.288862,0.99981,0.00062
2458585.290251,0.99978,0.00063
2458585.291640,0.99942,0.00062
2458585.293028,0.99997,0.00063
2458585.294417,0.99929,0.00063
2458585.295806,0.99958,0.00063
2458585.297195,1.00004,0.00062
2458585.298584,1.00024,0.00063
2458585.299973,0.99955,0.00063
2458585.301362,0.99999,0.00063
2458585.302751,1.00024,0.00062
2458585.304140,1.00038,0.00063
2458585.305528,1.00066,0.00062
2458585.306917,0.99925,0.00063
2458585.308306,1.00000,0.00062
2458585.309695,0.99997,0.00062
2458585.311084,1.00037,0.00062
2458585.312473,0.99938,0.00063
2458585.313862,1.00127,0.00063
2458585.315251,0.99942,0.00063
2458585.316640,0.99960,0.00063
2458585.318029,0.99927,0.00062
2458585.319417,0.99977,0.00063
2458585.320806,0.99919,0.00062
2458585.322195,1.00010,0.00062
2458585.323584,1.00002,0.00062
2458585.324973,1.00031,0.00062
2458585.326362,1.00011,0.00063
2458585.327751,1.00053,0.00062
2458585.329140,0.99991,0.00063
2458585.330529,0.99956,0.00063
2458585.331917,0.99982,0.00062
2458585.333306,1.00023,0.00063
2458585.334695,1.00072,0.00063
2458585.336084,1.00014,0.00062
2458585.337473,1.00065,0.00062
2458585.338862,1.00020,0.00062
2458585.340251,0.99991,0.00062
2458585.341640,1.00035,0.00062
2458585.343029,0.99948,0.00062
2458585.344418,1.00012,0.00062
2458585.345806,0.99999,0.00062
2458585.347195,1.00051,0.00062
2458585.348584,0.99999,0.00062
2458585.349973,1.00066,0.00062
2458585.351362,0.99887,0.00062
2458585.352751,1.00045,0.00062
2458585.354140,1.00013,0.00062
2458585.355529,0.99942,0.00062
2458585.356918,1.00042,0.00062
2458585.358307,0.99970,0.00062
2458585.359695,1.00011,0.00062
2458585.361084,0.99991,0.00062
2458585.362473,1.00051,0.00062
2458585.363862,0.99945,0.00063
2458585.365251,0.99960,0.00062
2458585.366640,0.99907,0.00062
2458585.368029,0.99919,0.00062
2458585.369418,1.00043,0.00062
2458585.370807,1.00008,0.00062
2458585.372195,0.99931,0.00062
2458585.373584,0.99984,0.00062
2458585.374973,0.99952,0.00062
2458585.376362,1.00055,0.00062
2458585.377751,0.99930,0.00062
2458585.379140,0.99975,0.00062
2458585.380529,1.00005,0.00062
2458585.381918,0.99986,0.00062
2458585.383307,1.00025,0.00062
2458585.384696,1.00019,0.00062
2458585.386084,1.00037,0.00062
2458585.387473,0.99967,0.00062
2458585.388862,0.99958,0.00062
2458585.390251,0.99918,0.00062
2458585.391640,0.99949,0.00062
2458585.393029,0.99981,0.00062
2458585.394418,0.99949,0.00062
2458585.395807,1.00100,0.00062
2458585.397196,0.99917,0.00062
2458585.398585,1.00062,0.00062
2458585.399973,1.00014,0.00062
2458585.401362,1.00053,0.00062
2458585.402751,1.00002,0.00062
2458585.404140,0.99952,0.00062
2458585.405529,0.99991,0.00062
2458585.406918,0.99989,0.00062
2458585.408307,0.99977,0.00062
2458585.409696,1.00026,0.00062
2458585.411085,0.99927,0.00062
2458585.412473,1.00033,0.00062
2458585.413862,1.00052,0.00063
2458585.415251,0.99922,0.00062
2458585.416640,0.99994,0.00062
2458585.418029,1.00079,0.00062
2458585.419418,1.00007,0.00062
2458585.420807,0.99978,0.00062
2458585.422196,0.99936,0.00062
2458585.423585,1.00061,0.00062
2458585.424974,1.00106,0.00062
2458585.426362,0.99959,0.00062
2458585.427751,0.99927,0.00062
2458585.429140,0.99936,0.00062
2458585.430529,0.99942,0.00062
2458585.431918,1.00080,0.00062
2458585.433307,0.99961,0.00062
2458585.434696,1.00027,0.00062
2458585.436085,0.99964,0.00062
2458585.437474,0.99944,0.00062
2458585.438862,0.99983,0.00062
2458585.440251,0.99949,0.00062
2458585.441640,0.99970,0.00062
2458585.443029,0.99992,0.00062
2458585.444418,0.99968,0.00062
2458585.445807,1.00039,0.00062
2458585.447196,0.99983,0.00062
2458585.448585,0.99973,0.00062
2458585.449974,1.00013,0.00062
2458585.451363,1.00000,0.00062
2458585.452751,0.99968,0.00062
2458585.454140,1.00048,0.00062
2458585.455529,0.99928,0.00062
2458585.456918,1.00025,0.00062
2458585.458307,0.99906,0.00062
2458585.459696,0.99925,0.00062
2458585.461085,1.00020,0.00062
2458585.462474,1.00023,0.00062
2458585.463863,1.00034,0.00062
2458585.465252,0.99980,0.00062
2458585.466640,1.00115,0.00062
2458585.468029,0.99998,0.00062
2458585.469418,0.99967,0.00062
2458585.470807,0.99922,0.00062
2458585.472196,1.00042,0.00062
2458585.473585,0.99930,0.00062
2458585.474974,0.99993,0.00062
2458585.476363,0.99909,0.00062
2458585.477752,0.99997,0.00062
2458585.479140,1.00088,0.00062
2458585.480529,1.00016,0.00062
2458585.481918,1.00006,0.00062
2458585.483307,0.99948,0.00062
2458585.484696,0.99967,0.00062
2458585.486085,0.99974,0.00062
2458585.487474,1.00087,0.00062
2458585.488863,1.00035,0.00062
2458585.490252,0.99950,0.00062
2458585.491641,0.99989,0.00062
2458585.493029,1.00033,0.00062
2458585.494418,1.00051,0.00062
2458585.495807,1.00034,0.00062
2458585.497196,0.99944,0.00062
2458585.498585,0.99949,0.00062
2458585.499974,0.99956,0.00062
2458585.501363,1.00005,0.00062
2458585.502752,0.99937,0.00062
2458585.504141,0.99891,0.00062
2458585.505529,1.00002,0.00062
2458585.506918,1.00103,0.00062
2458585.508307,0.99965,0.00062
2458585.509696,1.00048,0.00062
2458585.511085,1.00026,0.00062
2458585.512474,1.00081,0.00062
2458585.513863,1.00004,0.00062
2458585.515252,1.00057,0.00062
2458585.516641,0.99991,0.00062
2458585.518030,1.00041,0.00062
2458585.519418,0.99935,0.00062
2458585.520807,1.00021,0.00062
2458585.522196,1.00051,0.00062
2458585.523585,1.00015,0.00062
2458585.524974,0.99963,0.00062
2458585.526363,0.99942,0.00062
2458585.527752,0.99997,0.00062
2458585.529141,1.00018,0.00062
2458585.530530,1.00012,0.00062
2458585.531919,0.99958,0.00062
2458585.533307,1.00073,0.00062
2458585.534696,1.00021,0.00062
2458585.536085,0.99965,0.00062
2458585.537474,0.99976,0.00062
2458585.538863,1.00003,0.00062
2458585.540252,1.00007,0.00062
2458585.541641,1.00032,0.00062
2458585.543030,0.99886,0.00062
2458585.544419,0.99970,0.00062
2458585.545807,1.00066,0.00062
2458585.547196,0.99960,0.00062
2458585.548585,1.00018,0.00062
2458585.549974,1.00004,0.00062
2458585.551363,1.00070,0.00062
2458585.552752,0.99981,0.00062
2458585.554141,0.99961,0.00062
2458585.555530,0.99911,0.00062
2458585.556919,0.99915,0.00062
2458585.558308,0.99981,0.00062
2458585.559696,0.99941,0.00062
2458585.561085,1.00014,0.00062
2458585.562474,0.99989,0.00062
2458585.563863,0.99959,0.00062
2458585.565252,0.99967,0.00062
2458585.566641,0.99998,0.00062
2458585.568030,0.99974,0.00062
2458585.569419,1.00002,0.00062
2458585.570808,0.99904,0.00062
2458585.572196,0.99940,0.00062
2458585.573585,1.00036,0.00062
2458585.574974,0.99989,0.00062
2458585.576363,1.00011,0.00062
2458585.577752,0.99904,0.00062
2458585.579141,1.00047,0.00062
2458585.580530,1.00008,0.00062
2458585.581919,0.99982,0.00062
2458585.583308,0.99964,0.00062
2458585.584697,0.99912,0.00062
2458585.586085,0.99938,0.00062
2458585.587474,0.99897,0.00062
2458585.588863,0.99972,0.00062
2458585.590252,0.99988,0.00062
2458585.591641,1.00070,0.00062
2458585.593030,1.00110,0.00062
2458585.594419,1.00092,0.00062
2458585.595808,0.99990,0.00062
2458585.597197,1.00056,0.00062
2458585.598586,0.99959,0.00062
2458585.599974,0.99936,0.00062
2458585.601363,0.99955,0.00062
2458585.602752,0.99930,0.00062
2458585.604141,1.00013,0.00062
2458585.605530,0.99943,0.00062
2458585.606919,0.99995,0.00062
2458585.608308,0.99983,0.00062
2458585.609697,0.99917,0.00062
2458585.611086,0.99979,0.00062
2458585.612474,0.99933,0.00062
2458585.613863,1.00015,0.00062
2458585.615252,1.00003,0.00062
2458585.616641,0.99907,0.00062
2458585.618030,0.99973,0.00062
2458585.619419,1.00000,0.00062
2458585.620808,0.99972,0.00062
2458585.622197,0.99939,0.00062
2458585.623586,0.99952,0.00062
2458585.624975,1.00034,0.00062
2458585.626363,0.99954,0.00062
2458585.627752,1.00107,0.00062
2458585.629141,0.99998,0.00062
2458585.630530,0.99955,0.00062
2458585.631919,1.00027,0.00062
2458585.633308,0.99968,0.00062
2458585.634697,1.00017,0.00062
2458585.636086,0.99937,0.00062
2458585.637475,0.99995,0.00062
2458585.638863,1.00001,0.00062
2458585.640252,1.00086,0.00062
2458585.641641,0.99916,0.00062
2458585.643030,1.00024,0.00062
2458585.644419,1.00074,0.00062
2458585.645808,1.00040,0.00062
2458585.647197,1.00078,0.00062
2458585.648586,0.99904,0.00062
2458585.649975,0.99918,0.00062
2458585.651364,1.00035,0.00062
2458585.652752,0.99888,0.00062
2458585.654141,1.00021,0.00062
2458585.655530,0.99978,0.00062
2458585.656919,1.00020,0.00062
2458585.658308,0.99953,0.00062
2458585.659697,1.00040,0.00062
2458585.661086,0.99973,0.00062
2458585.662475,1.00007,0.00062
2458585.663864,0.99924,0.00062
2458585.665253,1.00016,0.00062
2458585.666641,0.99920,0.00062
2458585.668030,1.00049,0.00062
2458585.669419,1.00036,0.00062
2458585.670808,0.99897,0.00062
2458585.672197,0.99955,0.00062
2458585.673586,0.99963,0.00062
2458585.674975,0.99927,0.00062
2458585.676364,0.99976,0.00062
2458585.677753,1.00026,0.00062
2458585.679141,0.99976,0.00062
2458585.680530,0.99936,0.00062
2458585.681919,0.99986,0.00062
2458585.683308,0.99961,0.00062
2458585.684697,1.00023,0.00062
2458585.686086,0.99964,0.00062
2458585.687475,0.99990,0.00062
2458585.688864,0.99965,0.00062
2458585.690253,1.00002,0.00062
2458585.691642,1.00010,0.00062
2458585.693030,0.99969,0.00062
2458585.694419,0.99938,0.00062
2458585.695808,0.99966,0.00062
2458585.697197,0.99905,0.00062
2458585.698586,0.99930,0.00062
2458585.699975,0.99968,0.00062
2458585.701364,1.00008,0.00062
2458585.702753,0.99913,0.00062
2458585.704142,0.99919,0.00062
2458585.705530,0.99999,0.00062
2458585.706919,0.99982,0.00062
2458585.708308,0.99905,0.00062
2458585.709697,1.00010,0.00062
2458585.711086,0.99974,0.00062
2458585.712475,0.99979,0.00062
2458585.713864,1.00065,0.00062
2458585.715253,1.00016,0.00062
2458585.716642,1.00003,0.00062
2458585.718031,0.99997,0.00062
2458585.719419,1.00086,0.00062
2458585.720808,0.99876,0.00062
2458585.722197,1.00066,0.00062
2458585.723586,1.00058,0.00062
2458585.724975,1.00080,0.00062
2458585.726364,1.00072,0.00062
2458585.727753,1.00016,0.00062
2458585.729142,0.99992,0.00062
2458585.730531,0.99925,0.00062
2458585.731920,1.00022,0.00062
2458585.733308,0.99997,0.00062
2458585.734697,0.99994,0.00062
2458585.736086,0.99999,0.00062
2458585.737475,1.00010,0.00062
2458585.738864,0.99999,0.00062
2458585.740253,0.99959,0.00062
2458585.741642,1.00021,0.00062
2458585.743031,0.99999,0.00062
2458585.744420,0.99972,0.00062
2458585.745808,1.00050,0.00062
2458585.747197,0.99944,0.00062
2458585.748586,1.00028,0.00062
2458585.749975,1.00029,0.00062
2458585.751364,0.99930,0.00062
2458585.752753,1.00113,0.00062
2458585.754142,1.00022,0.00062
2458585.755531,0.99981,0.00062
2458585.756920,0.99995,0.00062
2458585.758309,0.99925,0.00062
2458585.759697,0.99980,0.00062
2458585.761086,1.00027,0.00062
2458585.762475,0.99986,0.00062
2458585.763864,0.99956,0.00062
2458585.765253,0.99998,0.00062
2458585.766642,1.00050,0.00062
2458585.768031,0.99948,0.00062
2458585.769420,0.99987,0.00062
2458585.770809,0.99956,0.00062
2458585.772197,1.00099,0.00062
2458585.773586,0.99957,0.00062
2458585.774975,0.99944,0.00062
2458585.776364,0.99932,0.00062
2458585.777753,1.00163,0.00062
2458585.779142,1.00002,0.00062
2458585.780531,1.00035,0.00062
2458585.781920,1.00056,0.00062
2458585.783309,1.00076,0.00062
2458585.784698,1.00052,0.00062
2458585.786086,0.99962,0.00062
2458585.787475,0.99969,0.00062
2458585.788864,0.99990,0.00062
2458585.790253,1.00079,0.00062
2458585.791642,0.99968,0.00062
2458585.793031,1.00003,0.00062
2458585.794420,0.99951,0.00062
2458585.795809,0.99971,0.00062
2458585.797198,0.99977,0.00062
2458585.798587,1.00078,0.00062
2458585.799975,1.00000,0.00062
2458585.801364,0.99953,0.00062
2458585.802753,1.00008,0.00062
2458585.804142,0.99983,0.00062
2458585.805531,0.99981,0.00062
2458585.806920,1.00046,0.00062
2458585.808309,0.99990,0.00062
2458585.809698,1.00009,0.00062
2458585.811087,0.99918,0.00062
2458585.812475,1.00081,0.00062
2458585.813864,1.00031,0.00062
2458585.815253,1.00196,0.00062
2458585.816642,1.00024,0.00062
2458585.818031,0.99969,0.00062
2458585.819420,1.00081,0.00062
2458585.820809,1.00106,0.00062
2458585.822198,0.99956,0.00062
2458585.823587,1.00084,0.00062
2458585.824976,1.00024,0.00062
2458585.826364,0.99977,0.00062
2458585.827753,0.99921,0.00062
2458585.829142,0.99918,0.00062
2458585.830531,0.99927,0.00062
2458585.831920,1.00015,0.00062
2458585.833309,1.00052,0.00062
2458585.834698,0.99971,0.00062
2458585.836087,0.99945,0.00062
2458585.837476,1.00054,0.00062
2458585.838864,1.00004,0.00062
2458585.840253,1.00010,0.00062
2458585.841642,0.99998,0.00062
2458585.843031,0.99995,0.00062
2458585.844420,1.00026,0.00062
2458585.845809,1.00047,0.00062
2458585.847198,0.99892,0.00062
2458585.848587,0.99900,0.00062
2458585.849976,1.00086,0.00062
2458585.851365,0.99990,0.00062
2458585.852753,1.00041,0.00062
2458585.854142,1.00036,0.00062
2458585.855531,0.99888,0.00062
2458585.856920,0.99997,0.00062
2458585.858309,0.99951,0.00062
2458585.859698,0.99991,0.00062
2458585.861087,1.00051,0.00062
2458585.862476,1.00022,0.00062
2458585.863865,1.00050,0.00062
2458585.865253,1.00061,0.00062
2458585.866642,0.99985,0.00062
2458585.868031,1.00045,0.00062
2458585.869420,1.00029,0.00062
2458585.870809,0.99972,0.00062
2458585.872198,0.99998,0.00062
2458585.873587,1.00004,0.00062
2458585.874976,0.99971,0.00062
2458585.876365,1.00084,0.00062
2458585.877754,0.99899,0.00062
2458585.879142,1.00030,0.00062
2458585.880531,0.99986,0.00062
2458585.881920,0.99952,0.00062
2458585.883309,1.00014,0.00062
2458585.884698,0.99982,0.00062
2458585.886087,1.00023,0.00062
2458585.887476,1.00006,0.00062
2458585.888865,1.00014,0.00062
2458585.890254,0.99994,0.00062
2458585.891643,1.00060,0.00062
2458585.893031,1.00032,0.00062
2458585.894420,1.00096,0.00062
2458585.895809,1.00022,0.00062
2458585.897198,0.99956,0.00062
2458585.898587,1.00009,0.00062
2458585.899976,1.00008,0.00062
2458585.901365,0.99992,0.00062
2458585.902754,0.99919,0.00062
2458585.904143,1.00062,0.00062
2458585.905531,0.99939,0.00062
2458585.906920,0.99981,0.00062
2458585.908309,0.99886,0.00062
2458585.909698,1.00004,0.00062
2458585.911087,1.00000,0.00062
2458585.912476,1.00033,0.00062
2458585.913865,1.00061,0.00062
2458585.915254,1.00013,0.00062
2458585.916643,0.99956,0.00062
2458585.918032,1.00122,0.00062
2458585.919420,0.99981,0.00062
2458585.920809,1.00072,0.00062
2458585.922198,1.00065,0.00062
2458585.923587,0.99970,0.00062
2458585.934698,0.99984,0.00062
2458585.936087,1.00006,0.00062
2458585.937476,1.00032,0.00062
2458585.938865,0.99921,0.00062
2458585.940254,1.00089,0.00062
2458585.941643,1.00079,0.00062
2458585.943032,1.00103,0.00062
2458585.944421,1.00093,0.00062
2458585.945809,1.00033,0.00062
2458585.947198,1.00076,0.00062
2458585.948587,1.00030,0.00062
2458585.949976,0.99911,0.00062
2458585.951365,0.99934,0.00062
2458585.952754,1.00069,0.00062
2458585.954143,0.99972,0.00062
2458585.955532,1.00091,0.00062
2458585.956921,0.99978,0.00062
2458585.958309,1.00048,0.00062
2458585.959698,1.00115,0.00062
2458585.961087,0.99997,0.00062
2458585.962476,1.00085,0.00062
2458585.963865,0.99960,0.00062
2458585.965254,1.00045,0.00062
2458585.966643,1.00047,0.00062
2458585.968032,1.00066,0.00062
2458585.969421,1.00006,0.00062
2458585.970810,1.00098,0.00062
2458585.972198,1.00060,0.00062
2458585.973587,0.99993,0.00062
2458585.974976,1.00092,0.00062
2458585.976365,1.00008,0.00062
2458585.977754,0.99973,0.00062
2458585.979143,1.00020,0.00062
2458585.980532,1.00012,0.00062
2458585.981921,1.00052,0.00062
2458585.983310,1.00148,0.00062
2458585.984699,1.00059,0.00062
2458585.986087,1.00015,0.00062
2458585.987476,1.00116,0.00062
2458585.988865,0.99970,0.00062
2458585.990254,0.99976,0.00062
2458585.991643,1.00072,0.00062
2458585.993032,0.99976,0.00062
2458585.994421,1.00046,0.00062
2458585.995810,1.00012,0.00062
2458585.997199,1.00087,0.00062
2458585.998587,1.00042,0.00062
2458585.999976,1.00052,0.00062
2458586.001365,0.99978,0.00062
2458586.002754,1.00149,0.00062
2458586.004143,1.00065,0.00062
2458586.005532,1.00125,0.00062
2458586.006921,1.00062,0.00062
2458586.008310,1.00054,0.00062
2458586.009699,1.00047,0.00062
2458586.011088,0.99913,0.00062
2458586.012476,1.00098,0.00062
2458586.013865,1.00104,0.00062
2458586.015254,1.00182,0.00062
2458586.016643,1.00000,0.00062
2458586.018032,1.00030,0.00062
2458586.019421,1.00027,0.00062
2458586.020810,1.00009,0.00062
2458586.022199,1.00081,0.00062
2458586.023588,0.99993,0.00062
2458586.024976,1.00096,0.00062
2458586.026365,0.99970,0.00062
2458586.027754,0.99937,0.00062
2458586.029143,1.00149,0.00062
2458586.030532,1.00041,0.00062
2458586.031921,1.00068,0.00062
2458586.033310,1.00159,0.00062
2458586.034699,0.99998,0.00062
2458586.036088,1.00031,0.00062
2458586.037477,1.00303,0.00062
2458586.038865,1.00027,0.00062
2458586.040254,1.00030,0.00062
2458586.041643,1.00088,0.00062
2458586.043032,0.99980,0.00062
2458586.044421,1.00006,0.00062
2458586.045810,1.00065,0.00062
2458586.047199,0.99998,0.00062
2458586.048588,1.00101,0.00062
2458586.049977,1.00059,0.00062
2458586.051365,1.00007,0.00062
2458586.052754,1.00005,0.00062
2458586.054143,1.00040,0.00062
2458586.055532,1.00117,0.00062
2458586.056921,1.00097,0.00062
2458586.058310,1.00109,0.00062
2458586.059699,1.00016,0.00062
2458586.061088,1.00116,0.00062
2458586.062477,1.00021,0.00062
2458586.063866,1.00047,0.00062
2458586.065254,0.99918,0.00062
2458586.066643,1.00153,0.00062
2458586.068032,0.99998,0.00062
2458586.069421,1.00009,0.00062
2458586.070810,1.00024,0.00062
2458586.072199,0.99982,0.00062
2458586.073588,0.99990,0.00062
2458586.074977,1.00156,0.00062
2458586.076366,1.00033,0.00062
2458586.077754,1.00075,0.00062
2458586.079143,1.00084,0.00062
2458586.080532,1.00028,0.00062
2458586.081921,1.00090,0.00062
2458586.083310,1.00078,0.00062
2458586.084699,1.00005,0.00062
2458586.086088,1.00109,0.00062
2458586.087477,1.00158,0.00062
2458586.088866,0.99925,0.00062
2458586.090255,1.00074,0.00062
2458586.091643,1.00052,0.00062
2458586.093032,1.00082,0.00062
2458586.094421,1.00119,0.00062
2458586.095810,1.00160,0.00062
2458586.097199,0.99960,0.00062
2458586.098588,1.00040,0.00062
2458586.099977,1.00024,0.00062
2458586.101366,1.00121,0.00062
2458586.102755,0.99975,0.00062
2458586.104144,1.00024,0.00062
2458586.105532,1.00166,0.00062
2458586.106921,1.00024,0.00062
2458586.108310,1.00083,0.00062
2458586.109699,1.00029,0.00062
2458586.111088,0.99977,0.00062
2458586.112477,1.00107,0.00062
2458586.113866,0.99938,0.00062
2458586.115255,1.00134,0.00062
2458586.116644,1.00044,0.00062
2458586.118032,1.00189,0.00062
2458586.119421,1.00030,0.00062
2458586.120810,1.00035,0.00062
2458586.122199,1.00192,0.00062
2458586.123588,1.00033,0.00062
2458586.124977,1.00166,0.00062
2458586.126366,0.99963,0.00062
2458586.127755,1.00114,0.00062
2458586.129144,1.00030,0.00062
2458586.130533,0.99996,0.00062
2458586.131921,1.00099,0.00062
2458586.133310,1.00042,0.00062
2458586.134699,1.00043,0.00062
2458586.136088,1.00062,0.00062
2458586.137477,1.00103,0.00062
2458586.138866,1.00067,0.00062
2458586.140255,1.00085,0.00062
2458586.141644,1.00116,0.00062
2458586.143033,1.00051,0.00062
2458586.144421,1.00054,0.00062
2458586.145810,1.00084,0.00062
2458586.147199,1.00115,0.00062
2458586.148588,1.00044,0.00062
2458586.149977,1.00017,0.00062
2458586.151366,1.00031,0.00062
2458586.152755,1.00097,0.00062
2458586.154144,1.00083,0.00062
2458586.155533,1.00189,0.00062
2458586.156922,1.00037,0.00062
2458586.158310,1.00019,0.00062
2458586.159699,1.00035,0.00062
2458586.161088,1.00059,0.00062
2458586.162477,0.99991,0.00062
2458586.163866,1.00142,0.00062
2458586.165255,1.00048,0.00062
2458586.166644,1.00009,0.00062
2458586.168033,0.99994,0.00062
2458586.169422,1.00039,0.00062
2458586.170810,1.00093,0.00062
2458586.172199,1.00060,0.00062
2458586.173588,1.00053,0.00062
2458586.174977,1.00093,0.00062
2458586.176366,1.00081,0.00062
2458586.177755,1.00110,0.00062
2458586.179144,1.00071,0.00062
2458586.180533,1.00122,0.00062
2458586.181922,1.00127,0.00062
2458586.183311,1.00073,0.00062
2458586.184699,1.00039,0.00062
2458586.186088,1.00059,0.00062
2458586.187477,1.00054,0.00062
2458586.188866,1.00036,0.00062
2458586.190255,1.00099,0.00062
2458586.191644,1.00117,0.00062
2458586.193033,1.00075,0.00062
2458586.194422,1.00138,0.00062
2458586.195811,0.99954,0.00062
2458586.197199,1.00165,0.00062
2458586.198588,1.00188,0.00062
2458586.199977,1.00031,0.00062
2458586.201366,1.00135,0.00062
2458586.202755,1.00155,0.00062
2458586.204144,0.99959,0.00062
2458586.205533,1.00364,0.00062
2458586.206922,1.00003,0.00062
2458586.208311,1.00065,0.00062
2458586.209700,1.00219,0.00062
2458586.211088,1.00038,0.00062
2458586.212477,1.00127,0.00062
2458586.213866,1.00110,0.00062
2458586.215255,1.00084,0.00062
2458586.216644,1.00086,0.00062
2458586.218033,1.00036,0.00062
2458586.219422,1.00052,0.00062
2458586.220811,1.00063,0.00062
2458586.222200,1.00017,0.00062
2458586.223588,1.00070,0.00062
2458586.224977,0.99967,0.00062
2458586.226366,1.00060,0.00062
2458586.227755,1.00161,0.00062
2458586.229144,1.00062,0.00062
2458586.230533,0.99965,0.00062
2458586.231922,1.00071,0.00062
2458586.233311,1.00085,0.00062
2458586.234700,1.00141,0.00062
2458586.236089,1.00052,0.00062
2458586.237477,1.00114,0.00062
2458586.238866,1.00036,0.00062
2458586.240255,1.00145,0.00062
2458586.241644,0.99991,0.00062
2458586.243033,1.00058,0.00062
2458586.244422,1.00013,0.00062
2458586.245811,1.00058,0.00062
2458586.247200,1.00082,0.00062
2458586.248589,1.00115,0.00062
2458586.249977,1.00010,0.00062
2458586.251366,1.00132,0.00062
2458586.252755,0.99920,0.00062
2458586.254144,1.00112,0.00062
2458586.255533,1.00032,0.00062
2458586.256922,0.99950,0.00062
2458586.258311,0.99976,0.00062
2458586.259700,1.00006,0.00062
2458586.261089,0.99950,0.00062
2458586.262478,1.00071,0.00062
2458586.263866,1.00075,0.00062
2458586.265255,1.00184,0.00062
2458586.266644,1.00064,0.00062
2458586.268033,1.00005,0.00062
2458586.269422,1.00067,0.00062
2458586.270811,1.00136,0.00062
2458586.272200,1.00039,0.00062
2458586.273589,0.99983,0.00062
2458586.274978,1.00064,0.00062
2458586.276367,1.00094,0.00062
2458586.277755,1.00028,0.00062
2458586.279144,1.00085,0.00062
2458586.280533,1.00043,0.00062
2458586.281922,1.00177,0.00062
2458586.283311,1.00165,0.00062
2458586.284700,1.00069,0.00062
2458586.286089,0.99963,0.00062
2458586.287478,1.00189,0.00062
2458586.288867,1.00114,0.00062
2458586.290255,1.00074,0.00062
2458586.291644,1.00002,0.00062
2458586.293033,1.00069,0.00062
2458586.294422,1.00100,0.00062
2458586.295811,1.00010,0.00062
2458586.297200,0.99993,0.00062
2458586.298589,1.00089,0.00062
2458586.299978,1.00117,0.00062
2458586.301367,1.00101,0.00062
2458586.302756,1.00104,0.00062
2458586.304144,1.00093,0.00062
2458586.305533,1.00081,0.00062
2458586.308311,1.00065,0.00062
2458586.309700,1.00052,0.00062
2458586.311089,1.00017,0.00062
2458586.312478,1.00158,0.00062
2458586.313867,1.00142,0.00062
2458586.315256,1.00063,0.00062
2458586.316644,1.00072,0.00062
2458586.318033,1.00112,0.00062
2458586.319422,1.00077,0.00062
2458586.320811,1.00104,0.00062
2458586.322200,1.00011,0.00062
2458586.323589,1.00168,0.00062
2458586.324978,1.00140,0.00062
2458586.326367,1.00030,0.00062
2458586.327756,1.00028,0.00062
2458586.329145,1.00149,0.00062
2458586.330533,1.00074,0.00062
2458586.331922,1.00039,0.00062
2458586.333311,1.00008,0.00062
2458586.334700,1.00005,0.00062
2458586.336089,1.00006,0.00062
2458586.337478,1.00030,0.00062
2458586.338867,1.00018,0.00062
2458586.340256,0.99989,0.00062
2458586.341645,0.99984,0.00062
2458586.343033,1.00054,0.00062
2458586.344422,0.99945,0.00062
2458586.345811,1.00086,0.00062
2458586.347200,0.99963,0.00062
2458586.348589,1.00091,0.00062
2458586.349978,1.00026,0.00062
2458586.351367,1.00050,0.00062
2458586.352756,1.00105,0.00062
2458586.354145,0.99987,0.00062
2458586.355534,1.00114,0.00062
2458586.356922,1.00068,0.00062
2458586.358311,1.00037,0.00062
2458586.359700,1.00171,0.00062
2458586.361089,1.00247,0.00062
2458586.362478,1.00067,0.00062
2458586.363867,1.00104,0.00062
2458586.365256,1.00186,0.00062
2458586.366645,0.99953,0.00062
2458586.368034,1.00076,0.00062
2458586.369422,1.00027,0.00062
2458586.370811,1.00000,0.00062
2458586.372200,1.00189,0.00062
2458586.373589,1.00113,0.00062
2458586.374978,1.00088,0.00062
2458586.376367,1.00171,0.00062
2458586.377756,1.00075,0.00062
2458586.379145,1.00049,0.00062
2458586.380534,1.00150,0.00062
2458586.381923,1.00156,0.00062
2458586.383311,1.00024,0.00062
2458586.384700,1.00038,0.00062
2458586.386089,1.00096,0.00062
2458586.387478,1.00011,0.00062
2458586.388867,1.00064,0.00062
2458586.390256,1.00063,0.00062
2458586.391645,1.00069,0.00062
2458586.393034,1.00117,0.00062
2458586.394423,1.00122,0.00062
2458586.395811,1.00126,0.00062
2458586.397200,1.00146,0.00062
2458586.399978,1.00034,0.00062
2458586.401367,1.00043,0.00062
2458586.402756,0.99960,0.00062
2458586.404145,0.99965,0.00062
2458586.405534,1.00047,0.00062
2458586.406923,1.00093,0.00062
2458586.408312,1.00042,0.00062
2458586.409700,0.99997,0.00062
2458586.411089,0.99993,0.00062
2458586.412478,1.00005,0.00062
2458586.413867,1.00141,0.00062
2458586.415256,1.00006,0.00062
2458586.416645,0.99985,0.00062
2458586.418034,1.00130,0.00062
2458586.419423,0.99979,0.00062
2458586.420812,1.00122,0.00062
2458586.422200,1.00128,0.00062
2458586.423589,1.00168,0.00062
2458586.424978,1.00090,0.00062
2458586.426367,0.99987,0.00062
2458586.427756,1.00071,0.00062
2458586.429145,1.00052,0.00062
2458586.430534,1.00075,0.00062
2458586.431923,1.00010,0.00062
2458586.433312,1.00117,0.00062
2458586.434701,1.00036,0.00062
2458586.436089,1.00062,0.00062
2458586.437478,1.00046,0.00062
2458586.438867,1.00138,0.00062
2458586.440256,1.00076,0.00062
2458586.441645,1.00058,0.00062
2458586.443034,1.00006,0.00062
2458586.444423,1.00012,0.00062
2458586.445812,1.00124,0.00062
2458586.447201,1.00037,0.00062
2458586.448589,1.00110,0.00062
2458586.449978,1.00189,0.00062
2458586.451367,0.99975,0.00062
2458586.452756,0.99994,0.00062
2458586.454145,1.00013,0.00062
2458586.455534,1.00098,0.00062
2458586.456923,1.00078,0.00062
2458586.458312,1.00068,0.00062
2458586.459701,1.00062,0.00062
2458586.461090,1.00078,0.00062
2458586.462478,1.00045,0.00062
2458586.463867,1.00046,0.00062
2458586.465256,1.00082,0.00062
2458586.466645,0.99959,0.00062
2458586.468034,1.00081,0.00062
2458586.469423,1.00038,0.00062
2458586.470812,1.00113,0.00062
2458586.472201,1.00025,0.00062
2458586.473590,0.99947,0.00062
2458586.474978,1.00094,0.00062
2458586.476367,1.00090,0.00062
2458586.477756,1.00163,0.00062
2458586.479145,1.00056,0.00062
2458586.480534,1.00073,0.00062
2458586.481923,0.99964,0.00062
2458586.483312,1.00118,0.00062
2458586.484701,1.00040,0.00062
2458586.486090,1.00034,0.00062
2458586.487479,1.00106,0.00062
2458586.488867,1.00039,0.00062
2458586.490256,1.00038,0.00062
2458586.491645,1.00122,0.00062
2458586.493034,0.99983,0.00062
2458586.494423,1.00094,0.00062
2458586.495812,1.00068,0.00062
2458586.497201,0.99994,0.00062
2458586.498590,1.00029,0.00062
2458586.499979,1.00063,0.00062
2458586.501367,0.99928,0.00062
2458586.502756,1.00194,0.00062
2458586.504145,1.00044,0.00062
2458586.505534,1.00057,0.00062
2458586.506923,1.00128,0.00062
2458586.508312,1.00010,0.00062
2458586.509701,1.00127,0.00062
2458586.511090,1.00136,0.00062
2458586.512479,1.00092,0.00062
2458586.513868,1.00022,0.00062
2458586.515256,1.00049,0.00062
2458586.516645,1.00086,0.00062
2458586.518034,0.99990,0.00062
2458586.519423,1.00020,0.00062
2458586.520812,0.99993,0.00062
2458586.522201,0.99985,0.00062
2458586.523590,1.00023,0.00062
2458586.524979,1.00014,0.00062
2458586.526368,0.99967,0.00062
2458586.527756,0.99978,0.00062
2458586.529145,1.00071,0.00062
2458586.530534,0.99998,0.00062
2458586.531923,1.00067,0.00062
2458586.533312,1.00003,0.00062
2458586.534701,1.00039,0.00062
2458586.536090,1.00025,0.00062
2458586.537479,1.00068,0.00062
2458586.538868,1.00121,0.00062
2458586.540257,0.99964,0.00062
2458586.541645,1.00078,0.00062
2458586.543034,0.99929,0.00062
2458586.544423,1.00012,0.00062
2458586.545812,0.99933,0.00062
2458586.547201,1.00127,0.00062
2458586.548590,1.00071,0.00062
2458586.549979,0.99996,0.00062
2458586.551368,1.00104,0.00062
2458586.552757,0.99863,0.00062
2458586.554145,1.00068,0.00062
2458586.555534,0.99926,0.00062
2458586.556923,1.00038,0.00062
2458586.558312,1.00068,0.00062
2458586.559701,0.99940,0.00062
2458586.561090,1.00007,0.00062
2458586.562479,1.00087,0.00062
2458586.563868,0.99963,0.00062
2458586.565257,1.00042,0.00062
2458586.566646,1.00032,0.00062
2458586.568034,1.00010,0.00062
2458586.569423,0.99890,0.00062
2458586.570812,1.00015,0.00062
2458586.572201,1.00014,0.00062
2458586.573590,1.00000,0.00062
2458586.574979,1.00036,0.00062
2458586.576368,1.00061,0.00062
2458586.577757,1.00132,0.00062
2458586.579146,1.00026,0.00062
2458586.580534,1.00041,0.00062
2458586.581923,1.00109,0.00062
2458586.583312,1.00074,0.00062
2458586.584701,1.00043,0.00062
2458586.586090,1.00098,0.00062
2458586.587479,0.99997,0.00062
2458586.588868,0.99915,0.00062
2458586.590257,0.99998,0.00062
2458586.591646,1.00043,0.00062
2458586.593035,1.00032,0.00062
2458586.594423,1.00009,0.00062
2458586.595812,1.00132,0.00062
2458586.597201,1.00023,0.00062
2458586.598590,0.99948,0.00062
2458586.599979,1.00081,0.00062
2458586.601368,1.00058,0.00062
2458586.602757,0.99937,0.00062
2458586.604146,1.00078,0.00062
2458586.605535,0.99990,0.00062
2458586.606923,1.00078,0.00062
2458586.608312,0.99970,0.00062
2458586.609701,0.99990,0.00062
2458586.611090,0.99967,0.00062
2458586.612479,1.00070,0.00062
2458586.613868,1.00073,0.00062
2458586.615257,1.00014,0.00062
2458586.616646,1.00127,0.00062
2458586.618035,1.00010,0.00062
2458586.619424,1.00016,0.00062
2458586.620812,0.99960,0.00062
2458586.622201,0.99953,0.00062
2458586.623590,0.99960,0.00062
2458586.624979,1.00049,0.00062
2458586.626368,1.00029,0.00062
2458586.627757,1.00034,0.00062
2458586.629146,0.99975,0.00062
2458586.630535,0.99941,0.00062
2458586.631924,1.00050,0.00062
2458586.633312,1.00058,0.00062
2458586.634701,0.99998,0.00062
2458586.636090,1.00037,0.00062
2458586.637479,1.00006,0.00062
2458586.638868,1.00079,0.00062
2458586.640257,1.00090,0.00062
2458586.641646,0.99991,0.00062
2458586.643035,0.99937,0.00062
2458586.644424,1.00044,0.00062
2458586.645813,0.99966,0.00062
2458586.647201,1.00021,0.00062
2458586.648590,1.00009,0.00062
2458586.649979,0.99964,0.00062
2458586.651368,1.00077,0.00062
2458586.652757,1.00056,0.00062
2458586.654146,1.00051,0.00062
2458586.655535,0.99974,0.00062
2458586.656924,0.99979,0.00062
2458586.658313,0.99983,0.00062
2458586.659701,1.00030,0.00062
2458586.661090,0.99986,0.00062
2458586.662479,1.00080,0.00062
2458586.663868,1.00142,0.00062
2458586.665257,1.00038,0.00062
2458586.666646,1.00091,0.00062
2458586.668035,0.99921,0.00062
2458586.669424,1.00016,0.00062
2458586.670813,0.99998,0.00062
2458586.672202,1.00036,0.00062
2458586.673590,0.99972,0.00062
2458586.674979,1.00037,0.00062
2458586.676368,1.00018,0.00062
2458586.677757,0.99951,0.00062
2458586.679146,0.99946,0.00062
2458586.680535,0.99970,0.00062
2458586.681924,1.00033,0.00062
2458586.683313,0.99911,0.00062
2458586.684702,0.99947,0.00062
2458586.686090,1.00067,0.00062
2458586.687479,1.00127,0.00062
2458586.688868,0.99998,0.00062
2458586.690257,1.00020,0.00062
2458586.691646,0.99957,0.00062
2458586.693035,1.00007,0.00062
2458586.694424,0.99931,0.00062
2458586.695813,0.99989,0.00062
2458586.697202,0.99963,0.00062
2458586.698591,0.99979,0.00062
2458586.699979,0.99901,0.00062
2458586.701368,0.99967,0.00062
2458586.702757,1.00026,0.00062
2458586.704146,1.00036,0.00062
2458586.705535,1.00023,0.00062
2458586.706924,0.99979,0.00062
2458586.708313,1.00011,0.00062
2458586.709702,0.99918,0.00062
2458586.711091,0.99963,0.00062
2458586.712479,0.99940,0.00062
2458586.713868,1.00070,0.00062
2458586.715257,0.99960,0.00062
2458586.716646,1.00029,0.00062
2458586.718035,0.99989,0.00062
2458586.719424,0.99969,0.00062
2458586.720813,1.00009,0.00062
2458586.722202,0.99968,0.00062
2458586.723591,1.00000,0.00062
2458586.724979,0.99993,0.00062
2458586.726368,0.99994,0.00062
2458586.727757,0.99965,0.00062
2458586.729146,0.99991,0.00062
2458586.730535,1.00030,0.00062
2458586.731924,0.99950,0.00062
2458586.733313,1.00032,0.00062
2458586.734702,1.00076,0.00062
2458586.736091,1.00078,0.00062
2458586.737480,1.00109,0.00062
2458586.738868,0.99946,0.00062
2458586.740257,1.00029,0.00062
2458586.741646,0.99995,0.00062
2458586.743035,0.99837,0.00062
2458586.744424,0.99989,0.00062
2458586.745813,0.99946,0.00062
2458586.747202,0.99977,0.00062
2458586.748591,0.99982,0.00062
2458586.749980,0.99858,0.00062
2458586.751368,0.99995,0.00062
2458586.752757,0.99923,0.00062
2458586.754146,0.99998,0.00062
2458586.755535,0.99991,0.00062
2458586.756924,1.00019,0.00062
2458586.758313,1.00004,0.00062
2458586.759702,1.00097,0.00062
2458586.761091,1.00023,0.00062
2458586.762480,0.99925,0.00062
2458586.763869,1.00061,0.00062
2458586.765257,0.99979,0.00062
2458586.766646,0.99943,0.00062
2458586.768035,0.99961,0.00062
2458586.769424,0.99923,0.00062
2458586.770813,0.99972,0.00062
2458586.772202,0.99942,0.00062
2458586.773591,1.00029,0.00062
2458586.774980,1.00047,0.00062
2458586.776369,0.99807,0.00062
2458586.777757,0.99980,0.00062
2458586.779146,1.00005,0.00062
2458586.780535,0.99997,0.00062
2458586.781924,0.99995,0.00062
2458586.783313,0.99955,0.00062
2458586.784702,1.00050,0.00062
2458586.786091,0.99971,0.00062
2458586.787480,0.99949,0.00062
2458586.788869,1.00052,0.00062
2458586.790258,0.99994,0.00062
2458586.791646,1.00012,0.00062
2458586.793035,0.99968,0.00062
2458586.794424,0.99973,0.00062
2458586.795813,1.00015,0.00062
2458586.797202,0.99916,0.00062
2458586.798591,0.99969,0.00062
2458586.799980,1.00047,0.00062
2458586.801369,1.00010,0.00062
2458586.802758,1.00093,0.00062
2458586.804146,0.99933,0.00062
2458586.805535,1.00038,0.00062
2458586.806924,0.99987,0.00062
2458586.808313,0.99995,0.00062
2458586.809702,0.99999,0.00062
2458586.811091,1.00042,0.00062
2458586.812480,1.00023,0.00062
2458586.813869,0.99987,0.00062
2458586.815258,0.99995,0.00062
2458586.816647,0.99902,0.00062
2458586.818035,1.00009,0.00062
2458586.819424,0.99952,0.00062
2458586.820813,1.00015,0.00062
2458586.822202,0.99930,0.00062
2458586.823591,1.00099,0.00062
2458586.824980,1.00004,0.00062
2458586.826369,1.00034,0.00062
2458586.827758,0.99984,0.00062
2458586.829147,1.00010,0.00062
2458586.830535,0.99923,0.00062
2458586.831924,0.99933,0.00062
2458586.833313,1.00011,0.00062
2458586.834702,0.99993,0.00062
2458586.836091,0.99977,0.00062
2458586.837480,1.00021,0.00062
2458586.838869,1.00004,0.00062
2458586.840258,0.99959,0.00062
2458586.841647,0.99962,0.00062
2458586.843036,1.00065,0.00062
2458586.844424,1.00120,0.00062
2458586.845813,0.99982,0.00062
2458586.847202,0.99927,0.00062
2458586.848591,1.00003,0.00062
2458586.849980,0.99961,0.00062
2458586.851369,0.99961,0.00062
2458586.852758,1.00045,0.00062
2458586.854147,1.00018,0.00062
2458586.855536,1.00060,0.00062
2458586.856924,0.99896,0.00062
2458586.858313,1.00037,0.00062
2458586.859702,1.00114,0.00062
2458586.861091,0.99921,0.00062
2458586.862480,0.99984,0.00062
2458586.863869,0.99953,0.00062
2458586.865258,1.00000,0.00062
2458586.866647,0.99931,0.00062
2458586.868036,1.00090,0.00062
2458586.869425,0.99958,0.00062
2458586.870813,0.99893,0.00062
2458586.872202,1.00057,0.00062
2458586.873591,0.99930,0.00062
2458586.874980,0.99945,0.00062
2458586.876369,0.99925,0.00062
2458586.877758,1.00000,0.00062
2458586.879147,1.00091,0.00062
2458586.880536,1.00033,0.00062
2458586.881925,1.00042,0.00062
2458586.883313,0.99989,0.00062
2458586.884702,0.99980,0.00062
2458586.886091,1.00010,0.00062
2458586.887480,0.99913,0.00062
2458586.888869,1.00007,0.00062
2458586.890258,1.00025,0.00062
2458586.891647,1.00103,0.00062
2458586.893036,1.00149,0.00062
2458586.894425,1.00050,0.00062
2458586.895813,1.00016,0.00062
2458586.897202,1.00006,0.00062
2458586.898591,0.99952,0.00062
2458586.899980,1.00162,0.00062
2458586.901369,0.99960,0.00062
2458586.902758,0.99920,0.00062
2458586.904147,1.00007,0.00062
2458586.905536,1.00001,0.00062
2458586.906925,1.00063,0.00062
2458586.908314,0.99969,0.00062
2458586.909702,0.99980,0.00062
2458586.911091,1.00026,0.00062
2458586.912480,0.99994,0.00062
2458586.913869,1.00006,0.00062
2458586.915258,0.99984,0.00062
2458586.916647,0.99901,0.00062
2458586.918036,0.99951,0.00062
2458586.919425,0.99998,0.00062
2458586.920814,0.99973,0.00062
2458586.922202,0.99922,0.00062
2458586.923591,1.00044,0.00062
2458586.924980,1.00017,0.00062
2458586.926369,1.00091,0.00062
2458586.927758,0.99869,0.00062
2458586.929147,0.99907,0.00062
2458586.930536,0.99869,0.00062
2458586.931925,1.00045,0.00062
2458586.933314,1.00006,0.00062
2458586.934703,0.99982,0.00062
2458586.936091,0.99846,0.00062
2458586.937480,1.00022,0.00062
2458586.938869,0.99934,0.00062
2458586.940258,1.00006,0.00062
2458586.941647,0.99990,0.00062
2458586.943036,1.00055,0.00062
2458586.944425,0.99953,0.00062
2458586.945814,0.99981,0.00062
2458586.947203,0.99971,0.00062
2458586.948591,0.99938,0.00062
2458586.949980,1.00097,0.00062
2458586.951369,0.99984,0.00062
2458586.952758,0.99928,0.00062
2458586.954147,0.99887,0.00062
2458586.955536,0.99947,0.00062
2458586.956925,0.99964,0.00062
2458586.958314,0.99905,0.00062
2458586.959703,1.00064,0.00062
2458586.961092,0.99947,0.00062
2458586.962480,1.00014,0.00062
2458586.963869,0.99964,0.00062
2458586.965258,1.00004,0.00062
2458586.966647,0.99952,0.00062
2458586.968036,0.99943,0.00062
2458586.969425,1.00020,0.00062
2458586.970814,0.99928,0.00062
2458586.972203,1.00061,0.00062
2458586.973592,0.99979,0.00062
2458586.974980,0.99968,0.00062
2458586.976369,1.00041,0.00062
2458586.977758,1.00104,0.00062
2458586.979147,1.00007,0.00062
2458586.980536,1.00012,0.00062
2458586.981925,1.00073,0.00062
2458586.983314,0.99993,0.00062
2458586.984703,1.00017,0.00062
2458586.986092,1.00076,0.00062
2458586.987480,0.99892,0.00062
2458586.988869,0.99994,0.00062
2458586.990258,1.00094,0.00062
2458586.991647,0.99916,0.00062
2458586.993036,0.99999,0.00062
2458586.994425,1.00065,0.00062
2458586.995814,0.99943,0.00062
2458586.997203,0.99982,0.00062
2458586.998592,0.99957,0.00062
2458586.999981,0.99930,0.00062
2458587.001369,0.99950,0.00062
2458587.002758,1.00045,0.00062
2458587.004147,1.00084,0.00062
2458587.005536,1.00066,0.00062
2458587.006925,1.00018,0.00062
2458587.008314,0.99986,0.00062
2458587.009703,1.00090,0.00062
2458587.011092,1.00045,0.00062
2458587.012481,1.00009,0.00062
2458587.013869,1.00207,0.00062
2458587.015258,0.99944,0.00062
2458587.016647,1.00000,0.00062
2458587.018036,1.00038,0.00062
2458587.019425,1.00014,0.00062
2458587.020814,0.99949,0.00062
2458587.022203,1.00055,0.00062
2458587.023592,0.99910,0.00062
2458587.024981,0.99924,0.00062
2458587.026370,1.00009,0.00062
2458587.027758,1.00010,0.00062
2458587.029147,0.99984,0.00062
2458587.030536,0.99991,0.00062
2458587.031925,0.99973,0.00062
2458587.033314,0.99959,0.00062
2458587.034703,1.00034,0.00062
2458587.036092,1.00023,0.00062
2458587.037481,1.00005,0.00062
2458587.038870,0.99873,0.00062
2458587.040258,0.99974,0.00062
2458587.041647,0.99902,0.00062
2458587.043036,0.99986,0.00062
2458587.044425,1.00046,0.00062
2458587.045814,1.00018,0.00062
2458587.047203,1.00040,0.00062
2458587.048592,1.00047,0.00062
2458587.049981,0.99911,0.00062
2458587.051370,1.00011,0.00062
2458587.052759,0.99908,0.00062
2458587.054147,1.00017,0.00062
2458587.055536,0.99905,0.00062
2458587.056925,1.00005,0.00062
2458587.058314,1.00055,0.00062
2458587.059703,0.99916,0.00062
2458587.061092,1.00109,0.00062
2458587.062481,1.00013,0.00062
2458587.063870,1.00023,0.00062
2458587.065259,0.99995,0.00062
2458587.066647,0.99850,0.00062
2458587.068036,0.99970,0.00062
2458587.069425,1.00044,0.00062
2458587.070814,1.00051,0.00062
2458587.072203,0.99944,0.00062
2458587.073592,0.99901,0.00062
2458587.074981,0.99863,0.00062
2458587.076370,0.99998,0.00062
2458587.077759,0.99941,0.00062
2458587.079147,0.99991,0.00062
2458587.080536,0.99966,0.00062
2458587.081925,0.99979,0.00062
2458587.083314,0.99989,0.00062
2458587.084703,0.99957,0.00062
2458587.086092,0.99962,0.00062
2458587.087481,0.99938,0.00062
2458587.088870,0.99971,0.00062
2458587.090259,0.99970,0.00062
2458587.091648,0.99937,0.00062
2458587.093036,1.00016,0.00062
2458587.094425,0.99958,0.00062
2458587.095814,0.99950,0.00062
2458587.097203,0.99928,0.00062
2458587.098592,0.99945,0.00062
2458587.099981,1.00009,0.00062
2458587.101370,0.99958,0.00062
2458587.102759,0.99872,0.00062
2458587.104148,0.99982,0.00062
2458587.105536,1.00053,0.00062
2458587.106925,0.99980,0.00062
2458587.108314,0.99989,0.00062
2458587.109703,0.99889,0.00062
2458587.111092,1.00108,0.00062
2458587.112481,0.99929,0.00062
2458587.113870,0.99954,0.00062
2458587.115259,1.00032,0.00062
2458587.116648,0.99984,0.00062
2458587.118037,0.99979,0.00062
2458587.119425,0.99977,0.00062
2458587.120814,1.00005,0.00062
2458587.122203,0.99922,0.00062
2458587.123592,0.99978,0.00062
2458587.124981,0.99908,0.00062
2458587.126370,0.99957,0.00062
2458587.127759,1.00052,0.00062
2458587.129148,0.99869,0.00062
2458587.130537,0.99948,0.00062
2458587.131925,0.99920,0.00062
2458587.133314,0.99973,0.00062
2458587.134703,1.00004,0.00062
2458587.136092,0.99964,0.00062
2458587.137481,0.99981,0.00062
2458587.138870,0.99893,0.00062
2458587.140259,0.99997,0.00062
2458587.141648,0.99960,0.00062
2458587.143037,0.99930,0.00062
2458587.144425,0.99950,0.00062
2458587.145814,0.99924,0.00062
2458587.147203,1.00021,0.00062
2458587.148592,0.99936,0.00062
2458587.149981,0.99978,0.00062
2458587.151370,0.99883,0.00062
2458587.152759,1.00024,0.00062
2458587.154148,1.00009,0.00062
2458587.155537,1.00044,0.00062
2458587.156926,1.00030,0.00062
2458587.158314,1.00000,0.00062
2458587.159703,1.00003,0.00062
2458587.161092,1.00029,0.00062
2458587.162481,0.99938,0.00062
2458587.163870,1.00110,0.00062
2458587.165259,0.99945,0.00062
2458587.166648,0.99973,0.00062
2458587.168037,0.99905,0.00062
2458587.169426,0.99966,0.00062
2458587.170814,0.99960,0.00062
2458587.172203,0.99944,0.00062
2458587.173592,0.99917,0.00062
2458587.174981,1.00030,0.00062
2458587.176370,0.99923,0.00062
2458587.177759,1.00001,0.00062
2458587.179148,0.99926,0.00062
2458587.180537,0.99906,0.00062
2458587.181926,0.99928,0.00062
2458587.183315,0.99989,0.00062
2458587.184703,0.99937,0.00062
2458587.186092,0.99944,0.00062
2458587.187481,0.99884,0.00062
2458587.188870,0.99960,0.00062
2458587.190259,0.99885,0.00062
2458587.191648,0.99956,0.00062
2458587.193037,0.99973,0.00062
2458587.194426,0.99989,0.00062
2458587.195815,0.99966,0.00062
2458587.197203,0.99977,0.00062
2458587.198592,0.99899,0.00062
2458587.199981,0.99947,0.00062
2458587.201370,0.99952,0.00062
2458587.202759,0.99963,0.00062
2458587.204148,0.99955,0.00062
2458587.205537,0.99978,0.00062
2458587.206926,1.00083,0.00062
2458587.208315,0.99960,0.00062
2458587.209704,1.00025,0.00062
2458587.211092,0.99973,0.00062
2458587.212481,0.99914,0.00062
2458587.213870,0.99794,0.00062
2458587.215259,1.00087,0.00062
2458587.216648,1.00024,0.00062
2458587.218037,0.99927,0.00062
2458587.219426,0.99971,0.00062
2458587.220815,0.99890,0.00062
2458587.222204,0.99835,0.00062
2458587.223592,1.00020,0.00062
2458587.224981,0.99979,0.00062
2458587.226370,0.99872,0.00062
2458587.227759,0.99932,0.00062
2458587.229148,0.99947,0.00062
2458587.230537,0.99928,0.00062
2458587.231926,0.99938,0.00062
2458587.233315,0.99940,0.00062
2458587.234704,0.99945,0.00062
2458587.236092,0.99926,0.00062
2458587.237481,0.99879,0.00062
2458587.238870,1.00087,0.00062
2458587.240259,0.99951,0.00062
2458587.241648,1.00019,0.00062
2458587.243037,0.99987,0.00062
2458587.244426,0.99919,0.00062
2458587.245815,0.99924,0.00062
2458587.247204,0.99957,0.00062
2458587.248593,0.99926,0.00062
2458587.249981,0.99939,0.00062
2458587.251370,0.99937,0.00062
2458587.252759,0.99955,0.00062
2458587.254148,0.99984,0.00062
2458587.255537,0.99835,0.00062
2458587.256926,0.99981,0.00062
2458587.258315,0.99947,0.00062
2458587.259704,1.00019,0.00062
2458587.261093,0.99904,0.00062
2458587.262481,1.00012,0.00062
2458587.263870,1.00002,0.00062
2458587.265259,0.99975,0.00062
2458587.266648,1.00029,0.00062
2458587.268037,1.00062,0.00062
2458587.269426,0.99962,0.00062
2458587.270815,0.99951,0.00062
2458587.272204,0.99916,0.00062
2458587.273593,0.99921,0.00062
2458587.274981,1.00024,0.00062
2458587.276370,0.99938,0.00062
2458587.277759,1.00061,0.00062
2458587.279148,0.99991,0.00062
2458587.280537,0.99859,0.00062
2458587.281926,1.00055,0.00062
2458587.283315,1.00007,0.00062
2458587.284704,0.99839,0.00062
2458587.286093,0.99961,0.00062
2458587.287482,0.99900,0.00062
2458587.288870,1.00027,0.00062
2458587.290259,0.99999,0.00062
2458587.291648,1.00032,0.00062
2458587.293037,1.00005,0.00062
2458587.294426,0.99976,0.00062
2458587.295815,0.99833,0.00062
2458587.297204,0.99941,0.00062
2458587.298593,0.99977,0.00062
2458587.299982,1.00036,0.00062
2458587.301370,1.00040,0.00062
2458587.302759,0.99978,0.00062
2458587.304148,0.99921,0.00062
2458587.305537,0.99967,0.00062
2458587.306926,0.99930,0.00062
2458587.308315,0.99982,0.00062
2458587.309704,1.00007,0.00062
2458587.311093,0.99909,0.00062
2458587.312482,0.99972,0.00062
2458587.313871,0.99916,0.00062
2458587.315259,0.99925,0.00062
2458587.316648,1.00016,0.00062
2458587.318037,1.00014,0.00062
2458587.319426,0.99981,0.00062
2458587.320815,0.99950,0.00062
2458587.322204,1.00001,0.00062
2458587.323593,0.99897,0.00062
2458587.324982,1.00055,0.00062
2458587.326371,0.99950,0.00062
2458587.327759,0.99891,0.00062
2458587.329148,0.99887,0.00062
2458587.330537,0.99950,0.00062
2458587.331926,1.00025,0.00062
2458587.333315,0.99983,0.00062
2458587.334704,0.99922,0.00062
2458587.336093,0.99986,0.00062
2458587.337482,0.99975,0.00062
2458587.338871,0.99965,0.00062
2458587.340259,0.99925,0.00062
2458587.341648,0.99962,0.00062
2458587.343037,0.99904,0.00062
2458587.344426,0.99919,0.00062
2458587.345815,0.99940,0.00062
2458587.347204,0.99942,0.00062
2458587.348593,0.99885,0.00062
2458587.349982,0.99908,0.00062
2458587.351371,0.99924,0.00062
2458587.352760,0.99943,0.00062
2458587.354148,0.99932,0.00062
2458587.355537,0.99975,0.00062
2458587.356926,0.99993,0.00062
2458587.358315,0.99949,0.00062
2458587.359704,1.00013,0.00062
2458587.361093,0.99925,0.00062
2458587.362482,0.99970,0.00062
2458587.363871,0.99890,0.00062
2458587.365260,0.99963,0.00062
2458587.366648,0.99887,0.00062
2458587.368037,0.99873,0.00062
2458587.369426,0.99899,0.00062
2458587.370815,0.99875,0.00062
2458587.372204,0.99989,0.00062
2458587.373593,0.99958,0.00062
2458587.374982,0.99982,0.00062
2458587.376371,0.99961,0.00062
2458587.377760,0.99878,0.00062
2458587.379149,0.99967,0.00062
2458587.380537,0.99817,0.00062
2458587.381926,0.99989,0.00062
2458587.383315,1.00007,0.00062
2458587.384704,1.00044,0.00062
2458587.386093,0.99936,0.00062
2458587.387482,0.99866,0.00062
2458587.388871,0.99920,0.00062
2458587.390260,1.00038,0.00062
2458587.391649,0.99995,0.00062
2458587.393037,0.99920,0.00062
2458587.394426,0.99961,0.00062
2458587.395815,0.99958,0.00062
2458587.397204,0.99902,0.00062
2458587.398593,0.99916,0.00062
2458587.399982,1.00050,0.00062
2458587.401371,0.99928,0.00062
2458587.402760,0.99951,0.00062
2458587.404149,0.99971,0.00062
2458587.405537,0.99968,0.00062
2458587.406926,0.99857,0.00062
2458587.408315,1.00000,0.00062
2458587.409704,0.99987,0.00062
2458587.411093,1.00056,0.00062
2458587.412482,0.99886,0.00062
2458587.413871,0.99996,0.00062
2458587.415260,0.99967,0.00062
2458587.416649,0.99965,0.00062
2458587.418038,0.99884,0.00062
2458587.419426,1.00046,0.00062
2458587.420815,0.99990,0.00062
2458587.422204,0.99998,0.00062
2458587.423593,0.99927,0.00062
2458587.424982,0.99990,0.00062
2458587.426371,1.00000,0.00062
2458587.427760,0.99942,0.00062
2458587.429149,0.99964,0.00062
2458587.430538,1.00003,0.00062
2458587.431926,0.99901,0.00062
2458587.433315,0.99997,0.00062
2458587.434704,1.00027,0.00062
2458587.436093,1.00051,0.00062
2458587.437482,0.99932,0.00062
2458587.438871,0.99858,0.00062
2458587.440260,0.99975,0.00062
2458587.441649,1.00003,0.00062
2458587.443038,0.99956,0.00062
2458587.444426,0.99876,0.00062
2458587.445815,1.00034,0.00062
2458587.447204,0.99899,0.00062
2458587.448593,0.99892,0.00062
2458587.449982,0.99901,0.00062
2458587.451371,0.99992,0.00062
2458587.452760,1.00015,0.00062
2458587.454149,0.99989,0.00062
2458587.455538,0.99954,0.00062
2458587.456927,0.99942,0.00062
2458587.458315,1.00037,0.00062
2458587.459704,0.99899,0.00062
2458587.461093,0.99929,0.00062
2458587.462482,1.00029,0.00062
2458587.463871,0.99945,0.00062
2458587.465260,1.00039,0.00062
2458587.466649,0.99952,0.00062
2458587.468038,0.99841,0.00062
2458587.469427,0.99959,0.00062
2458587.470815,0.99910,0.00062
2458587.472204,0.99991,0.00062
2458587.473593,0.99959,0.00062
2458587.474982,0.99891,0.00062
2458587.476371,0.99968,0.00062
2458587.477760,0.99905,0.00062
2458587.479149,0.99980,0.00062
2458587.480538,1.00055,0.00062
2458587.481927,0.99897,0.00062
2458587.483315,0.99865,0.00062
2458587.484704,0.99969,0.00062
2458587.486093,0.99976,0.00062
2458587.487482,0.99948,0.00062
2458587.488871,0.99928,0.00062
2458587.490260,0.99973,0.00062
2458587.491649,0.99988,0.00062
2458587.493038,0.99960,0.00062
2458587.494427,0.99911,0.00062
2458587.495816,0.99995,0.00062
2458587.497204,0.99942,0.00062
2458587.498593,0.99883,0.00062
2458587.499982,0.99883,0.00062
2458587.501371,0.99952,0.00062
2458587.502760,0.99872,0.00062
2458587.504149,0.99936,0.00062
2458587.505538,0.99993,0.00062
2458587.506927,0.99877,0.00062
2458587.508316,0.99870,0.00062
2458587.509704,0.99931,0.00062
2458587.511093,1.00017,0.00062
2458587.512482,0.99951,0.00062
2458587.513871,0.99971,0.00062
2458587.515260,1.00078,0.00062
2458587.516649,1.00043,0.00062
2458587.518038,0.99949,0.00062
2458587.519427,0.99921,0.00062
2458587.520816,0.99926,0.00062
2458587.522204,0.99855,0.00062
2458587.523593,0.99964,0.00062
2458587.524982,0.99954,0.00062
2458587.526371,0.99856,0.00062
2458587.527760,0.99974,0.00062
2458587.529149,0.99938,0.00062
2458587.530538,0.99986,0.00062
2458587.531927,0.99936,0.00062
2458587.533316,1.00000,0.00062
2458587.534705,1.00026,0.00062
2458587.536093,0.99970,0.00062
2458587.537482,0.99913,0.00062
2458587.538871,0.99965,0.00062
2458587.540260,0.99909,0.00062
2458587.541649,0.99981,0.00062
2458587.543038,0.99886,0.00062
2458587.544427,0.99968,0.00062
2458587.545816,0.99938,0.00062
2458587.547205,0.99943,0.00062
2458587.548593,0.99921,0.00062
2458587.549982,0.99909,0.00062
2458587.551371,0.99931,0.00062
2458587.552760,0.99919,0.00062
2458587.554149,0.99914,0.00062
2458587.555538,0.99978,0.00062
2458587.556927,0.99981,0.00062
2458587.558316,0.99954,0.00062
2458587.559705,0.99900,0.00062
2458587.561094,1.00006,0.00062
2458587.562482,1.00060,0.00062
2458587.563871,0.99982,0.00062
2458587.565260,0.99999,0.00062
2458587.566649,0.99893,0.00062
2458587.568038,0.99881,0.00062
2458587.569427,0.99831,0.00062
2458587.570816,0.99865,0.00062
2458587.572205,0.99912,0.00062
2458587.573594,1.00058,0.00062
2458587.574982,1.00005,0.00062
2458587.576371,1.00008,0.00062
2458587.577760,0.99947,0.00062
2458587.579149,0.99961,0.00062
2458587.580538,0.99949,0.00062
2458587.581927,0.99924,0.00062
2458587.583316,1.00044,0.00062
2458587.584705,1.00036,0.00062
2458587.586094,1.00082,0.00062
2458587.587482,0.99971,0.00062
2458587.588871,0.99953,0.00062
2458587.590260,0.99917,0.00062
2458587.591649,0.99974,0.00062
2458587.593038,0.99907,0.00062
2458587.594427,0.99945,0.00062
2458587.595816,0.99944,0.00062
2458587.597205,0.99933,0.00062
2458587.598594,0.99976,0.00062
2458587.599983,0.99998,0.00062
2458587.601371,0.99993,0.00062
2458587.602760,1.00006,0.00062
2458587.604149,0.99944,0.00062
2458587.605538,1.00012,0.00062
2458587.606927,0.99889,0.00062
2458587.608316,0.99948,0.00062
2458587.609705,0.99940,0.00062
2458587.611094,1.00004,0.00062
2458587.612483,1.00033,0.00062
2458587.613871,0.99956,0.00062
2458587.615260,0.99961,0.00062
2458587.616649,0.99877,0.00062
2458587.618038,0.99831,0.00062
2458587.619427,0.99913,0.00062
2458587.620816,0.99919,0.00062
2458587.622205,0.99987,0.00062
2458587.623594,0.99956,0.00062
2458587.624983,0.99973,0.00062
2458587.626371,0.99974,0.00062
2458587.627760,0.99926,0.00062
2458587.629149,0.99908,0.00062
2458587.630538,1.00047,0.00062
2458587.631927,0.99931,0.00062
2458587.633316,0.99987,0.00062
2458587.634705,0.99951,0.00062
2458587.636094,0.99987,0.00062
2458587.637483,0.99932,0.00062
2458587.638872,1.00002,0.00062
2458587.640260,0.99997,0.00062
2458587.641649,0.99868,0.00062
2458587.643038,0.99990,0.00062
2458587.644427,0.99981,0.00062
2458587.645816,0.99828,0.00062
2458587.647205,1.00062,0.00062
2458587.648594,0.99975,0.00062
2458587.649983,1.00021,0.00062
2458587.651372,0.99913,0.00062
2458587.652760,0.99934,0.00062
2458587.654149,1.00020,0.00062
2458587.655538,0.99994,0.00062
2458587.656927,1.00006,0.00062
2458587.658316,1.00039,0.00062
2458587.659705,0.99896,0.00062
2458587.661094,0.99940,0.00062
2458587.662483,0.99918,0.00062
2458587.663872,1.00012,0.00062
2458587.665260,0.99972,0.00062
2458587.666649,0.99979,0.00062
2458587.668038,1.00021,0.00062
2458587.669427,1.00027,0.00062
2458587.670816,0.99998,0.00062
2458587.672205,1.00051,0.00062
2458587.673594,0.99883,0.00062
2458587.674983,0.99987,0.00062
2458587.676372,1.00001,0.00062
2458587.677761,1.00058,0.00062
2458587.679149,0.99953,0.00062
2458587.680538,0.99982,0.00062
2458587.681927,1.00000,0.00062
2458587.683316,0.99885,0.00062
2458587.684705,0.99994,0.00062
2458587.686094,0.99991,0.00062
2458587.687483,1.00045,0.00062
2458587.688872,0.99972,0.00062
2458587.690261,1.00071,0.00062
2458587.691649,0.99891,0.00062
2458587.693038,0.99892,0.00062
2458587.694427,0.99948,0.00062
2458587.695816,0.99997,0.00062
2458587.697205,0.99813,0.00062
2458587.698594,0.99928,0.00062
2458587.699983,0.99961,0.00062
2458587.701372,0.99976,0.00062
2458587.702761,0.99940,0.00062
2458587.704149,1.00004,0.00062
2458587.705538,1.00038,0.00062
2458587.706927,0.99973,0.00062
2458587.708316,0.99906,0.00062
2458587.709705,0.99932,0.00062
2458587.711094,0.99927,0.00062
2458587.712483,1.00010,0.00062
2458587.713872,0.99956,0.00062
2458587.715261,0.99906,0.00062
2458587.716649,0.99962,0.00062
2458587.718038,0.99877,0.00062
2458587.719427,0.99994,0.00062
2458587.720816,0.99964,0.00062
2458587.722205,1.00014,0.00062
2458587.723594,0.99988,0.00062
2458587.724983,0.99994,0.00062
2458587.726372,0.99989,0.00062
2458587.727761,1.00011,0.00062
2458587.729150,0.99997,0.00062
2458587.730538,0.99987,0.00062
2458587.731927,0.99965,0.00062
2458587.733316,0.99993,0.00062
2458587.734705,0.99966,0.00062
2458587.736094,1.00033,0.00062
2458587.737483,1.00030,0.00062
2458587.738872,0.99961,0.00062
2458587.740261,1.00015,0.00062
2458587.741650,1.00013,0.00062
2458587.743038,0.99967,0.00062
2458587.744427,0.99963,0.00062
2458587.745816,0.99967,0.00062
2458587.747205,0.99940,0.00062
2458587.748594,0.99901,0.00062
2458587.749983,0.99808,0.00062
2458587.751372,0.99944,0.00062
2458587.752761,0.99896,0.00062
2458587.754150,1.00022,0.00062
2458587.755538,0.99894,0.00062
2458587.756927,0.99947,0.00062
2458587.758316,0.99917,0.00062
2458587.759705,1.00077,0.00062
2458587.761094,1.00015,0.00062
2458587.762483,0.99991,0.00062
2458587.763872,0.99921,0.00062
2458587.765261,1.00001,0.00062
2458587.766650,0.99971,0.00062
2458587.768039,0.99977,0.00062
2458587.769427,0.99960,0.00062
2458587.770816,1.00051,0.00062
2458587.772205,0.99953,0.00062
2458587.773594,1.00069,0.00062
2458587.774983,1.00005,0.00062
2458587.776372,0.99917,0.00062
2458587.777761,0.99917,0.00062
2458587.779150,1.00038,0.00062
2458587.780539,0.99973,0.00062
2458587.781927,1.00001,0.00062
2458587.783316,0.99906,0.00062
2458587.784705,0.99926,0.00062
2458587.786094,0.99947,0.00062
2458587.787483,1.00197,0.00062
2458587.788872,0.99995,0.00062
2458587.790261,0.99841,0.00062
2458587.791650,0.99896,0.00062
2458587.793039,1.00014,0.00062
2458587.794427,0.99910,0.00062
2458587.795816,0.99929,0.00062
2458587.797205,0.99975,0.00062
2458587.798594,0.99929,0.00062
2458587.799983,0.99959,0.00062
2458587.801372,0.99983,0.00062
2458587.802761,0.99920,0.00062
2458587.804150,0.99991,0.00062
2458587.805539,1.00120,0.00062
2458587.806928,0.99913,0.00062
2458587.808316,1.00024,0.00062
2458587.809705,0.99976,0.00062
2458587.811094,0.99847,0.00062
2458587.812483,0.99971,0.00062
2458587.813872,0.99959,0.00062
2458587.815261,1.00004,0.00062
2458587.816650,0.99939,0.00062
2458587.818039,0.99922,0.00062
2458587.819428,0.99918,0.00062
2458587.820816,1.00013,0.00062
2458587.822205,0.99903,0.00062
2458587.823594,0.99973,0.00062
2458587.824983,0.99938,0.00062
2458587.826372,0.99933,0.00062
2458587.827761,1.00039,0.00062
2458587.829150,0.99979,0.00062
2458587.830539,1.00080,0.00062
2458587.831928,0.99848,0.00062
2458587.833316,0.99842,0.00062
2458587.834705,1.00030,0.00062
2458587.836094,1.00005,0.00062
2458587.837483,0.99968,0.00062
2458587.838872,0.99991,0.00062
2458587.840261,0.99987,0.00062
2458587.841650,0.99991,0.00062
2458587.843039,1.00011,0.00062
2458587.844428,0.99879,0.00062
2458587.845817,1.00005,0.00062
2458587.847205,0.99983,0.00062
2458587.848594,0.99938,0.00062
2458587.849983,1.00044,0.00062
2458587.851372,1.00070,0.00062
2458587.852761,1.00023,0.00062
2458587.854150,0.99962,0.00062
2458587.855539,1.00025,0.00062
2458587.856928,0.99983,0.00062
2458587.858317,0.99931,0.00062
2458587.859705,0.99899,0.00062
2458587.861094,0.99925,0.00062
2458587.862483,0.99924,0.00062
2458587.863872,0.99949,0.00062
2458587.865261,0.99996,0.00062
2458587.866650,0.99972,0.00062
2458587.868039,0.99952,0.00062
2458587.869428,0.99925,0.00062
2458587.870817,0.99859,0.00062
2458587.872205,0.99971,0.00062
2458587.873594,0.99951,0.00062
2458587.874983,1.00004,0.00062
2458587.876372,0.99944,0.00062
2458587.877761,0.99934,0.00062
2458587.879150,1.00026,0.00062
2458587.880539,0.99908,0.00062
2458587.881928,0.99919,0.00062
2458587.883317,1.00035,0.00062
2458587.884705,0.99905,0.00062
2458587.886094,1.00019,0.00062
2458587.887483,0.99955,0.00062
2458587.888872,0.99933,0.00062
2458587.890261,1.00012,0.00062
2458587.891650,0.99972,0.00062
2458587.893039,0.99938,0.00062
2458587.894428,0.99929,0.00062
2458587.895817,0.99917,0.00062
2458587.897206,1.00013,0.00062
2458587.898594,0.99966,0.00062
2458587.899983,0.99906,0.00062
2458587.901372,0.99989,0.00062
2458587.902761,0.99890,0.00062
2458587.904150,1.00091,0.00062
2458587.905539,0.99944,0.00062
2458587.906928,0.99926,0.00062
2458587.908317,0.99864,0.00062
2458587.909706,0.99801,0.00062
2458587.911094,0.99836,0.00062
2458587.912483,0.99679,0.00062
2458587.913872,0.99713,0.00062
2458587.915261,0.99780,0.00062
2458587.916650,0.99515,0.00062
2458587.918039,0.99446,0.00062
2458587.919428,0.99432,0.00062
2458587.920817,0.99496,0.00062
2458587.922206,0.99333,0.00062
2458587.923594,0.99396,0.00062
2458587.924983,0.99363,0.00062
2458587.926372,0.99320,0.00062
2458587.927761,0.99336,0.00062
2458587.929150,0.99386,0.00062
2458587.930539,0.99271,0.00062
2458587.931928,0.99311,0.00062
2458587.933317,0.99384,0.00062
2458587.934706,0.99226,0.00062
2458587.936095,0.99397,0.00062
2458587.937483,0.99368,0.00062
2458587.938872,0.99268,0.00062
2458587.940261,0.99261,0.00062
2458587.941650,0.99315,0.00062
2458587.943039,0.99315,0.00062
2458587.944428,0.99392,0.00062
2458587.945817,0.99230,0.00062
2458587.947206,0.99318,0.00062
2458587.948595,0.99298,0.00062
2458587.949983,0.99303,0.00062
2458587.951372,0.99316,0.00062
2458587.952761,0.99373,0.00062
2458587.954150,0.99274,0.00062
2458587.955539,0.99233,0.00062
2458587.956928,0.99288,0.00062
2458587.958317,0.99315,0.00062
2458587.959706,0.99325,0.00062
2458587.961095,0.99155,0.00062
2458587.962483,0.99271,0.00062
2458587.963872,0.99308,0.00062
2458587.965261,0.99293,0.00062
2458587.966650,0.99298,0.00062
2458587.968039,0.99351,0.00062
2458587.969428,0.99283,0.00062
2458587.970817,0.99307,0.00062
2458587.972206,0.99365,0.00062
2458587.973595,0.99224,0.00062
2458587.974983,0.99270,0.00062
2458587.976372,0.99242,0.00062
2458587.977761,0.99227,0.00062
2458587.979150,0.99256,0.00062
2458587.980539,0.99175,0.00062
2458587.981928,0.99219,0.00062
2458587.983317,0.99228,0.00062
2458587.984706,0.99166,0.00062
2458587.986095,0.99284,0.00062
2458587.987484,0.99219,0.00062
2458587.988872,0.99289,0.00062
2458587.990261,0.99274,0.00062
2458587.991650,0.99321,0.00062
2458587.993039,0.99217,0.00062
2458587.994428,0.99227,0.00062
2458587.995817,0.99181,0.00062
2458587.997206,0.99252,0.00062
2458587.998595,0.99290,0.00062
2458587.999984,0.99265,0.00062
2458588.001372,0.99190,0.00062
2458588.002761,0.99320,0.00062
2458588.004150,0.99305,0.00062
2458588.005539,0.99247,0.00062
2458588.006928,0.99214,0.00062
2458588.008317,0.99258,0.00062
2458588.009706,0.99223,0.00062
2458588.011095,0.99322,0.00062
2458588.012484,0.99263,0.00062
2458588.013872,0.99285,0.00062
2458588.015261,0.99218,0.00062
2458588.016650,0.99263,0.00062
2458588.018039,0.99373,0.00062
2458588.019428,0.99360,0.00062
2458588.020817,0.99332,0.00062
2458588.022206,0.99427,0.00062
2458588.023595,0.99308,0.00062
2458588.024984,0.99326,0.00062
2458588.026373,0.99348,0.00062
2458588.027761,0.99310,0.00062
2458588.029150,0.99322,0.00062
2458588.030539,0.99294,0.00062
2458588.031928,0.99362,0.00062
2458588.033317,0.99322,0.00062
2458588.034706,0.99426,0.00062
2458588.036095,0.99340,0.00062
2458588.037484,0.99384,0.00062
2458588.038873,0.99299,0.00062
2458588.040261,0.99367,0.00062
2458588.041650,0.99314,0.00062
2458588.043039,0.99427,0.00062
2458588.044428,0.99394,0.00062
2458588.045817,0.99507,0.00062
2458588.047206,0.99512,0.00062
2458588.048595,0.99515,0.00062
2458588.049984,0.99615,0.00062
2458588.051373,0.99695,0.00062
2458588.052761,0.99638,0.00062
2458588.054150,0.99763,0.00062
2458588.055539,0.99772,0.00062
2458588.056928,0.99891,0.00062
2458588.058317,0.99871,0.00062
2458588.059706,0.99992,0.00062
2458588.061095,1.00033,0.00062
2458588.062484,0.99972,0.00062
2458588.063873,0.99866,0.00062
2458588.065261,0.99951,0.00062
2458588.066650,0.99919,0.00062
2458588.068039,1.00061,0.00062
2458588.069428,0.99927,0.00062
2458588.070817,0.99962,0.00062
2458588.072206,0.99992,0.00062
2458588.073595,1.00041,0.00062
2458588.074984,0.99982,0.00062
2458588.076373,0.99943,0.00062
2458588.077762,0.99920,0.00062
2458588.079150,0.99993,0.00062
2458588.080539,1.00046,0.00062
2458588.081928,0.99958,0.00062
2458588.083317,1.00021,0.00062
2458588.084706,0.99897,0.00062
2458588.086095,1.00017,0.00062
2458588.087484,0.99949,0.00062
2458588.088873,0.99955,0.00062
2458588.090262,0.99959,0.00062
2458588.091650,1.00012,0.00062
2458588.093039,0.99967,0.00062
2458588.094428,0.99966,0.00062
2458588.095817,0.99975,0.00062
2458588.097206,1.00009,0.00062
2458588.098595,0.99877,0.00062
2458588.099984,1.00072,0.00062
2458588.101373,0.99967,0.00062
2458588.102762,0.99960,0.00062
2458588.104150,0.99984,0.00062
2458588.105539,0.99975,0.00062
2458588.106928,0.99939,0.00062
2458588.108317,1.00019,0.00062
2458588.109706,0.99970,0.00062
2458588.111095,0.99912,0.00062
2458588.112484,1.00002,0.00062
2458588.113873,1.00013,0.00062
2458588.115262,0.99942,0.00062
2458588.116650,0.99980,0.00062
2458588.118039,0.99979,0.00062
2458588.119428,1.00146,0.00062
2458588.120817,0.99969,0.00062
2458588.122206,0.99982,0.00062
2458588.123595,1.00099,0.00062
2458588.124984,0.99860,0.00062
2458588.126373,0.99943,0.00062
2458588.127762,1.00019,0.00062
2458588.129151,0.99977,0.00062
2458588.130539,0.99982,0.00062
2458588.131928,1.00076,0.00062
2458588.133317,1.00089,0.00062
2458588.134706,0.99962,0.00062
2458588.136095,0.99939,0.00062
2458588.137484,0.99924,0.00062
2458588.138873,1.00008,0.00062
2458588.140262,0.99938,0.00062
2458588.141651,1.00066,0.00062
2458588.143039,1.00064,0.00062
2458588.144428,0.99966,0.00062
2458588.145817,0.99898,0.00062
2458588.147206,0.99945,0.00062
2458588.148595,0.99923,0.00062
2458588.149984,0.99999,0.00062
2458588.151373,1.00000,0.00062
2458588.152762,0.99934,0.00062
2458588.154151,1.00051,0.00062
2458588.155539,1.00052,0.00062
2458588.156928,1.00033,0.00062
2458588.158317,1.00024,0.00062
2458588.159706,0.99917,0.00062
2458588.161095,0.99912,0.00062
2458588.162484,1.00027,0.00062
2458588.163873,0.99972,0.00062
2458588.165262,1.00098,0.00062
2458588.166651,1.00002,0.00062
2458588.168039,1.00012,0.00062
2458588.169428,0.99991,0.00062
2458588.170817,1.00050,0.00062
2458588.172206,0.99958,0.00062
2458588.173595,1.00009,0.00062
2458588.174984,0.99983,0.00062
2458588.176373,1.00028,0.00062
2458588.179151,1.00073,0.00062
2458588.180540,0.99941,0.00062
2458588.181928,0.99883,0.00062
2458588.183317,0.99988,0.00062
2458588.184706,0.99995,0.00062
2458588.186095,0.99941,0.00062
2458588.187484,1.00007,0.00062
2458588.188873,0.99977,0.00062
2458588.190262,0.99984,0.00062
2458588.191651,0.99969,0.00062
2458588.193040,1.00036,0.00062
2458588.194428,1.00067,0.00062
2458588.195817,1.00052,0.00062
2458588.197206,1.00039,0.00062
2458588.198595,0.99931,0.00062
2458588.199984,0.99844,0.00062
2458588.201373,1.00023,0.00062
2458588.202762,0.99892,0.00062
2458588.204151,0.99976,0.00062
2458588.205540,0.99952,0.00062
2458588.206928,0.99924,0.00062
2458588.208317,0.99973,0.00062
2458588.209706,1.00091,0.00062
2458588.211095,1.00096,0.00062
2458588.212484,1.00083,0.00062
2458588.213873,0.99973,0.00062
2458588.215262,0.99982,0.00062
2458588.216651,0.99992,0.00062
2458588.218040,1.00089,0.00062
2458588.219428,1.00022,0.00062
2458588.220817,1.00032,0.00062
2458588.222206,1.00125,0.00062
2458588.223595,1.00002,0.00062
2458588.224984,0.99990,0.00062
2458588.226373,1.00007,0.00062
2458588.227762,1.00054,0.00062
2458588.229151,1.00007,0.00062
2458588.230540,1.00064,0.00062
2458588.231929,1.00030,0.00062
2458588.233317,1.00067,0.00062
2458588.234706,0.99995,0.00062
2458588.236095,0.99991,0.00062
2458588.237484,1.00010,0.00062
2458588.238873,0.99952,0.00062
2458588.240262,0.99994,0.00062
2458588.241651,1.00076,0.00062
2458588.243040,1.00101,0.00062
2458588.244429,1.00051,0.00062
2458588.245817,1.00058,0.00062
2458588.247206,0.99959,0.00062
2458588.248595,1.00007,0.00062
2458588.249984,0.99999,0.00062
2458588.251373,1.00047,0.00062
2458588.252762,0.99964,0.00062
2458588.254151,0.99972,0.00062
2458588.255540,0.99925,0.00062
2458588.256929,1.00087,0.00062
2458588.258317,1.00023,0.00062
2458588.259706,0.99922,0.00062
2458588.261095,1.00086,0.00062
2458588.262484,1.00000,0.00062
2458588.263873,1.00072,0.00062
2458588.265262,1.00096,0.00062
2458588.266651,1.00016,0.00062
2458588.268040,1.00019,0.00062
2458588.269429,0.99946,0.00062
2458588.270817,0.99958,0.00062
2458588.272206,1.00104,0.00062
2458588.273595,0.99976,0.00062
2458588.274984,1.00126,0.00062
2458588.276373,1.00060,0.00062
2458588.277762,1.00063,0.00062
2458588.279151,1.00037,0.00062
2458588.280540,0.99985,0.00062
2458588.281929,1.00099,0.00062
2458588.283317,0.99969,0.00062
2458588.284706,1.00041,0.00062
2458588.286095,0.99990,0.00062
2458588.287484,1.00029,0.00062
2458588.288873,0.99871,0.00062
2458588.290262,1.00034,0.00062
2458588.291651,0.99962,0.00062
2458588.293040,1.00107,0.00062
2458588.294429,1.00034,0.00062
2458588.295818,0.99994,0.00062
2458588.297206,0.99925,0.00062
2458588.298595,0.99975,0.00062
2458588.299984,1.00043,0.00062
2458588.301373,1.00084,0.00062
2458588.302762,1.00098,0.00062
2458588.304151,0.99990,0.00062
2458588.305540,0.99924,0.00062
2458588.306929,1.00133,0.00062
2458588.308318,0.99998,0.00062
2458588.309706,1.00078,0.00062
2458588.311095,1.00001,0.00062
2458588.312484,1.00008,0.00062
2458588.313873,1.00017,0.00062
2458588.315262,0.99934,0.00062
2458588.316651,0.99987,0.00062
2458588.318040,0.99953,0.00062
2458588.319429,1.00088,0.00062
2458588.320818,1.00023,0.00062
2458588.322206,0.99957,0.00062
2458588.323595,1.00026,0.00062
2458588.324984,1.00086,0.00062
2458588.326373,1.00071,0.00062
2458588.327762,0.99896,0.00062
2458588.329151,1.00080,0.00062
2458588.330540,0.99985,0.00062
2458588.331929,1.00091,0.00062
2458588.333318,0.99981,0.00062
2458588.334706,0.99881,0.00062
2458588.336095,1.00002,0.00062
2458588.337484,0.99984,0.00062
2458588.338873,1.00044,0.00062
2458588.340262,1.00156,0.00062
2458588.341651,0.99988,0.00062
2458588.343040,0.99969,0.00062
2458588.344429,1.00087,0.00062
2458588.345818,1.00100,0.00062
2458588.347207,0.99952,0.00062
2458588.348595,1.00068,0.00062
2458588.349984,0.99956,0.00062
2458588.351373,0.99949,0.00062
2458588.352762,1.00013,0.00062
2458588.354151,1.00032,0.00062
2458588.355540,0.99933,0.00062
2458588.356929,0.99920,0.00062
2458588.358318,0.99965,0.00062
2458588.359707,0.99997,0.00062
2458588.361095,0.99957,0.00062
2458588.362484,0.99996,0.00062
2458588.363873,0.99968,0.00062
2458588.365262,0.99980,0.00062
2458588.366651,0.99937,0.00062
2458588.368040,1.00063,0.00062
2458588.369429,1.00055,0.00062
2458588.370818,1.00029,0.00062
2458588.372207,1.00005,0.00062
2458588.373595,0.99994,0.00062
2458588.374984,0.99952,0.00062
2458588.376373,0.99990,0.00062
2458588.377762,1.00069,0.00062
2458588.379151,1.00048,0.00062
2458588.380540,1.00077,0.00062
2458588.381929,1.00003,0.00062
2458588.383318,1.00001,0.00062
2458588.384707,1.00041,0.00062
2458588.386095,1.00066,0.00062
2458588.387484,0.99946,0.00062
2458588.388873,1.00039,0.00062
2458588.390262,0.99993,0.00062
2458588.391651,1.00055,0.00062
2458588.393040,1.00008,0.00062
2458588.394429,1.00062,0.00062
2458588.395818,0.99995,0.00062
2458588.397207,0.99985,0.00062
2458588.398595,1.00022,0.00062
2458588.399984,0.99987,0.00062
2458588.401373,0.99995,0.00062
2458588.402762,1.00093,0.00062
2458588.404151,1.00014,0.00062
2458588.405540,1.00014,0.00062
2458588.406929,1.00035,0.00062
2458588.408318,1.00111,0.00062
2458588.409707,0.99961,0.00062
2458588.411096,1.00006,0.00062
2458588.412484,1.00038,0.00062
2458588.413873,1.00107,0.00062
2458588.415262,1.00068,0.00062
2458588.416651,0.99963,0.00062
2458588.418040,1.00025,0.00062
2458588.419429,0.99964,0.00062
2458588.420818,0.99960,0.00062
2458588.422207,0.99917,0.00062
2458588.423596,0.99904,0.00062
2458588.424984,0.99931,0.00062
2458588.426373,0.99871,0.00062
2458588.427762,1.00022,0.00062
2458588.429151,0.99968,0.00062
2458588.430540,0.99913,0.00062
2458588.431929,0.99918,0.00062
2458588.433318,1.00033,0.00062
2458588.434707,1.00030,0.00062
2458588.436096,0.99949,0.00062
2458588.437484,1.00063,0.00062
2458588.438873,0.99987,0.00062
2458588.440262,1.00093,0.00062
2458588.441651,0.99935,0.00062
2458588.443040,1.00058,0.00062
2458588.444429,0.99892,0.00062
2458588.445818,0.99906,0.00062
2458588.447207,1.00055,0.00062
2458588.448596,1.00056,0.00062
2458588.449984,0.99951,0.00062
2458588.451373,0.99974,0.00062
2458588.452762,1.00031,0.00062
2458588.454151,0.99981,0.00062
2458588.455540,1.00005,0.00062
2458588.456929,1.00005,0.00062
2458588.458318,0.99990,0.00062
2458588.459707,0.99995,0.00062
2458588.461096,1.00043,0.00062
2458588.462484,0.99981,0.00062
2458588.463873,1.00032,0.00062
2458588.465262,0.99963,0.00062
2458588.466651,0.99960,0.00062
2458588.468040,0.99961,0.00062
2458588.469429,1.00081,0.00062
2458588.470818,1.00029,0.00062
2458588.472207,0.99966,0.00062
2458588.473596,0.99996,0.00062
2458588.474985,0.99995,0.00062
2458588.476373,1.00009,0.00062
2458588.477762,0.99970,0.00062
2458588.479151,0.99960,0.00062
2458588.480540,0.99989,0.00062
2458588.481929,0.99913,0.00062
2458588.483318,1.00014,0.00062
2458588.484707,1.00052,0.00062
2458588.486096,1.00015,0.00062
2458588.487485,1.00054,0.00062
2458588.488873,0.99984,0.00062
2458588.490262,0.99934,0.00062
2458588.491651,1.00056,0.00062
2458588.493040,1.00068,0.00062
2458588.494429,0.99933,0.00062
2458588.495818,1.00026,0.00062
2458588.497207,0.99983,0.00062
2458588.498596,1.00011,0.00062
2458588.499985,1.00022,0.00062
2458588.501373,0.99947,0.00062
2458588.502762,1.00080,0.00062
2458588.504151,0.99931,0.00062
2458588.505540,1.00006,0.00062
2458588.506929,1.00024,0.00062
2458588.508318,0.99994,0.00062
2458588.509707,1.00032,0.00062
2458588.511096,1.00074,0.00062
2458588.512485,0.99966,0.00062
2458588.513873,0.99942,0.00062
2458588.515262,1.00088,0.00062
2458588.516651,1.00068,0.00062
2458588.518040,1.00057,0.00062
2458588.519429,0.99898,0.00062
2458588.520818,0.99898,0.00062
2458588.522207,1.00033,0.00062
2458588.523596,0.99998,0.00062
2458588.524985,1.00028,0.00062
2458588.526373,0.99953,0.00062
2458588.527762,0.99975,0.00062
2458588.529151,0.99930,0.00062
2458588.530540,1.00073,0.00062
2458588.531929,0.99985,0.00062
2458588.533318,1.00095,0.00062
2458588.534707,0.99987,0.00062
2458588.536096,1.00002,0.00062
2458588.537485,1.00094,0.00062
2458588.538874,1.00121,0.00062
2458588.540262,0.99944,0.00062
2458588.541651,0.99986,0.00062
2458588.543040,0.99980,0.00062
2458588.544429,1.00023,0.00062
2458588.545818,1.00033,0.00062
2458588.547207,0.99901,0.00062
2458588.548596,0.99978,0.00062
2458588.549985,1.00001,0.00062
2458588.551374,1.00112,0.00062
2458588.552762,1.00022,0.00062
2458588.554151,1.00038,0.00062
2458588.555540,0.99954,0.00062
2458588.556929,0.99951,0.00062
2458588.558318,0.99957,0.00062
2458588.559707,1.00044,0.00062
2458588.561096,1.00047,0.00062
2458588.562485,0.99960,0.00062
2458588.563874,1.00024,0.00062
2458588.565262,0.99918,0.00062
2458588.566651,0.99950,0.00062
2458588.568040,1.00030,0.00062
2458588.569429,0.99955,0.00062
2458588.570818,1.00083,0.00062
2458588.572207,1.00120,0.00062
2458588.573596,1.00027,0.00062
2458588.574985,0.99992,0.00062
2458588.576374,1.00075,0.00062
2458588.577762,1.00043,0.00062
2458588.579151,0.99922,0.00062
2458588.580540,1.00036,0.00062
2458588.581929,0.99936,0.00062
2458588.583318,0.99999,0.00062
2458588.584707,0.99950,0.00062
2458588.586096,0.99890,0.00062
2458588.587485,1.00013,0.00062
2458588.588874,0.99990,0.00062
2458588.590262,0.99976,0.00062
2458588.591651,1.00014,0.00062
2458588.593040,0.99978,0.00062
2458588.594429,1.00126,0.00062
2458588.595818,0.99964,0.00062
2458588.597207,1.00052,0.00062
2458588.598596,0.99925,0.00062
2458588.599985,1.00083,0.00062
2458588.601374,0.99992,0.00062
2458588.602762,1.00014,0.00062
2458588.604151,1.00088,0.00062
2458588.605540,0.99917,0.00062
2458588.606929,1.00031,0.00062
2458588.608318,0.99993,0.00062
2458588.609707,1.00036,0.00062
2458588.611096,1.00053,0.00062
2458588.612485,0.99847,0.00062
2458588.613874,1.00053,0.00062
2458588.615263,1.00034,0.00062
2458588.616651,0.99921,0.00062
2458588.618040,1.00082,0.00062
2458588.619429,1.00062,0.00062
2458588.620818,0.99914,0.00062
2458588.622207,1.00056,0.00062
2458588.623596,1.00078,0.00062
2458588.624985,1.00030,0.00062
2458588.626374,0.99932,0.00062
2458588.627763,0.99991,0.00062
2458588.629151,1.00049,0.00062
2458588.630540,0.99932,0.00062
2458588.631929,1.00029,0.00062
2458588.633318,1.00059,0.00062
2458588.634707,0.99947,0.00062
2458588.636096,1.00046,0.00062
2458588.637485,1.00056,0.00062
2458588.638874,1.00099,0.00062
2458588.640263,1.00126,0.00062
2458588.641651,1.00106,0.00062
2458588.643040,0.99996,0.00062
2458588.644429,1.00045,0.00062
2458588.645818,1.00053,0.00062
2458588.647207,1.00129,0.00062
2458588.648596,0.99990,0.00062
2458588.649985,1.00080,0.00062
2458588.651374,1.00074,0.00062
2458588.652763,1.00027,0.00062
2458588.654151,1.00064,0.00062
2458588.655540,0.99955,0.00062
2458588.656929,0.99970,0.00062
2458588.658318,0.99945,0.00062
2458588.659707,1.00081,0.00062
2458588.661096,1.00035,0.00062
2458588.662485,0.99938,0.00062
2458588.663874,1.00003,0.00062
2458588.665263,0.99985,0.00062
2458588.666651,1.00044,0.00062
2458588.668040,1.00037,0.00062
2458588.669429,1.00081,0.00062
2458588.670818,1.00040,0.00062
2458588.672207,1.00014,0.00062
2458588.673596,0.99955,0.00062
2458588.674985,0.99979,0.00062
2458588.676374,1.00013,0.00062
2458588.677763,1.00076,0.00062
2458588.679151,1.00052,0.00062
2458588.680540,0.99934,0.00062
2458588.681929,0.99992,0.00062
2458588.683318,0.99992,0.00062
2458588.684707,1.00024,0.00062
2458588.686096,1.00019,0.00062
2458588.687485,0.99958,0.00062
2458588.688874,1.00043,0.00062
2458588.690263,0.99979,0.00062
2458588.691652,1.00025,0.00062
2458588.693040,1.00093,0.00062
2458588.694429,1.00101,0.00062
2458588.695818,0.99990,0.00062
2458588.697207,0.99859,0.00062
2458588.698596,0.99974,0.00062
2458588.699985,1.00043,0.00062
2458588.701374,0.99993,0.00062
2458588.702763,0.99993,0.00062
2458588.704152,1.00013,0.00062
2458588.705540,0.99962,0.00062
2458588.706929,0.99954,0.00062
2458588.708318,1.00043,0.00062
2458588.709707,1.00014,0.00062
2458588.711096,0.99920,0.00062
2458588.712485,1.00011,0.00062
2458588.713874,0.99924,0.00062
2458588.715263,0.99971,0.00062
2458588.716652,1.00003,0.00062
2458588.718040,1.00016,0.00062
2458588.719429,1.00006,0.00062
2458588.720818,0.99975,0.00062
2458588.722207,1.00084,0.00062
2458588.723596,1.00117,0.00062
2458588.724985,1.00039,0.00062
2458588.726374,0.99995,0.00062
2458588.727763,0.99946,0.00062
2458588.729152,0.99972,0.00062
2458588.730540,1.00040,0.00062
2458588.731929,0.99921,0.00062
2458588.733318,1.00061,0.00062
2458588.734707,1.00175,0.00062
2458588.736096,1.00067,0.00062
2458588.737485,1.00092,0.00062
2458588.738874,1.00028,0.00062
2458588.740263,0.99990,0.00062
2458588.741652,0.99978,0.00062
2458588.743040,1.00040,0.00062
2458588.744429,1.00072,0.00062
2458588.745818,1.00025,0.00062
2458588.747207,1.00078,0.00062
2458588.748596,0.99962,0.00062
2458588.749985,1.00065,0.00062
2458588.751374,1.00071,0.00062
2458588.752763,1.00084,0.00062
2458588.754152,1.00066,0.00062
2458588.755540,0.99973,0.00062
2458588.756929,1.00027,0.00062
2458588.758318,0.99919,0.00062
2458588.759707,1.00094,0.00062
2458588.761096,1.00080,0.00062
2458588.762485,1.00037,0.00062
2458588.763874,0.99994,0.00062
2458588.765263,0.99999,0.00062
2458588.766652,1.00030,0.00062
2458588.768041,1.00065,0.00062
2458588.769429,0.99971,0.00062
2458588.770818,0.99991,0.00062
2458588.772207,1.00015,0.00062
2458588.773596,1.00023,0.00062
2458588.774985,1.00039,0.00062
2458588.776374,0.99983,0.00062
2458588.777763,1.00058,0.00062
2458588.779152,1.00062,0.00062
2458588.780541,1.00093,0.00062
2458588.781929,0.99944,0.00062
2458588.783318,1.00133,0.00062
2458588.784707,1.00085,0.00062
2458588.786096,1.00036,0.00062
2458588.787485,1.00102,0.00062
2458588.788874,1.00029,0.00062
2458588.790263,1.00096,0.00062
2458588.791652,1.00034,0.00062
2458588.793041,0.99935,0.00062
2458588.794429,0.99998,0.00062
2458588.795818,0.99946,0.00062
2458588.797207,1.00130,0.00062
2458588.798596,0.99951,0.00062
2458588.799985,0.99998,0.00062
2458588.801374,1.00098,0.00062
2458588.802763,1.00117,0.00062
2458588.804152,1.00023,0.00062
2458588.805541,1.00010,0.00062
2458588.806929,1.00026,0.00062
2458588.808318,0.99985,0.00062
2458588.809707,1.00065,0.00062
2458588.811096,1.00200,0.00062
2458588.812485,1.00078,0.00062
2458588.813874,1.00045,0.00062
2458588.815263,1.00060,0.00062
2458588.816652,1.00116,0.00062
2458588.818041,1.00039,0.00062
2458588.819429,1.00028,0.00062
2458588.820818,1.00084,0.00062
2458588.822207,1.00009,0.00062
2458588.823596,1.00125,0.00062
2458588.824985,1.00054,0.00062
2458588.826374,1.00032,0.00062
2458588.827763,1.00066,0.00062
2458588.829152,1.00082,0.00062
2458588.830541,0.99929,0.00062
2458588.831929,1.00055,0.00062
2458588.833318,1.00014,0.00062
2458588.834707,1.00002,0.00062
2458588.836096,1.00086,0.00062
2458588.837485,1.00100,0.00062
2458588.838874,1.00112,0.00062
2458588.840263,1.00007,0.00062
2458588.841652,1.00128,0.00062
2458588.843041,1.00019,0.00062
2458588.844429,1.00183,0.00062
2458588.845818,1.00135,0.00062
2458588.847207,1.00072,0.00062
2458588.848596,1.00097,0.00062
2458588.849985,1.00084,0.00062
2458588.851374,1.00123,0.00062
2458588.852763,1.00050,0.00062
2458588.854152,1.00031,0.00062
2458588.855541,1.00142,0.00062
2458588.856929,1.00016,0.00062
2458588.858318,1.00030,0.00062
2458588.859707,1.00071,0.00062
2458588.861096,1.00097,0.00062
2458588.862485,1.00076,0.00062
2458588.863874,1.00022,0.00062
2458588.865263,1.00056,0.00062
2458588.866652,0.99998,0.00062
2458588.868041,0.99973,0.00062
2458588.869430,1.00048,0.00062
2458588.870818,1.00107,0.00062
2458588.872207,0.99901,0.00062
2458588.873596,1.00067,0.00062
2458588.874985,1.00089,0.00062
2458588.876374,1.00010,0.00062
2458588.877763,1.00033,0.00062
2458588.879152,1.00011,0.00062
2458588.880541,1.00074,0.00062
2458588.881930,1.00089,0.00062
2458588.883318,0.99990,0.00062
2458588.884707,1.00006,0.00062
2458588.886096,1.00043,0.00062
2458588.887485,1.00047,0.00062
2458588.888874,1.00088,0.00062
2458588.890263,1.00107,0.00062
2458588.891652,1.00097,0.00062
2458588.893041,0.99913,0.00062
2458588.894430,1.00065,0.00062
2458588.895818,1.00089,0.00062
2458588.897207,1.00021,0.00062
2458588.898596,1.00031,0.00062
2458588.899985,0.99976,0.00062
2458588.901374,1.00058,0.00062
2458588.902763,1.00073,0.00062
2458588.904152,1.00014,0.00062
2458588.905541,1.00105,0.00062
2458588.906930,0.99985,0.00062
2458588.908318,1.00058,0.00062
2458588.909707,1.00029,0.00062
2458588.911096,1.00099,0.00062
2458588.912485,1.00106,0.00062
2458588.913874,1.00101,0.00062
2458588.915263,1.00052,0.00062
2458588.916652,1.00166,0.00062
2458588.918041,1.00109,0.00062
2458588.919430,1.00017,0.00062
2458588.920818,1.00084,0.00062
2458588.922207,1.00051,0.00062
2458588.923596,1.00048,0.00062
2458588.924985,1.00061,0.00062
2458588.926374,0.99917,0.00062
2458588.927763,1.00023,0.00062
2458588.929152,0.99951,0.00062
2458588.930541,1.00097,0.00062
2458588.931930,1.00223,0.00062
2458588.933318,1.00075,0.00062
2458588.934707,0.99980,0.00062
2458588.936096,0.99945,0.00062
2458588.937485,1.00034,0.00062
2458588.938874,1.00058,0.00062
2458588.940263,1.00007,0.00062
2458588.941652,0.99928,0.00062
2458588.943041,1.00013,0.00062
2458588.944430,1.00080,0.00062
2458588.945818,1.00029,0.00062
2458588.947207,0.99993,0.00062
2458588.948596,1.00086,0.00062
2458588.949985,1.00039,0.00062
2458588.951374,0.99997,0.00062
2458588.952763,1.00065,0.00062
2458588.954152,1.00061,0.00062
2458588.955541,1.00073,0.00062
2458588.956930,1.00039,0.00062
2458588.958318,1.00019,0.00062
2458588.959707,1.00097,0.00062
2458588.961096,1.00056,0.00062
2458588.962485,1.00127,0.00062
2458588.963874,1.00114,0.00062
2458588.965263,1.00097,0.00062
2458588.966652,1.00011,0.00062
2458588.968041,1.00027,0.00062
2458588.969430,0.99951,0.00062
2458588.970819,1.00097,0.00062
2458588.972207,1.00112,0.00062
2458588.973596,1.00068,0.00062
2458588.974985,1.00141,0.00062
2458588.976374,1.00077,0.00062
2458588.977763,1.00034,0.00062
2458588.979152,1.00106,0.00062
2458588.980541,1.00096,0.00062
2458588.981930,1.00087,0.00062
2458588.983319,0.99976,0.00062
2458588.984707,1.00036,0.00062
2458588.986096,1.00102,0.00062
2458588.987485,1.00001,0.00062
2458588.988874,1.00068,0.00062
2458588.990263,0.99953,0.00062
2458588.991652,1.00040,0.00062
2458588.993041,1.00064,0.00062
2458588.994430,1.00100,0.00062
2458588.995819,0.99956,0.00062
2458588.997207,0.99954,0.00062
2458588.998596,1.00048,0.00062
2458588.999985,1.00057,0.00062
2458589.001374,0.99993,0.00062
2458589.002763,1.00010,0.00062
2458589.004152,0.99983,0.00062
2458589.005541,1.00079,0.00062
2458589.006930,1.00087,0.00062
2458589.008319,1.00094,0.00062
2458589.009707,0.99978,0.00062
2458589.011096,0.99977,0.00062
2458589.012485,1.00042,0.00062
2458589.013874,1.00071,0.00062
2458589.015263,0.99988,0.00062
2458589.016652,1.00142,0.00062
2458589.018041,1.00047,0.00062
2458589.019430,1.00010,0.00062
2458589.020819,1.00048,0.00062
2458589.022207,1.00038,0.00062
2458589.023596,1.00047,0.00062
2458589.024985,0.99988,0.00062
2458589.026374,1.00022,0.00062
2458589.027763,1.00057,0.00062
2458589.029152,1.00029,0.00062
2458589.030541,1.00102,0.00062
2458589.031930,1.00093,0.00062
2458589.033319,1.00021,0.00062
2458589.034707,1.00016,0.00062
2458589.036096,1.00016,0.00062
2458589.037485,1.00045,0.00062
2458589.038874,1.00004,0.00062
2458589.040263,0.99924,0.00062
2458589.041652,1.00132,0.00062
2458589.043041,1.00055,0.00062
2458589.044430,1.00118,0.00062
2458589.045819,0.99956,0.00062
2458589.047207,1.00036,0.00062
2458589.048596,0.99945,0.00062
2458589.059707,1.00040,0.00062
2458589.061096,1.00023,0.00062
2458589.062485,0.99985,0.00062
2458589.063874,1.00059,0.00062
2458589.065263,1.00000,0.00062
2458589.066652,1.00038,0.00062
2458589.068041,1.00200,0.00062
2458589.069430,1.00037,0.00062
2458589.070819,1.00011,0.00062
2458589.072207,1.00065,0.00062
2458589.073596,1.00025,0.00062
2458589.074985,1.00153,0.00062
2458589.076374,1.00002,0.00062
2458589.077763,1.00056,0.00062
2458589.079152,0.99959,0.00062
2458589.080541,1.00130,0.00062
2458589.081930,1.00087,0.00062
2458589.083319,1.00041,0.00062
2458589.084707,1.00108,0.00062
2458589.086096,1.00055,0.00062
2458589.087485,1.00075,0.00062
2458589.088874,1.00085,0.00062
2458589.090263,1.00035,0.00062
2458589.091652,1.00078,0.00062
2458589.093041,1.00078,0.00062
2458589.094430,1.00100,0.00062
2458589.095819,1.00022,0.00062
2458589.097208,1.00124,0.00062
2458589.098596,1.00061,0.00062
2458589.099985,1.00011,0.00062
2458589.101374,0.99984,0.00062
2458589.102763,0.99925,0.00062
2458589.104152,1.00006,0.00062
2458589.105541,1.00107,0.00062
2458589.106930,1.00009,0.00062
2458589.108319,1.00087,0.00062
2458589.109708,1.00060,0.00062
2458589.111096,1.00014,0.00062
2458589.112485,1.00098,0.00062
2458589.113874,1.00052,0.00062
2458589.115263,1.00066,0.00062
2458589.116652,1.00026,0.00062
2458589.118041,1.00320,0.00062
2458589.119430,0.99950,0.00062
2458589.120819,0.99998,0.00062
2458589.122208,1.00034,0.00062
2458589.123596,1.00023,0.00062
2458589.124985,1.00094,0.00062
2458589.126374,1.00053,0.00062
2458589.127763,1.00137,0.00062
2458589.129152,1.00068,0.00062
2458589.130541,1.00111,0.00062
2458589.131930,1.00091,0.00062
2458589.133319,1.00057,0.00062
2458589.134708,1.00141,0.00062
2458589.136096,1.00101,0.00062
2458589.137485,1.00146,0.00062
2458589.138874,1.00132,0.00062
2458589.140263,1.00030,0.00062
2458589.141652,0.99978,0.00062
2458589.143041,1.00097,0.00062
2458589.144430,1.00128,0.00062
2458589.145819,1.00035,0.00062
2458589.147208,0.99979,0.00062
2458589.148596,0.99988,0.00062
2458589.149985,1.00126,0.00062
2458589.151374,0.99976,0.00062
2458589.152763,1.00151,0.00062
2458589.154152,1.00116,0.00062
2458589.155541,1.00021,0.00062
2458589.156930,0.99992,0.00062
2458589.158319,1.00066,0.00062
2458589.159708,1.00009,0.00062
2458589.161096,1.00106,0.00062
2458589.162485,1.00095,0.00062
2458589.163874,1.00011,0.00062
2458589.165263,1.00065,0.00062
2458589.166652,1.00013,0.00062
2458589.168041,1.00146,0.00062
2458589.169430,1.00104,0.00062
2458589.170819,1.00092,0.00062
2458589.172208,1.00129,0.00062
2458589.173596,1.00063,0.00062
2458589.174985,1.00023,0.00062
2458589.176374,1.00080,0.00062
2458589.177763,1.00004,0.00062
2458589.179152,1.00014,0.00062
2458589.180541,1.00116,0.00062
2458589.181930,1.00060,0.00062
2458589.183319,1.00030,0.00062
2458589.184708,1.00054,0.00062
2458589.186096,1.00069,0.00062
2458589.187485,1.00092,0.00062
2458589.188874,1.00015,0.00062
2458589.190263,0.99974,0.00062
2458589.191652,1.00094,0.00062
2458589.193041,1.00035,0.00062
2458589.194430,0.99971,0.00062
2458589.195819,1.00024,0.00062
2458589.197208,1.00085,0.00062
2458589.198596,1.00081,0.00062
2458589.199985,1.00068,0.00062
2458589.201374,1.00045,0.00062
2458589.202763,1.00087,0.00062
2458589.204152,1.00145,0.00062
2458589.205541,0.99983,0.00062
2458589.206930,1.00099,0.00062
2458589.208319,1.00157,0.00062
2458589.209708,1.00066,0.00062
2458589.211096,1.00043,0.00062
2458589.212485,1.00031,0.00062
2458589.213874,1.00040,0.00062
2458589.215263,1.00147,0.00062
2458589.216652,1.00050,0.00062
2458589.218041,1.00062,0.00062
2458589.219430,1.00091,0.00062
2458589.220819,0.99943,0.00062
2458589.222208,1.00061,0.00062
2458589.223596,1.00081,0.00062
2458589.224985,1.00016,0.00062
2458589.226374,1.00095,0.00062
2458589.227763,1.00098,0.00062
2458589.229152,1.00056,0.00062
2458589.230541,1.00031,0.00062
2458589.231930,1.00079,0.00062
2458589.233319,1.00074,0.00062
2458589.234708,1.00130,0.00062
2458589.236096,0.99991,0.00062
2458589.237485,0.99965,0.00062
2458589.238874,1.00096,0.00062
2458589.240263,1.00049,0.00062
2458589.241652,1.00042,0.00062
2458589.243041,1.00084,0.00062
2458589.244430,1.00002,0.00062
2458589.245819,1.00113,0.00062
2458589.247208,1.00157,0.00062
2458589.248596,1.00097,0.00062
2458589.249985,0.99976,0.00062
2458589.251374,1.00051,0.00062
2458589.252763,1.00008,0.00062
2458589.254152,0.99955,0.00062
2458589.255541,1.00032,0.00062
2458589.256930,1.00123,0.00062
2458589.258319,0.99951,0.00062
2458589.259708,0.99989,0.00062
2458589.261096,1.00088,0.00062
2458589.262485,1.00217,0.00062
2458589.263874,1.00080,0.00062
2458589.265263,1.00076,0.00062
2458589.266652,1.00129,0.00062
2458589.268041,1.00027,0.00062
2458589.269430,0.99998,0.00062
2458589.270819,1.00032,0.00062
2458589.272208,1.00100,0.00062
2458589.273597,0.99919,0.00062
2458589.274985,1.00034,0.00062
2458589.276374,1.00073,0.00062
2458589.277763,1.00068,0.00062
2458589.279152,1.00070,0.00062
2458589.280541,1.00108,0.00062
2458589.281930,1.00071,0.00062
2458589.283319,1.00106,0.00062
2458589.284708,1.00072,0.00062
2458589.286097,1.00021,0.00062
2458589.287485,0.99978,0.00062
2458589.288874,1.00077,0.00062
2458589.290263,1.00006,0.00062
2458589.291652,1.00039,0.00062
2458589.293041,1.00046,0.00062
2458589.294430,1.00091,0.00062
2458589.295819,1.00026,0.00062
2458589.297208,1.00078,0.00062
2458589.298597,1.00006,0.00062
2458589.299985,1.00041,0.00062
2458589.301374,1.00017,0.00062
2458589.302763,1.00075,0.00062
2458589.304152,1.00064,0.00062
2458589.305541,1.00006,0.00062
2458589.306930,1.00114,0.00062
2458589.308319,1.00045,0.00062
2458589.309708,1.00104,0.00062
2458589.311097,1.00052,0.00062
2458589.312485,1.00061,0.00062
2458589.313874,1.00110,0.00062
2458589.315263,1.00102,0.00062
2458589.316652,1.00046,0.00062
2458589.318041,1.00191,0.00062
2458589.319430,1.00082,0.00062
2458589.320819,1.00048,0.00062
2458589.322208,1.00104,0.00062
2458589.323597,1.00113,0.00062
2458589.324985,1.00056,0.00062
2458589.326374,1.00009,0.00062
2458589.327763,0.99979,0.00062
2458589.329152,0.99955,0.00062
2458589.330541,1.00030,0.00062
2458589.331930,1.00010,0.00062
2458589.333319,1.00093,0.00062
2458589.334708,1.00061,0.00062
2458589.336097,0.99954,0.00062
2458589.337485,0.99964,0.00062
2458589.338874,1.00086,0.00062
2458589.340263,1.00093,0.00062
2458589.341652,0.99987,0.00062
2458589.343041,1.00189,0.00062
2458589.344430,0.99975,0.00062
2458589.345819,1.00100,0.00062
2458589.347208,1.00056,0.00062
2458589.348597,1.00086,0.00062
2458589.349985,1.00050,0.00062
2458589.351374,1.00131,0.00062
2458589.352763,1.00001,0.00062
2458589.354152,1.00040,0.00062
2458589.355541,1.00043,0.00062
2458589.356930,1.00060,0.00062
2458589.358319,1.00118,0.00062
2458589.359708,1.00055,0.00062
2458589.361097,1.00037,0.00062
2458589.362485,0.99975,0.00062
2458589.363874,1.00086,0.00062
2458589.365263,1.00061,0.00062
2458589.366652,1.00048,0.00062
2458589.368041,1.00044,0.00062
2458589.369430,1.00062,0.00062
2458589.370819,1.00142,0.00062
2458589.372208,1.00079,0.00062
2458589.373597,1.00034,0.00062
2458589.374985,1.00050,0.00062
2458589.377763,1.00047,0.00062
2458589.379152,1.00110,0.00062
2458589.380541,1.00010,0.00062
2458589.381930,0.99983,0.00062
2458589.383319,1.00065,0.00062
2458589.384708,0.99990,0.00062
2458589.386097,0.99980,0.00062
2458589.387485,1.00034,0.00062
2458589.388874,1.00066,0.00062
2458589.390263,0.99988,0.00062
2458589.391652,1.00112,0.00062
2458589.393041,1.00069,0.00062
2458589.394430,0.99948,0.00062
2458589.395819,0.99859,0.00062
2458589.397208,1.00086,0.00062
2458589.398597,1.00170,0.00062
2458589.399985,1.00091,0.00062
2458589.401374,1.00014,0.00062
2458589.402763,0.99951,0.00062
2458589.404152,1.00079,0.00062
2458589.405541,1.00019,0.00062
2458589.406930,1.00152,0.00062
2458589.408319,1.00033,0.00062
2458589.409708,1.00056,0.00062
2458589.411097,0.99984,0.00062
2458589.412485,1.00092,0.00062
2458589.413874,1.00122,0.00062
2458589.415263,1.00143,0.00062
2458589.416652,1.00043,0.00062
2458589.418041,1.00025,0.00062
2458589.419430,0.99993,0.00062
2458589.420819,1.00115,0.00062
2458589.422208,0.99985,0.00062
2458589.423597,0.99992,0.00062
2458589.424985,1.00023,0.00062
2458589.426374,1.00069,0.00062
2458589.427763,1.00038,0.00062
2458589.429152,0.99954,0.00062
2458589.430541,1.00140,0.00062
2458589.431930,1.00009,0.00062
2458589.433319,1.00093,0.00062
2458589.434708,1.00096,0.00062
2458589.436097,1.00055,0.00062
2458589.437485,1.00043,0.00062
2458589.438874,1.00087,0.00062
2458589.440263,1.00046,0.00062
2458589.441652,1.00076,0.00062
2458589.443041,1.00027,0.00062
2458589.444430,1.00011,0.00062
2458589.445819,0.99997,0.00062
2458589.447208,1.00017,0.00062
2458589.448597,1.00083,0.00062
2458589.449985,1.00027,0.00062
2458589.451374,1.00119,0.00062
2458589.452763,1.00050,0.00062
2458589.454152,1.00137,0.00062
2458589.455541,1.00202,0.00062
2458589.456930,0.99942,0.00062
2458589.458319,1.00071,0.00062
2458589.459708,1.00014,0.00062
2458589.461097,1.00023,0.00062
2458589.462485,1.00012,0.00062
2458589.463874,1.00093,0.00062
2458589.465263,1.00083,0.00062
2458589.466652,1.00052,0.00062
2458589.468041,1.00003,0.00062
2458589.469430,1.00220,0.00062
2458589.470819,1.00026,0.00062
2458589.472208,0.99988,0.00062
2458589.473597,1.00053,0.00062
2458589.474985,1.00103,0.00062
2458589.476374,1.00087,0.00062
2458589.477763,1.00040,0.00062
2458589.479152,1.00063,0.00062
2458589.480541,1.00066,0.00062
2458589.481930,0.99945,0.00062
2458589.483319,1.00064,0.00062
2458589.484708,1.00035,0.00062
2458589.486097,1.00027,0.00062
2458589.487485,1.00219,0.00062
2458589.488874,1.00095,0.00062
2458589.490263,1.00019,0.00062
2458589.491652,1.00078,0.00062
2458589.493041,1.00041,0.00062
2458589.494430,0.99993,0.00062
2458589.495819,0.99997,0.00062
2458589.497208,0.99960,0.00062
2458589.498597,1.00003,0.00062
2458589.499985,0.99925,0.00062
2458589.501374,1.00087,0.00062
2458589.502763,1.00087,0.00062
2458589.504152,1.00054,0.00062
2458589.505541,1.00050,0.00062
2458589.506930,1.00132,0.00062
2458589.508319,1.00227,0.00062
2458589.509708,1.00073,0.00062
2458589.511097,1.00120,0.00062
2458589.512485,1.00102,0.00062
2458589.513874,1.00030,0.00062
2458589.515263,1.00108,0.00062
2458589.516652,1.00062,0.00062
2458589.518041,1.00121,0.00062
2458589.519430,0.99891,0.00062
2458589.520819,1.00050,0.00062
2458589.522208,1.00078,0.00062
2458589.523597,1.00071,0.00062
2458589.524985,1.00087,0.00062
2458589.526374,1.00086,0.00062
2458589.527763,1.00045,0.00062
2458589.529152,1.00021,0.00062
2458589.530541,1.00131,0.00062
2458589.531930,0.99999,0.00062
2458589.533319,0.99970,0.00062
2458589.534708,1.00097,0.00062
2458589.536097,1.00119,0.00062
2458589.537485,0.99993,0.00062
2458589.538874,0.99995,0.00062
2458589.540263,1.00096,0.00062
2458589.541652,1.00039,0.00062
2458589.543041,1.00017,0.00062
2458589.544430,1.00169,0.00062
2458589.545819,1.00016,0.00062
2458589.547208,0.99998,0.00062
2458589.548597,0.99986,0.00062
2458589.549985,0.99974,0.00062
2458589.551374,1.00051,0.00062
2458589.552763,1.00036,0.00062
2458589.554152,1.00022,0.00062
2458589.555541,1.00100,0.00062
2458589.556930,1.00058,0.00062
2458589.558319,1.00097,0.00062
2458589.559708,1.00091,0.00062
2458589.561097,1.00035,0.00062
2458589.562485,1.00050,0.00062
2458589.563874,1.00084,0.00062
2458589.565263,1.00022,0.00062
2458589.566652,1.00114,0.00062
2458589.568041,1.00093,0.00062
2458589.569430,1.00145,0.00062
2458589.570819,1.00059,0.00062
2458589.572208,1.00009,0.00062
2458589.573597,1.00044,0.00062
2458589.574985,1.00044,0.00062
2458589.576374,1.00101,0.00062
2458589.577763,1.00002,0.00062
2458589.579152,0.99984,0.00062
2458589.580541,1.00000,0.00062
2458589.581930,1.00151,0.00062
2458589.583319,1.00025,0.00062
2458589.584708,0.99964,0.00062
2458589.586097,1.00107,0.00062
2458589.587485,1.00045,0.00062
2458589.588874,1.00015,0.00062
2458589.590263,0.99923,0.00062
2458589.591652,1.00164,0.00062
2458589.593041,1.00038,0.00062
2458589.594430,1.00057,0.00062
2458589.595819,1.00048,0.00062
2458589.597208,0.99992,0.00062
2458589.598597,0.99985,0.00062
2458589.599985,0.99985,0.00062
2458589.601374,1.00037,0.00062
2458589.602763,1.00007,0.00062
2458589.604152,1.00056,0.00062
2458589.605541,1.00069,0.00062
2458589.606930,1.00031,0.00062
2458589.608319,0.99983,0.00062
2458589.609708,0.99973,0.00062
2458589.611097,0.99998,0.00062
2458589.612485,0.99928,0.00062
2458589.613874,1.00001,0.00062
2458589.615263,1.00057,0.00062
2458589.616652,1.00007,0.00062
2458589.618041,1.00025,0.00062
2458589.619430,0.99942,0.00062
2458589.620819,1.00015,0.00062
2458589.622208,0.99981,0.00062
2458589.623597,1.00061,0.00062
2458589.624985,1.00001,0.00062
2458589.626374,1.00070,0.00062
2458589.627763,1.00041,0.00062
2458589.629152,1.00106,0.00062
2458589.630541,0.99990,0.00062
2458589.631930,1.00030,0.00062
2458589.633319,1.00013,0.00062
2458589.634708,1.00092,0.00062
2458589.636097,0.99990,0.00062
2458589.637485,0.99966,0.00062
2458589.638874,1.00064,0.00062
2458589.640263,0.99997,0.00062
2458589.641652,1.00090,0.00062
2458589.643041,1.00156,0.00062
2458589.644430,1.00029,0.00062
2458589.645819,0.99994,0.00062
2458589.647208,1.00078,0.00062
2458589.648597,1.00001,0.00062
2458589.649985,1.00119,0.00062
2458589.651374,0.99942,0.00062
2458589.652763,1.00108,0.00062
2458589.654152,1.00104,0.00062
2458589.655541,1.00031,0.00062
2458589.656930,1.00082,0.00062
2458589.658319,1.00133,0.00062
2458589.659708,1.00035,0.00062
2458589.661097,0.99994,0.00062
2458589.662485,1.00029,0.00062
2458589.663874,0.99986,0.00062
2458589.665263,1.00104,0.00062
2458589.666652,1.00045,0.00062
2458589.668041,1.00099,0.00062
2458589.669430,0.99991,0.00062
2458589.670819,0.99970,0.00062
2458589.672208,1.00090,0.00062
2458589.673597,1.00024,0.00062
2458589.674985,1.00175,0.00062
2458589.677763,1.00042,0.00062
2458589.679152,1.00084,0.00062
2458589.680541,1.00064,0.00062
2458589.681930,0.99996,0.00062
2458589.683319,0.99970,0.00062
2458589.684708,1.00001,0.00062
2458589.686097,0.99964,0.00062
2458589.687485,1.00059,0.00062
2458589.688874,1.00003,0.00062
2458589.690263,0.99955,0.00062
2458589.691652,1.00078,0.00062
2458589.693041,0.99987,0.00062
2458589.694430,1.00060,0.00062
2458589.695819,0.99972,0.00062
2458589.697208,0.99955,0.00062
2458589.698597,0.99991,0.00062
2458589.699985,0.99992,0.00062
2458589.701374,1.00037,0.00062
2458589.702763,0.99996,0.00062
2458589.704152,0.99963,0.00062
2458589.705541,1.00107,0.00062
2458589.706930,0.99916,0.00062
2458589.708319,1.00010,0.00062
2458589.709708,1.00099,0.00062
2458589.711097,0.99946,0.00062
2458589.712485,1.00033,0.00062
2458589.713874,1.00000,0.00062
2458589.715263,1.00091,0.00062
2458589.716652,1.00016,0.00062
2458589.718041,0.99946,0.00062
2458589.719430,1.00088,0.00062
2458589.720819,1.00034,0.00062
2458589.722208,1.00050,0.00062
2458589.723597,0.99967,0.00062
2458589.724985,0.99992,0.00062
2458589.726374,1.00089,0.00062
2458589.727763,1.00096,0.00062
2458589.729152,1.00052,0.00062
2458589.730541,0.99919,0.00062
2458589.731930,0.99975,0.00062
2458589.733319,1.00025,0.00062
2458589.734708,1.00071,0.00062
2458589.736097,1.00061,0.00062
2458589.737485,0.99966,0.00062
2458589.738874,1.00058,0.00062
2458589.740263,0.99974,0.00062
2458589.741652,1.00050,0.00062
2458589.743041,1.00039,0.00062
2458589.744430,1.00048,0.00062
2458589.745819,1.00000,0.00062
2458589.747208,0.99935,0.00062
2458589.748597,1.00059,0.00062
2458589.749985,0.99982,0.00062
2458589.751374,0.99941,0.00062
2458589.752763,0.99958,0.00062
2458589.754152,1.00119,0.00062
2458589.755541,1.00093,0.00062
2458589.756930,0.99957,0.00062
2458589.758319,1.00099,0.00062
2458589.759708,0.99930,0.00062
2458589.761097,1.00105,0.00062
2458589.762485,0.99958,0.00062
2458589.763874,0.99995,0.00062
2458589.765263,1.00029,0.00062
2458589.766652,1.00077,0.00062
2458589.768041,0.99996,0.00062
2458589.769430,1.00052,0.00062
2458589.770819,0.99984,0.00062
2458589.772208,1.00004,0.00062
2458589.773597,1.00072,0.00062
2458589.774985,0.99903,0.00062
2458589.776374,0.99967,0.00062
2458589.777763,1.00002,0.00062
2458589.779152,0.99856,0.00062
2458589.780541,1.00021,0.00062
2458589.781930,1.00049,0.00062
2458589.783319,0.99946,0.00062
2458589.784708,0.99922,0.00062
2458589.786097,0.99996,0.00062
2458589.787485,0.99975,0.00062
2458589.788874,1.00009,0.00062
2458589.790263,0.99947,0.00062
2458589.791652,1.00003,0.00062
2458589.793041,1.00006,0.00062
2458589.794430,1.00019,0.00062
2458589.795819,1.00077,0.00062
2458589.797208,0.99920,0.00062
2458589.798597,0.99932,0.00062
2458589.799985,0.99976,0.00062
2458589.801374,0.99976,0.00062
2458589.802763,0.99985,0.00062
2458589.804152,1.00051,0.00062
2458589.805541,1.00136,0.00062
2458589.806930,0.99998,0.00062
2458589.808319,0.99969,0.00062
2458589.809708,0.99959,0.00062
2458589.811097,1.00076,0.00062
2458589.812485,0.99962,0.00062
2458589.813874,1.00133,0.00062
2458589.815263,0.99928,0.00062
2458589.816652,0.99996,0.00062
2458589.818041,0.99930,0.00062
2458589.819430,1.00005,0.00062
2458589.820819,1.00056,0.00062
2458589.822208,1.00054,0.00062
2458589.823597,1.00116,0.00062
2458589.824985,0.99998,0.00062
2458589.826374,1.00059,0.00062
2458589.827763,0.99975,0.00062
2458589.829152,0.99956,0.00062
2458589.830541,1.00089,0.00062
2458589.831930,0.99975,0.00062
2458589.833319,0.99950,0.00062
2458589.834708,0.99966,0.00062
2458589.836097,0.99973,0.00062
2458589.837485,0.99975,0.00062
2458589.838874,1.00003,0.00062
2458589.840263,0.99994,0.00062
2458589.841652,0.99933,0.00062
2458589.843041,0.99956,0.00062
2458589.844430,0.99934,0.00062
2458589.845819,1.00009,0.00062
2458589.847208,0.99994,0.00062
2458589.848597,1.00009,0.00062
2458589.849985,1.00032,0.00062
2458589.851374,1.00032,0.00062
2458589.852763,0.99947,0.00062
2458589.854152,0.99994,0.00062
2458589.855541,0.99986,0.00062
2458589.856930,0.99994,0.00062
2458589.858319,0.99995,0.00062
2458589.859708,0.99925,0.00062
2458589.861097,1.00011,0.00062
2458589.862485,0.99931,0.00062
2458589.863874,1.00011,0.00062
2458589.865263,1.00040,0.00062
2458589.866652,0.99998,0.00062
2458589.868041,1.00085,0.00062
2458589.869430,1.00060,0.00062
2458589.870819,1.00092,0.00062
2458589.872208,1.00069,0.00062
2458589.873597,0.99944,0.00062
2458589.874985,1.00016,0.00062
2458589.876374,1.00036,0.00062
2458589.877763,0.99895,0.00062
2458589.879152,0.99920,0.00062
2458589.880541,1.00007,0.00062
2458589.881930,0.99952,0.00062
2458589.883319,0.99964,0.00062
2458589.884708,0.99982,0.00062
2458589.886097,0.99995,0.00062
2458589.887485,0.99984,0.00062
2458589.888874,1.00003,0.00062
2458589.890263,1.00010,0.00062
2458589.891652,1.00004,0.00062
2458589.893041,0.99968,0.00062
2458589.894430,0.99987,0.00062
2458589.895819,0.99988,0.00062
2458589.897208,0.99980,0.00062
2458589.898597,0.99992,0.00062
2458589.899985,0.99871,0.00062
2458589.901374,0.99945,0.00062
2458589.902763,1.00062,0.00062
2458589.904152,0.99952,0.00062
2458589.905541,1.00007,0.00062
2458589.906930,0.99942,0.00062
2458589.908319,0.99980,0.00062
2458589.909708,1.00046,0.00062
2458589.911097,0.99901,0.00062
2458589.912485,0.99998,0.00062
2458589.913874,1.00012,0.00062
2458589.915263,0.99975,0.00062
2458589.916652,0.99998,0.00062
2458589.918041,1.00048,0.00062
2458589.919430,0.99909,0.00062
2458589.920819,1.00028,0.00062
2458589.922208,1.00019,0.00062
2458589.923596,1.00006,0.00062
2458589.924985,1.00118,0.00062
2458589.926374,0.99954,0.00062
2458589.927763,0.99982,0.00062
2458589.929152,0.99981,0.00062
2458589.930541,0.99920,0.00062
2458589.931930,1.00068,0.00062
2458589.933319,1.00004,0.00062
2458589.934708,0.99998,0.00062
2458589.936096,0.99965,0.00062
2458589.937485,1.00016,0.00062
2458589.938874,0.99942,0.00062
2458589.940263,0.99956,0.00062
2458589.941652,1.00043,0.00062
2458589.943041,1.00096,0.00062
2458589.944430,0.99897,0.00062
2458589.945819,0.99944,0.00062
2458589.947208,0.99988,0.00062
2458589.948596,0.99983,0.00062
2458589.949985,1.00026,0.00062
2458589.951374,0.99914,0.00062
2458589.952763,1.00022,0.00062
2458589.954152,0.99998,0.00062
2458589.955541,0.99991,0.00062
2458589.956930,0.99967,0.00062
2458589.958319,0.99928,0.00062
2458589.959708,0.99964,0.00062
2458589.961096,0.99885,0.00062
2458589.962485,0.99996,0.00062
2458589.963874,1.00030,0.00062
2458589.965263,1.00003,0.00062
2458589.966652,0.99963,0.00062
2458589.968041,0.99967,0.00062
2458589.969430,1.00066,0.00062
2458589.970819,0.99949,0.00062
2458589.972208,0.99922,0.00062
2458589.973596,0.99981,0.00062
2458589.974985,0.99983,0.00062
2458589.976374,0.99949,0.00062
2458589.977763,0.99995,0.00062
2458589.979152,1.00039,0.00062
2458589.980541,0.99900,0.00062
2458589.981930,1.00018,0.00062
2458589.983319,0.99926,0.00062
2458589.984708,0.99966,0.00062
2458589.986096,1.00110,0.00062
2458589.987485,1.00047,0.00062
2458589.988874,0.99906,0.00062
2458589.990263,1.00054,0.00062
2458589.991652,0.99952,0.00062
2458589.993041,0.99996,0.00062
2458589.994430,1.00020,0.00062
2458589.995819,1.00101,0.00062
2458589.997208,1.00047,0.00062
2458589.998596,0.99974,0.00062
2458589.999985,1.00027,0.00062
2458590.001374,0.99964,0.00062
2458590.002763,0.99986,0.00062
2458590.004152,0.99972,0.00062
2458590.005541,1.00066,0.00062
2458590.006930,0.99980,0.00062
2458590.008319,0.99997,0.00062
2458590.009708,0.99893,0.00062
2458590.011096,0.99953,0.00062
2458590.012485,0.99909,0.00062
2458590.013874,0.99972,0.00062
2458590.015263,1.00049,0.00062
2458590.016652,1.00098,0.00062
2458590.018041,0.99961,0.00062
2458590.019430,0.99960,0.00062
2458590.020819,1.00018,0.00062
2458590.022208,0.99873,0.00062
2458590.023596,1.00006,0.00062
2458590.024985,0.99960,0.00062
2458590.026374,0.99942,0.00062
2458590.027763,0.99949,0.00062
2458590.029152,0.99960,0.00062
2458590.030541,0.99879,0.00062
2458590.031930,1.00028,0.00062
2458590.033319,0.99933,0.00062
2458590.034708,1.00051,0.00062
2458590.036096,0.99972,0.00062
2458590.037485,0.99883,0.00062
2458590.038874,1.00029,0.00062
2458590.040263,1.00029,0.00062
2458590.041652,0.99983,0.00062
2458590.043041,0.99955,0.00062
2458590.044430,0.99924,0.00062
2458590.045819,0.99931,0.00062
2458590.047208,1.00001,0.00062
2458590.048596,0.99943,0.00062
2458590.049985,0.99940,0.00062
2458590.051374,1.00011,0.00062
2458590.052763,1.00054,0.00062
2458590.054152,0.99934,0.00062
2458590.055541,1.00006,0.00062
2458590.056930,0.99886,0.00062
2458590.058319,0.99939,0.00062
2458590.059708,0.99952,0.00062
2458590.061096,0.99938,0.00062
2458590.062485,0.99899,0.00062
2458590.063874,0.99931,0.00062
2458590.065263,1.00028,0.00062
2458590.066652,0.99837,0.00062
2458590.068041,1.00074,0.00062
2458590.069430,0.99945,0.00062
2458590.070819,0.99932,0.00062
2458590.072208,0.99962,0.00062
2458590.073596,0.99953,0.00062
2458590.074985,0.99906,0.00062
2458590.076374,0.99992,0.00062
2458590.077763,0.99918,0.00062
2458590.079152,0.99988,0.00062
2458590.080541,0.99909,0.00062
2458590.081930,0.99961,0.00062
2458590.083319,0.99956,0.00062
2458590.084707,0.99990,0.00062
2458590.086096,0.99872,0.00062
2458590.087485,0.99944,0.00062
2458590.088874,0.99931,0.00062
2458590.090263,0.99923,0.00062
2458590.091652,0.99944,0.00062
2458590.093041,0.99994,0.00062
2458590.094430,0.99990,0.00062
2458590.095819,1.00045,0.00062
2458590.097207,1.00033,0.00062
2458590.098596,1.00063,0.00062
2458590.099985,0.99936,0.00062
2458590.101374,0.99950,0.00062
2458590.102763,1.00030,0.00062
2458590.104152,0.99981,0.00062
2458590.105541,0.99976,0.00062
2458590.106930,0.99896,0.00062
2458590.108319,0.99980,0.00062
2458590.109707,0.99960,0.00062
2458590.111096,0.99975,0.00062
2458590.112485,1.00006,0.00062
2458590.113874,1.00023,0.00062
2458590.115263,0.99944,0.00062
2458590.116652,0.99967,0.00062
2458590.118041,1.00025,0.00062
2458590.119430,0.99986,0.00062
2458590.120819,0.99966,0.00062
2458590.122207,0.99952,0.00062
2458590.123596,1.00068,0.00062
2458590.124985,1.00022,0.00062
2458590.126374,1.00061,0.00062
2458590.127763,1.00032,0.00062
2458590.129152,1.00046,0.00062
2458590.130541,0.99938,0.00062
2458590.131930,0.99940,0.00062
2458590.133319,0.99985,0.00062
2458590.134707,1.00009,0.00062
2458590.136096,1.00011,0.00062
2458590.137485,1.00088,0.00062
2458590.138874,0.99979,0.00062
2458590.140263,0.99970,0.00062
2458590.141652,1.00023,0.00062
2458590.143041,0.99987,0.00062
2458590.144430,0.99924,0.00062
2458590.145819,1.00017,0.00062
2458590.147207,0.99925,0.00062
2458590.148596,1.00014,0.00062
2458590.149985,0.99935,0.00062
2458590.151374,0.99946,0.00062
2458590.152763,0.99975,0.00062
2458590.154152,1.00003,0.00062
2458590.155541,0.99979,0.00062
2458590.156930,0.99969,0.00062
2458590.158319,0.99955,0.00062
2458590.159707,0.99966,0.00062
2458590.161096,0.99878,0.00062
2458590.162485,0.99970,0.00062
2458590.163874,0.99980,0.00062
2458590.165263,0.99940,0.00062
2458590.166652,0.99962,0.00062
2458590.168041,0.99965,0.00062
2458590.169430,0.99917,0.00062
2458590.170819,0.99899,0.00062
2458590.172207,0.99979,0.00062
2458590.173596,0.99889,0.00062
2458590.174985,1.00008,0.00062
2458590.176374,1.00001,0.00062
2458590.177763,1.00070,0.00062
2458590.179152,1.00018,0.00062
2458590.180541,0.99979,0.00062
2458590.181930,0.99950,0.00062
2458590.183319,0.99872,0.00062
2458590.184707,0.99970,0.00062
2458590.186096,0.99968,0.00062
2458590.187485,0.99957,0.00062
2458590.188874,0.99976,0.00062
2458590.190263,0.99975,0.00062
2458590.191652,0.99924,0.00062
2458590.193041,1.00011,0.00062
2458590.194430,0.99946,0.00062
2458590.195819,0.99915,0.00062
2458590.197207,0.99976,0.00062
2458590.198596,0.99922,0.00062
2458590.199985,1.00006,0.00062
2458590.201374,1.00008,0.00062
2458590.202763,0.99966,0.00062
2458590.204152,0.99956,0.00062
2458590.205541,0.99994,0.00062
2458590.206930,0.99913,0.00062
2458590.208319,0.99971,0.00062
2458590.209707,1.00085,0.00062
2458590.211096,1.00011,0.00062
2458590.212485,0.99942,0.00062
2458590.213874,0.99997,0.00062
2458590.215263,1.00189,0.00062
2458590.216652,1.00143,0.00062
2458590.218041,0.99906,0.00062
2458590.219430,0.99934,0.00062
2458590.220818,0.99882,0.00062
2458590.222207,0.99934,0.00062
2458590.223596,0.99980,0.00062
2458590.224985,1.00028,0.00062
2458590.226374,0.99943,0.00062
2458590.227763,0.99912,0.00062
2458590.229152,1.00011,0.00062
2458590.230541,0.99992,0.00062
2458590.231930,1.00061,0.00062
2458590.233318,0.99971,0.00062
2458590.234707,0.99990,0.00062
2458590.236096,1.00013,0.00062
2458590.237485,0.99968,0.00062
2458590.238874,0.99971,0.00062
2458590.240263,1.00054,0.00062
2458590.241652,1.00089,0.00062
2458590.243041,0.99909,0.00062
2458590.244430,1.00004,0.00062
2458590.245818,0.99945,0.00062
2458590.247207,0.99967,0.00062
2458590.248596,0.99968,0.00062
2458590.249985,0.99958,0.00062
2458590.251374,0.99975,0.00062
2458590.252763,1.00005,0.00062
2458590.254152,0.99918,0.00062
2458590.255541,0.99963,0.00062
2458590.256930,0.99986,0.00062
2458590.258318,0.99981,0.00062
2458590.259707,1.00021,0.00062
2458590.261096,0.99970,0.00062
2458590.262485,0.99980,0.00062
2458590.263874,1.00000,0.00062
2458590.265263,0.99999,0.00062
2458590.266652,0.99894,0.00062
2458590.268041,0.99961,0.00062
2458590.269430,0.99915,0.00062
2458590.270818,1.00040,0.00062
2458590.272207,0.99917,0.00062
2458590.273596,0.99845,0.00062
2458590.274985,0.99954,0.00062
2458590.276374,0.99964,0.00062
2458590.277763,0.99933,0.00062
2458590.279152,0.99928,0.00062
2458590.280541,1.00019,0.00062
2458590.281930,0.99964,0.00062
2458590.283318,0.99996,0.00062
2458590.284707,0.99968,0.00062
2458590.286096,1.00076,0.00062
2458590.287485,0.99964,0.00062
2458590.288874,0.99986,0.00062
2458590.290263,0.99846,0.00062
2458590.291652,0.99840,0.00062
2458590.293041,0.99954,0.00062
2458590.294430,0.99942,0.00062
2458590.295818,0.99856,0.00062
2458590.297207,1.00056,0.00062
2458590.298596,1.00038,0.00062
2458590.299985,1.00061,0.00062
2458590.301374,1.00013,0.00062
2458590.302763,0.99874,0.00062
2458590.304152,0.99984,0.00062
2458590.305541,1.00015,0.00062
2458590.306930,1.00009,0.00062
2458590.308318,1.00015,0.00062
2458590.309707,1.00052,0.00062
2458590.311096,0.99970,0.00062
2458590.312485,0.99998,0.00062
2458590.313874,1.00005,0.00062
2458590.315263,0.99993,0.00062
2458590.316652,1.00071,0.00062
2458590.318041,1.00012,0.00062
2458590.319429,1.00145,0.00062
2458590.320818,0.99932,0.00062
2458590.322207,0.99962,0.00062
2458590.323596,0.99961,0.00062
2458590.324985,0.99921,0.00062
2458590.326374,0.99984,0.00062
2458590.327763,1.00014,0.00062
2458590.329152,1.00019,0.00062
2458590.330541,1.00046,0.00062
2458590.331929,0.99981,0.00062
2458590.333318,1.00031,0.00062
2458590.334707,0.99965,0.00062
2458590.336096,0.99981,0.00062
2458590.337485,0.99951,0.00062
2458590.338874,1.00017,0.00062
2458590.340263,1.00024,0.00062
2458590.341652,0.99913,0.00062
2458590.343041,0.99922,0.00062
2458590.344429,0.99957,0.00062
2458590.345818,0.99955,0.00062
2458590.347207,0.99909,0.00062
2458590.348596,1.00059,0.00062
2458590.349985,0.99995,0.00062
2458590.351374,0.99917,0.00062
2458590.352763,0.99992,0.00062
2458590.354152,0.99984,0.00062
2458590.355541,1.00106,0.00062
2458590.356929,1.00044,0.00062
2458590.358318,1.00017,0.00062
2458590.359707,0.99993,0.00062
2458590.361096,1.00020,0.00062
2458590.362485,0.99979,0.00062
2458590.363874,0.99888,0.00062
2458590.365263,1.00026,0.00062
2458590.366652,0.99940,0.00062
2458590.368041,0.99941,0.00062
2458590.369429,0.99978,0.00062
2458590.370818,0.99967,0.00062
2458590.372207,0.99925,0.00062
2458590.373596,1.00008,0.00062
2458590.374985,0.99992,0.00062
2458590.376374,1.00022,0.00062
2458590.377763,1.00139,0.00062
2458590.379152,0.99984,0.00062
2458590.380541,0.99933,0.00062
2458590.381929,1.00015,0.00062
2458590.383318,0.99964,0.00062
2458590.384707,0.99960,0.00062
2458590.386096,0.99996,0.00062
2458590.387485,0.99888,0.00062
2458590.388874,0.99965,0.00062
2458590.390263,0.99984,0.00062
2458590.391652,0.99869,0.00062
2458590.393041,0.99922,0.00062
2458590.394429,0.99990,0.00062
2458590.395818,0.99919,0.00062
2458590.397207,0.99933,0.00062
2458590.398596,0.99965,0.00062
2458590.399985,0.99875,0.00062
2458590.401374,0.99883,0.00062
2458590.402763,0.99963,0.00062
2458590.404152,1.00010,0.00062
2458590.405540,1.00038,0.00062
2458590.406929,0.99988,0.00062
2458590.408318,0.99960,0.00062
2458590.409707,1.00032,0.00062
2458590.411096,0.99976,0.00062
2458590.412485,1.00021,0.00062
2458590.413874,1.00036,0.00062
2458590.415263,1.00022,0.00062
2458590.416652,0.99960,0.00062
2458590.418040,0.99954,0.00062
2458590.419429,0.99960,0.00062
2458590.420818,0.99962,0.00062
2458590.422207,0.99961,0.00062
2458590.423596,0.99921,0.00062
2458590.424985,0.99891,0.00062
2458590.426374,1.00037,0.00062
2458590.427763,0.99985,0.00062
2458590.429152,0.99960,0.00062
2458590.430540,0.99892,0.00062
2458590.431929,0.99912,0.00062
2458590.433318,1.00115,0.00062
2458590.434707,0.99946,0.00062
2458590.436096,0.99936,0.00062
2458590.437485,1.00030,0.00062
2458590.438874,0.99994,0.00062
2458590.440263,1.00017,0.00062
2458590.441652,0.99921,0.00062
2458590.443040,1.00081,0.00062
2458590.444429,1.00004,0.00062
2458590.445818,0.99998,0.00062
2458590.447207,0.99943,0.00062
2458590.448596,0.99992,0.00062
2458590.449985,0.99975,0.00062
2458590.451374,1.00077,0.00062
2458590.452763,1.00001,0.00062
2458590.454152,0.99958,0.00062
2458590.455540,1.00003,0.00062
2458590.456929,0.99980,0.00062
2458590.458318,1.00045,0.00062
2458590.459707,0.99915,0.00062
2458590.461096,0.99982,0.00062
2458590.462485,0.99983,0.00062
2458590.463874,1.00002,0.00062
2458590.465263,0.99951,0.00062
2458590.466652,0.99998,0.00062
2458590.468040,1.00111,0.00062
2458590.469429,1.00052,0.00062
2458590.470818,0.99958,0.00062
2458590.472207,1.00081,0.00062
2458590.473596,0.99981,0.00062
2458590.474985,0.99938,0.00062
2458590.476374,1.00027,0.00062
2458590.477763,0.99960,0.00062
2458590.479152,0.99986,0.00062
2458590.480540,0.99974,0.00062
2458590.481929,0.99983,0.00062
2458590.483318,0.99988,0.00062
2458590.484707,1.00004,0.00062
2458590.486096,0.99974,0.00062
2458590.487485,0.99981,0.00062
2458590.488874,0.99985,0.00062
2458590.490263,0.99893,0.00062
2458590.491651,1.00066,0.00062
2458590.493040,0.99926,0.00062
2458590.494429,0.99975,0.00062
2458590.495818,1.00005,0.00062
2458590.497207,0.99975,0.00062
2458590.498596,0.99928,0.00062
2458590.499985,0.99962,0.00062
2458590.501374,1.00011,0.00062
2458590.502763,1.00029,0.00062
2458590.504151,0.99977,0.00062
2458590.505540,1.00030,0.00062
2458590.506929,1.00044,0.00062
2458590.508318,0.99890,0.00062
2458590.509707,0.99935,0.00062
2458590.511096,1.00003,0.00062
2458590.512485,0.99910,0.00062
2458590.513874,0.99995,0.00062
2458590.515263,1.00019,0.00062
2458590.516651,1.00024,0.00062
2458590.518040,0.99905,0.00062
2458590.519429,1.00032,0.00062
2458590.520818,0.99982,0.00062
2458590.522207,1.00048,0.00062
2458590.523596,1.00023,0.00062
2458590.524985,0.99987,0.00062
2458590.526374,1.00061,0.00062
2458590.527763,1.00082,0.00062
2458590.529151,0.99984,0.00062
2458590.530540,1.00021,0.00062
2458590.531929,1.00068,0.00062
2458590.533318,0.99936,0.00062
2458590.534707,1.00033,0.00062
2458590.536096,1.00045,0.00062
2458590.537485,1.00022,0.00062
2458590.538874,0.99967,0.00062
2458590.540263,0.99952,0.00062
2458590.541651,0.99968,0.00062
2458590.543040,0.99996,0.00062
2458590.544429,0.99994,0.00062
2458590.545818,1.00017,0.00062
2458590.547207,1.00000,0.00062
2458590.548596,1.00051,0.00062
2458590.549985,0.99938,0.00062
2458590.551374,1.00026,0.00062
2458590.552763,1.00004,0.00062
2458590.554151,0.99980,0.00062
2458590.555540,0.99814,0.00062
2458590.556929,0.99920,0.00062
2458590.558318,1.00052,0.00062
2458590.559707,1.00032,0.00062
2458590.561096,1.00061,0.00062
2458590.562485,1.00059,0.00062
2458590.563874,1.00025,0.00062
2458590.565262,0.99939,0.00062
2458590.566651,0.99888,0.00062
2458590.568040,0.99978,0.00062
2458590.569429,1.00007,0.00062
2458590.570818,1.00117,0.00062
2458590.572207,0.99927,0.00062
2458590.573596,0.99913,0.00062
2458590.574985,1.00002,0.00062
2458590.576374,0.99964,0.00062
2458590.577762,1.00081,0.00062
2458590.579151,0.99904,0.00062
2458590.580540,0.99945,0.00062
2458590.581929,1.00063,0.00062
2458590.583318,1.00019,0.00062
2458590.584707,1.00023,0.00062
2458590.586096,0.99974,0.00062
2458590.587485,1.00046,0.00062
2458590.588874,1.00072,0.00062
2458590.590262,1.00003,0.00062
2458590.591651,1.00013,0.00062
2458590.593040,0.99971,0.00062
2458590.594429,1.00108,0.00062
2458590.595818,0.99920,0.00062
2458590.597207,1.00070,0.00062
2458590.598596,1.00047,0.00062
2458590.599985,1.00017,0.00062
2458590.601374,1.00018,0.00062
2458590.602762,1.00007,0.00062
2458590.604151,1.00033,0.00062
2458590.605540,0.99999,0.00062
2458590.606929,0.99922,0.00062
2458590.608318,0.99987,0.00062
2458590.609707,0.99973,0.00062
2458590.611096,0.99966,0.00062
2458590.612485,0.99988,0.00062
2458590.613874,0.99986,0.00062
2458590.615262,1.00007,0.00062
2458590.616651,1.00026,0.00062
2458590.618040,0.99898,0.00062
2458590.619429,1.00038,0.00062
2458590.620818,1.00064,0.00062
2458590.622207,1.00066,0.00062
2458590.623596,0.99890,0.00062
2458590.624985,0.99868,0.00062
2458590.626373,0.99922,0.00062
2458590.627762,0.99996,0.00062
2458590.629151,0.99863,0.00062
2458590.630540,0.99905,0.00062
2458590.631929,1.00030,0.00062
2458590.633318,1.00062,0.00062
2458590.634707,0.99912,0.00062
2458590.636096,0.99932,0.00062
2458590.637485,0.99943,0.00062
2458590.638873,0.99975,0.00062
2458590.640262,0.99966,0.00062
2458590.641651,1.00039,0.00062
2458590.643040,0.99997,0.00062
2458590.644429,0.99944,0.00062
2458590.645818,1.00039,0.00062
2458590.647207,0.99944,0.00062
2458590.648596,0.99943,0.00062
2458590.649985,1.00044,0.00062
2458590.651373,1.00030,0.00062
2458590.652762,0.99956,0.00062
2458590.654151,0.99975,0.00062
2458590.655540,0.99996,0.00062
2458590.656929,1.00007,0.00062
2458590.658318,0.99917,0.00062
2458590.659707,1.00007,0.00062
2458590.661096,0.99901,0.00062
2458590.662485,0.99977,0.00062
2458590.663873,0.99978,0.00062
2458590.665262,0.99935,0.00062
2458590.666651,0.99997,0.00062
2458590.668040,1.00084,0.00062
2458590.669429,1.00082,0.00062
2458590.670818,1.00016,0.00062
2458590.672207,0.99901,0.00062
2458590.673596,0.99900,0.00062
2458590.674985,1.00050,0.00062
2458590.676373,1.00017,0.00062
2458590.677762,0.99890,0.00062
2458590.679151,0.99881,0.00062
2458590.680540,1.00019,0.00062
2458590.681929,1.00101,0.00062
2458590.683318,0.99983,0.00062
2458590.684707,1.00014,0.00062
2458590.686096,1.00080,0.00062
2458590.687485,0.99978,0.00062
2458590.688873,1.00103,0.00062
2458590.690262,1.00058,0.00062
2458590.691651,1.00027,0.00062
2458590.693040,1.00001,0.00062
2458590.694429,0.99893,0.00062
2458590.695818,0.99976,0.00062
2458590.697207,1.00044,0.00062
2458590.698596,0.99983,0.00062
2458590.699984,1.00071,0.00062
2458590.701373,0.99974,0.00062
2458590.702762,1.00029,0.00062
2458590.704151,0.99942,0.00062
2458590.705540,0.99995,0.00062
2458590.706929,1.00046,0.00062
2458590.708318,0.99996,0.00062
2458590.709707,0.99890,0.00062
2458590.711096,0.99963,0.00062
2458590.712484,1.00179,0.00062
2458590.713873,0.99971,0.00062
2458590.715262,0.99984,0.00062
2458590.716651,0.99921,0.00062
2458590.718040,0.99985,0.00062
2458590.719429,0.99915,0.00062
2458590.720818,1.00085,0.00062
2458590.722207,0.99997,0.00062
2458590.723596,0.99975,0.00062
2458590.724984,0.99969,0.00062
2458590.726373,0.99960,0.00062
2458590.727762,0.99985,0.00062
2458590.729151,1.00048,0.00062
2458590.730540,1.00037,0.00062
2458590.731929,1.00097,0.00062
2458590.733318,0.99971,0.00062
2458590.734707,0.99959,0.00062
2458590.736096,1.00002,0.00062
2458590.737484,1.00028,0.00062
2458590.738873,1.00026,0.00062
2458590.740262,1.00001,0.00062
2458590.741651,1.00023,0.00062
2458590.743040,1.00002,0.00062
2458590.744429,1.00012,0.00062
2458590.745818,0.99988,0.00062
2458590.747207,0.99964,0.00062
2458590.748596,1.00035,0.00062
2458590.749984,0.99984,0.00062
2458590.751373,1.00011,0.00062
2458590.752762,0.99976,0.00062
2458590.754151,1.00099,0.00062
2458590.755540,1.00039,0.00062
2458590.756929,1.00056,0.00062
2458590.758318,0.99956,0.00062
2458590.759707,1.00018,0.00062
2458590.761095,0.99979,0.00062
2458590.762484,1.00007,0.00062
2458590.763873,1.00032,0.00062
2458590.765262,0.99992,0.00062
2458590.766651,0.99971,0.00062
2458590.768040,0.99883,0.00062
2458590.769429,0.99934,0.00062
2458590.770818,0.99942,0.00062
2458590.772207,1.00010,0.00062
2458590.773595,1.00031,0.00062
2458590.774984,0.99985,0.00062
2458590.776373,1.00021,0.00062
2458590.777762,1.00008,0.00062
2458590.779151,1.00041,0.00062
2458590.780540,0.99942,0.00062
2458590.781929,1.00161,0.00062
2458590.783318,1.00045,0.00062
2458590.784707,0.99965,0.00062
2458590.786095,0.99863,0.00062
2458590.787484,0.99978,0.00062
2458590.788873,1.00017,0.00062
2458590.790262,0.99983,0.00062
2458590.791651,1.00010,0.00062
2458590.793040,1.00005,0.00062
2458590.794429,1.00074,0.00062
2458590.795818,0.99954,0.00062
2458590.797207,0.99993,0.00062
2458590.798595,0.99964,0.00062
2458590.799984,1.00027,0.00062
2458590.801373,0.99907,0.00062
2458590.802762,1.00000,0.00062
2458590.804151,1.00035,0.00062
2458590.805540,1.00021,0.00062
2458590.806929,1.00026,0.00062
2458590.808318,1.00024,0.00062
2458590.809706,1.00032,0.00062
2458590.811095,0.99976,0.00062
2458590.812484,0.99974,0.00062
2458590.813873,1.00015,0.00062
2458590.815262,1.00028,0.00062
2458590.816651,1.00003,0.00062
2458590.818040,0.99970,0.00062
2458590.819429,0.99969,0.00062
2458590.820818,1.00079,0.00062
2458590.822206,0.99956,0.00062
2458590.823595,0.99974,0.00062
2458590.824984,0.99953,0.00062
2458590.826373,0.99976,0.00062
2458590.827762,0.99994,0.00062
2458590.829151,0.99919,0.00062
2458590.830540,0.99969,0.00062
2458590.831929,0.99891,0.00062
2458590.833318,1.00097,0.00062
2458590.834706,1.00058,0.00062
2458590.836095,1.00201,0.00062
2458590.837484,1.00128,0.00062
2458590.838873,1.00019,0.00062
2458590.840262,0.99890,0.00062
2458590.841651,0.99970,0.00062
2458590.843040,0.99937,0.00062
2458590.844429,1.00086,0.00062
2458590.845818,0.99937,0.00062
2458590.847206,1.00058,0.00062
2458590.848595,0.99980,0.00062
2458590.849984,1.00060,0.00062
2458590.851373,0.99977,0.00062
2458590.852762,0.99991,0.00062
2458590.854151,1.00013,0.00062
2458590.855540,1.00040,0.00062
2458590.856929,0.99994,0.00062
2458590.858318,0.99971,0.00062
2458590.859706,0.99938,0.00062
2458590.861095,0.99953,0.00062
2458590.862484,0.99918,0.00062
2458590.863873,0.99961,0.00062
2458590.865262,0.99934,0.00062
2458590.866651,1.00149,0.00062
2458590.868040,1.00021,0.00062
2458590.869429,1.00012,0.00062
2458590.870817,0.99954,0.00062
2458590.872206,0.99967,0.00062
2458590.873595,0.99908,0.00062
2458590.874984,1.00037,0.00062
2458590.876373,1.00077,0.00062
2458590.877762,1.00024,0.00062
2458590.879151,1.00026,0.00062
2458590.880540,1.00000,0.00062
2458590.881929,1.00025,0.00062
2458590.883317,0.99969,0.00062
2458590.884706,0.99982,0.00062
2458590.886095,1.00024,0.00062
2458590.887484,1.00073,0.00062
2458590.888873,1.00046,0.00062
2458590.890262,1.00029,0.00062
2458590.891651,0.99943,0.00062
2458590.893040,0.99999,0.00062
2458590.894429,0.99963,0.00062
2458590.895817,1.00029,0.00062
2458590.897206,1.00001,0.00062
2458590.898595,1.00074,0.00062
2458590.899984,1.00009,0.00062
2458590.901373,1.00020,0.00062
2458590.902762,0.99946,0.00062
2458590.904151,0.99971,0.00062
2458590.905540,0.99996,0.00062
2458590.906929,1.00120,0.00062
2458590.908317,0.99840,0.00062
2458590.909706,0.99971,0.00062
2458590.911095,1.00024,0.00062
2458590.912484,0.99857,0.00062
2458590.913873,0.99994,0.00062
2458590.915262,1.00063,0.00062
2458590.916651,1.00014,0.00062
2458590.918040,0.99942,0.00062
2458590.919428,1.00039,0.00062
2458590.920817,1.00021,0.00062
2458590.922206,1.00018,0.00062
2458590.923595,0.99976,0.00062
2458590.924984,0.99993,0.00062
2458590.926373,1.00065,0.00062
2458590.927762,1.00048,0.00062
2458590.929151,0.99985,0.00062
2458590.930540,0.99901,0.00062
2458590.931928,1.00025,0.00062
2458590.933317,1.00018,0.00062
2458590.934706,0.99971,0.00062
2458590.936095,0.99982,0.00062
2458590.937484,1.00040,0.00062
2458590.938873,0.99926,0.00062
2458590.940262,0.99928,0.00062
2458590.941651,1.00033,0.00062
2458590.943040,1.00018,0.00062
2458590.944428,1.00126,0.00062
2458590.945817,0.99982,0.00062
2458590.947206,1.00062,0.00062
2458590.948595,1.00026,0.00062
2458590.949984,1.00061,0.00062
2458590.951373,1.00059,0.00062
2458590.952762,1.00074,0.00062
2458590.954151,1.00019,0.00062
2458590.955540,0.99990,0.00062
2458590.956928,0.99929,0.00062
2458590.958317,1.00000,0.00062
2458590.959706,0.99934,0.00062
2458590.961095,1.00029,0.00062
2458590.962484,0.99960,0.00062
2458590.963873,0.99930,0.00062
2458590.965262,1.00136,0.00062
2458590.966651,1.00031,0.00062
2458590.968039,0.99975,0.00062
2458590.969428,1.00075,0.00062
2458590.970817,0.99956,0.00062
2458590.972206,0.99951,0.00062
2458590.973595,0.99884,0.00062
2458590.974984,1.00029,0.00062
2458590.976373,0.99890,0.00062
2458590.977762,0.99977,0.00062
2458590.979151,0.99958,0.00062
2458590.980539,0.99980,0.00062
2458590.981928,0.99927,0.00062
2458590.983317,0.99962,0.00062
2458590.984706,1.00016,0.00062
2458590.986095,1.00064,0.00062
2458590.987484,1.00088,0.00062
2458590.988873,1.00008,0.00062
2458590.990262,1.00027,0.00062
2458590.991651,0.99980,0.00062
2458590.993039,0.99986,0.00062
2458590.994428,1.00057,0.00062
2458590.995817,0.99973,0.00062
2458590.997206,0.99973,0.00062
2458590.998595,0.99987,0.00062
2458590.999984,0.99952,0.00062
2458591.001373,0.99967,0.00062
2458591.002762,1.00018,0.00062
2458591.004151,1.00125,0.00062
2458591.005539,1.00003,0.00062
2458591.006928,1.00032,0.00062
2458591.008317,1.00060,0.00062
2458591.009706,1.00016,0.00062
2458591.011095,1.00050,0.00062
2458591.012484,1.00018,0.00062
2458591.013873,1.00049,0.00062
2458591.015262,0.99989,0.00062
2458591.016650,1.00012,0.00062
2458591.018039,1.00040,0.00062
2458591.019428,0.99977,0.00062
2458591.020817,0.99996,0.00062
2458591.022206,0.99988,0.00062
2458591.023595,1.00085,0.00062
2458591.024984,0.99990,0.00062
2458591.026373,1.00065,0.00062
2458591.027762,1.00039,0.00062
2458591.029150,1.00094,0.00062
2458591.030539,1.00008,0.00062
2458591.031928,0.99992,0.00062
2458591.033317,0.99971,0.00062
2458591.034706,1.00065,0.00062
2458591.036095,1.00001,0.00062
2458591.037484,0.99995,0.00062
2458591.038873,1.00172,0.00062
2458591.040262,0.99923,0.00062
2458591.041650,1.00015,0.00062
2458591.043039,1.00006,0.00062
2458591.044428,1.00006,0.00062
2458591.045817,1.00038,0.00062
2458591.047206,0.99949,0.00062
2458591.048595,1.00123,0.00062
2458591.049984,1.00058,0.00062
2458591.051373,0.99973,0.00062
2458591.052762,0.99913,0.00062
2458591.054150,1.00015,0.00062
2458591.055539,0.99985,0.00062
2458591.056928,0.99970,0.00062
2458591.058317,1.00048,0.00062
2458591.059706,1.00125,0.00062
2458591.061095,0.99966,0.00062
2458591.062484,1.00054,0.00062
2458591.063873,1.00133,0.00062
2458591.065261,0.99950,0.00062
2458591.066650,1.00084,0.00062
2458591.068039,0.99920,0.00062
2458591.069428,0.99937,0.00062
2458591.070817,1.00094,0.00062
2458591.072206,0.99922,0.00062
2458591.073595,1.00036,0.00062
2458591.074984,1.00111,0.00062
2458591.076373,0.99936,0.00062
2458591.077761,1.00111,0.00062
2458591.079150,1.00049,0.00062
2458591.080539,1.00002,0.00062
2458591.081928,0.99940,0.00062
2458591.083317,1.00052,0.00062
2458591.084706,0.99988,0.00062
2458591.086095,1.00022,0.00062
2458591.087484,0.99970,0.00062
2458591.088873,0.99969,0.00062
2458591.090261,1.00007,0.00062
2458591.091650,0.99990,0.00062
2458591.093039,0.99989,0.00062
2458591.094428,1.00037,0.00062
2458591.095817,1.00007,0.00062
2458591.097206,1.00080,0.00062
2458591.098595,0.99983,0.00062
2458591.099984,0.99993,0.00062
2458591.101373,1.00071,0.00062
2458591.102761,0.99987,0.00062
2458591.104150,0.99941,0.00062
2458591.105539,0.99954,0.00062
2458591.106928,1.00028,0.00062
2458591.108317,1.00044,0.00062
2458591.109706,0.99953,0.00062
2458591.111095,0.99977,0.00062
2458591.112484,0.99887,0.00062
2458591.113872,0.99897,0.00062
2458591.115261,0.99930,0.00062
2458591.116650,0.99934,0.00062
2458591.118039,0.99926,0.00062
2458591.119428,1.00006,0.00062
2458591.120817,1.00020,0.00062
2458591.122206,1.00057,0.00062
2458591.123595,1.00013,0.00062
2458591.124984,0.99949,0.00062
2458591.126372,0.99989,0.00062
2458591.127761,1.00003,0.00062
2458591.129150,1.00028,0.00062
2458591.130539,1.00006,0.00062
2458591.131928,0.99943,0.00062
2458591.133317,1.00000,0.00062
2458591.134706,0.99974,0.00062
2458591.136095,1.00006,0.00062
2458591.137484,1.00040,0.00062
2458591.138872,0.99893,0.00062
2458591.140261,1.00095,0.00062
2458591.141650,1.00053,0.00062
2458591.143039,1.00102,0.00062
2458591.144428,0.99931,0.00062
2458591.145817,1.00011,0.00062
2458591.147206,1.00087,0.00062
2458591.148595,0.99976,0.00062
2458591.149983,1.00023,0.00062
2458591.151372,1.00090,0.00062
2458591.152761,1.00058,0.00062
2458591.154150,1.00029,0.00062
2458591.155539,1.00082,0.00062
2458591.156928,1.00018,0.00062
2458591.158317,1.00079,0.00062
2458591.159706,1.00052,0.00062
2458591.161095,0.99987,0.00062
2458591.162483,0.99984,0.00062
2458591.163872,0.99956,0.00062
2458591.165261,1.00030,0.00062
2458591.166650,1.00019,0.00062
2458591.168039,1.00008,0.00062
2458591.169428,1.00028,0.00062
2458591.170817,0.99907,0.00062
2458591.172206,1.00008,0.00062
2458591.173595,1.00014,0.00062
2458591.174983,1.00060,0.00062
2458591.176372,0.99977,0.00062
2458591.177761,0.99907,0.00062
2458591.179150,1.00013,0.00062
2458591.180539,1.00020,0.00062
2458591.181928,1.00084,0.00062
2458591.183317,0.99942,0.00062
2458591.184706,0.99978,0.00062
2458591.186095,0.99978,0.00062
2458591.187483,0.99964,0.00062
2458591.188872,0.99941,0.00062
2458591.190261,1.00046,0.00062
2458591.191650,1.00009,0.00062
2458591.193039,1.00046,0.00062
2458591.194428,0.99991,0.00062
2458591.195817,0.99998,0.00062
2458591.197206,1.00075,0.00062
2458591.198594,1.00009,0.00062
2458591.199983,1.00054,0.00062
2458591.201372,0.99944,0.00062
2458591.202761,1.00051,0.00062
2458591.204150,0.99990,0.00062
2458591.205539,1.00049,0.00062
2458591.206928,1.00102,0.00062
2458591.208317,0.99985,0.00062
2458591.209706,0.99939,0.00062
2458591.211094,1.00002,0.00062
2458591.212483,0.99997,0.00062
2458591.213872,1.00079,0.00062
2458591.215261,0.99991,0.00062
2458591.216650,1.00056,0.00062
2458591.218039,1.00098,0.00062
2458591.219428,1.00005,0.00062
2458591.220817,1.00072,0.00062
2458591.222206,0.99967,0.00062
2458591.223594,1.00016,0.00062
2458591.224983,1.00064,0.00062
2458591.226372,1.00056,0.00062
2458591.227761,0.99921,0.00062
2458591.229150,1.00073,0.00062
2458591.230539,1.00023,0.00062
2458591.231928,0.99890,0.00062
2458591.233317,1.00003,0.00062
2458591.234705,0.99977,0.00062
2458591.236094,0.99993,0.00062
2458591.237483,0.99938,0.00062
2458591.238872,1.00156,0.00062
2458591.240261,1.00124,0.00062
2458591.241650,1.00025,0.00062
2458591.243039,0.99956,0.00062
2458591.244428,0.99965,0.00062
2458591.245817,1.00124,0.00062
2458591.247205,1.00023,0.00062
2458591.248594,1.00031,0.00062
2458591.249983,0.99944,0.00062
2458591.251372,1.00092,0.00062
2458591.252761,0.99976,0.00062
2458591.254150,0.99990,0.00062
2458591.255539,0.99944,0.00062
2458591.256928,0.99983,0.00062
2458591.258317,1.00052,0.00062
2458591.259705,1.00007,0.00062
2458591.261094,1.00001,0.00062
2458591.262483,1.00110,0.00062
2458591.263872,1.00053,0.00062
2458591.265261,1.00017,0.00062
2458591.266650,1.00057,0.00062
2458591.268039,1.00017,0.00062
2458591.269428,1.00114,0.00062
2458591.270817,0.99951,0.00062
2458591.272205,1.00006,0.00062
2458591.273594,0.99947,0.00062
2458591.274983,0.99961,0.00062
2458591.276372,0.99922,0.00062
2458591.277761,0.99969,0.00062
2458591.279150,1.00024,0.00062
2458591.280539,0.99913,0.00062
2458591.281928,1.00005,0.00062
2458591.283316,0.99984,0.00062
2458591.284705,1.00012,0.00062
2458591.286094,0.99987,0.00062
2458591.287483,1.00012,0.00062
2458591.288872,0.99956,0.00062
2458591.290261,0.99999,0.00062
2458591.291650,0.99975,0.00062
2458591.293039,0.99933,0.00062
2458591.294428,1.00022,0.00062
2458591.295816,1.00036,0.00062
2458591.297205,0.99958,0.00062
2458591.298594,0.99969,0.00062
2458591.299983,0.99994,0.00062
2458591.301372,0.99971,0.00062
2458591.302761,1.00010,0.00062
2458591.304150,1.00089,0.00062
2458591.305539,0.99974,0.00062
2458591.306928,0.99998,0.00062
2458591.308316,0.99983,0.00062
2458591.309705,0.99995,0.00062
2458591.311094,1.00021,0.00062
2458591.312483,1.00049,0.00062
2458591.313872,1.00064,0.00062
2458591.315261,0.99917,0.00062
2458591.316650,1.00034,0.00062
2458591.318039,0.99942,0.00062
2458591.319427,1.00058,0.00062
2458591.320816,1.00021,0.00062
2458591.322205,1.00019,0.00062
2458591.323594,1.00043,0.00062
2458591.324983,0.99942,0.00062
2458591.326372,0.99997,0.00062
2458591.327761,0.99993,0.00062
2458591.329150,1.00015,0.00062
2458591.330539,0.99993,0.00062
2458591.331927,0.99952,0.00062
2458591.333316,1.00050,0.00062
2458591.334705,1.00032,0.00062
2458591.336094,0.99974,0.00062
2458591.337483,0.99995,0.00062
2458591.338872,0.99977,0.00062
2458591.340261,1.00051,0.00062
2458591.341650,0.99990,0.00062
2458591.343039,1.00036,0.00062
2458591.344427,1.00000,0.00062
2458591.345816,1.00090,0.00062
2458591.347205,1.00061,0.00062
2458591.348594,1.00031,0.00062
2458591.349983,1.00090,0.00062
2458591.351372,1.00012,0.00062
2458591.352761,1.00051,0.00062
2458591.354150,1.00067,0.00062
2458591.355538,1.00050,0.00062
2458591.356927,1.00022,0.00062
2458591.358316,1.00088,0.00062
2458591.359705,1.00022,0.00062
2458591.361094,1.00048,0.00062
2458591.362483,1.00068,0.00062
2458591.363872,1.00113,0.00062
2458591.365261,1.00021,0.00062
2458591.366650,1.00046,0.00062
2458591.368038,1.00015,0.00062
2458591.369427,0.99898,0.00062
2458591.370816,0.99963,0.00062
2458591.372205,1.00131,0.00062
2458591.373594,1.00055,0.00062
2458591.374983,1.00130,0.00062
2458591.376372,1.00000,0.00062
2458591.377761,1.00029,0.00062
2458591.379150,0.99930,0.00062
2458591.380538,1.00012,0.00062
2458591.381927,1.00010,0.00062
2458591.383316,1.00104,0.00062
2458591.384705,1.00038,0.00062
2458591.386094,0.99991,0.00062
2458591.387483,0.99986,0.00062
2458591.388872,0.99946,0.00062
2458591.390261,1.00063,0.00062
2458591.391649,1.00111,0.00062
2458591.393038,1.00028,0.00062
2458591.394427,1.00152,0.00062
2458591.395816,1.00064,0.00062
2458591.397205,1.00041,0.00062
2458591.398594,0.99902,0.00062
2458591.399983,0.99995,0.00062
2458591.401372,0.99980,0.00062
2458591.402761,1.00026,0.00062
2458591.404149,1.00013,0.00062
2458591.405538,1.00001,0.00062
2458591.406927,0.99986,0.00062
2458591.408316,1.00025,0.00062
2458591.409705,1.00063,0.00062
2458591.411094,0.99981,0.00062
2458591.412483,1.00145,0.00062
2458591.413872,0.99948,0.00062
2458591.415261,0.99999,0.00062
2458591.416649,1.00016,0.00062
2458591.418038,0.99974,0.00062
2458591.419427,1.00064,0.00062
2458591.420816,1.00086,0.00062
2458591.422205,0.99983,0.00062
2458591.423594,0.99973,0.00062
2458591.424983,1.00065,0.00062
2458591.426372,1.00019,0.00062
2458591.427760,1.00170,0.00062
2458591.429149,1.00015,0.00062
2458591.430538,0.99988,0.00062
2458591.431927,1.00102,0.00062
2458591.433316,0.99887,0.00062
2458591.434705,1.00017,0.00062
2458591.436094,1.00044,0.00062
2458591.437483,0.99987,0.00062
2458591.438872,1.00071,0.00062
2458591.440260,1.00061,0.00062
2458591.441649,0.99994,0.00062
2458591.443038,1.00047,0.00062
2458591.444427,1.00030,0.00062
2458591.445816,1.00056,0.00062
2458591.447205,1.00036,0.00062
2458591.448594,0.99948,0.00062
2458591.449983,1.00104,0.00062
2458591.451372,1.00025,0.00062
2458591.452760,1.00087,0.00062
2458591.454149,0.99990,0.00062
2458591.455538,1.00021,0.00062
2458591.456927,1.00076,0.00062
2458591.458316,0.99960,0.00062
2458591.459705,1.00097,0.00062
2458591.461094,0.99979,0.00062
2458591.462483,1.00090,0.00062
2458591.463871,1.00011,0.00062
2458591.465260,1.00052,0.00062
2458591.466649,1.00046,0.00062
2458591.468038,1.00041,0.00062
2458591.469427,0.99961,0.00062
2458591.470816,0.99997,0.00062
2458591.472205,0.99941,0.00062
2458591.473594,1.00063,0.00062
2458591.474983,1.00075,0.00062
2458591.476371,1.00017,0.00062
2458591.477760,1.00040,0.00062
2458591.479149,1.00010,0.00062
2458591.480538,1.00039,0.00062
2458591.481927,0.99945,0.00062
2458591.483316,1.00000,0.00062
2458591.484705,1.00034,0.00062
2458591.486094,0.99967,0.00062
2458591.487483,1.00013,0.00062
2458591.488871,1.00010,0.00062
2458591.490260,0.99995,0.00062
2458591.491649,1.00031,0.00062
2458591.493038,1.00002,0.00062
2458591.494427,1.00020,0.00062
2458591.495816,0.99962,0.00062
2458591.497205,0.99997,0.00062
2458591.498594,1.00026,0.00062
2458591.499982,1.00084,0.00062
2458591.501371,0.99992,0.00062
2458591.502760,1.00014,0.00062
2458591.504149,1.00088,0.00062
2458591.505538,1.00073,0.00062
2458591.506927,1.00116,0.00062
2458591.508316,1.00076,0.00062
2458591.509705,1.00016,0.00062
2458591.511094,1.00074,0.00062
2458591.512482,1.00013,0.00062
2458591.513871,0.99982,0.00062
2458591.515260,0.99961,0.00062
2458591.516649,0.99975,0.00062
2458591.518038,1.00062,0.00062
2458591.519427,1.00027,0.00062
2458591.520816,1.00024,0.00062
2458591.522205,0.99914,0.00062
2458591.523594,0.99994,0.00062
2458591.524982,1.00031,0.00062
2458591.526371,1.00118,0.00062
2458591.527760,1.00072,0.00062
2458591.529149,1.00131,0.00062
2458591.530538,1.00043,0.00062
2458591.531927,1.00082,0.00062
2458591.533316,1.00020,0.00062
2458591.534705,1.00042,0.00062
2458591.536093,1.00040,0.00062
2458591.537482,1.00054,0.00062
2458591.538871,1.00076,0.00062
2458591.540260,1.00121,0.00062
2458591.541649,1.00065,0.00062
2458591.543038,0.99997,0.00062
2458591.544427,1.00061,0.00062
2458591.545816,0.99991,0.00062
2458591.547205,1.00009,0.00062
2458591.548593,1.00050,0.00062
2458591.549982,1.00070,0.00062
2458591.551371,1.00043,0.00062
2458591.552760,0.99924,0.00062
2458591.554149,1.00066,0.00062
2458591.555538,1.00075,0.00062
2458591.556927,1.00118,0.00062
2458591.558316,1.00002,0.00062
2458591.559705,1.00028,0.00062
2458591.561093,1.00045,0.00062
2458591.562482,1.00051,0.00062
2458591.563871,1.00087,0.00062
2458591.565260,0.99958,0.00062
2458591.566649,1.00099,0.00062
2458591.568038,0.99959,0.00062
2458591.569427,1.00006,0.00062
2458591.570816,1.00081,0.00062
2458591.572204,1.00035,0.00062
2458591.573593,1.00014,0.00062
2458591.574982,1.00013,0.00062
2458591.576371,1.00030,0.00062
2458591.577760,1.00046,0.00062
2458591.579149,1.00079,0.00062
2458591.580538,1.00046,0.00062
2458591.581927,1.00105,0.00062
2458591.583316,1.00020,0.00062
2458591.584704,1.00012,0.00062
2458591.586093,1.00038,0.00062
2458591.587482,0.99888,0.00062
2458591.588871,1.00013,0.00062
2458591.590260,1.00024,0.00062
2458591.591649,1.00017,0.00062
2458591.593038,1.00052,0.00062
2458591.594427,0.99968,0.00062
2458591.595816,1.00023,0.00062
2458591.597204,0.99980,0.00062
2458591.598593,1.00073,0.00062
2458591.599982,1.00011,0.00062
2458591.601371,1.00082,0.00062
2458591.602760,1.00013,0.00062
2458591.604149,1.00053,0.00062
2458591.605538,1.00014,0.00062
2458591.606927,0.99981,0.00062
2458591.608315,1.00058,0.00062
2458591.609704,1.00091,0.00062
2458591.611093,1.00017,0.00062
2458591.612482,1.00032,0.00062
2458591.613871,1.00068,0.00062
2458591.615260,1.00021,0.00062
2458591.616649,0.99987,0.00062
2458591.618038,1.00014,0.00062
2458591.619427,1.00030,0.00062
2458591.620815,0.99964,0.00062
2458591.622204,1.00012,0.00062
2458591.623593,1.00057,0.00062
2458591.624982,1.00027,0.00062
2458591.626371,1.00053,0.00062
2458591.627760,1.00068,0.00062
2458591.629149,1.00093,0.00062
2458591.630538,1.00012,0.00062
2458591.631926,1.00130,0.00062
2458591.633315,1.00002,0.00062
2458591.634704,1.00098,0.00062
2458591.636093,0.99979,0.00062
2458591.637482,1.00044,0.00062
2458591.638871,1.00051,0.00062
2458591.640260,1.00042,0.00062
2458591.641649,0.99998,0.00062
2458591.643038,0.99958,0.00062
2458591.644426,0.99986,0.00062
2458591.645815,1.00024,0.00062
2458591.647204,1.00082,0.00062
2458591.648593,1.00085,0.00062
2458591.649982,1.00110,0.00062
2458591.651371,0.99935,0.00062
2458591.652760,1.00006,0.00062
2458591.654149,1.00020,0.00062
2458591.655538,1.00021,0.00062
2458591.656926,1.00136,0.00062
2458591.658315,1.00105,0.00062
2458591.659704,1.00091,0.00062
2458591.661093,1.00084,0.00062
2458591.662482,1.00047,0.00062
2458591.663871,1.00009,0.00062
2458591.665260,0.99970,0.00062
2458591.666649,0.99965,0.00062
2458591.668037,1.00065,0.00062
2458591.669426,1.00061,0.00062
2458591.670815,1.00022,0.00062
2458591.672204,1.00025,0.00062
2458591.673593,1.00019,0.00062
2458591.674982,0.99971,0.00062
2458591.676371,0.99982,0.00062
2458591.677760,0.99994,0.00062
2458591.679149,1.00024,0.00062
2458591.680537,0.99922,0.00062
2458591.681926,1.00089,0.00062
2458591.683315,0.99992,0.00062
2458591.684704,1.00021,0.00062
2458591.686093,1.00134,0.00062
2458591.687482,1.00036,0.00062
2458591.688871,1.00032,0.00062
2458591.690260,1.00086,0.00062
2458591.691649,0.99968,0.00062
2458591.693037,0.99944,0.00062
2458591.694426,0.99927,0.00062
2458591.695815,1.00061,0.00062
2458591.697204,1.00093,0.00062
2458591.698593,0.99995,0.00062
2458591.699982,0.99989,0.00062
2458591.701371,1.00066,0.00062
2458591.702760,1.00120,0.00062
2458591.704148,1.00117,0.00062
2458591.705537,0.99986,0.00062
2458591.706926,0.99963,0.00062
2458591.708315,1.00065,0.00062
2458591.709704,1.00002,0.00062
2458591.711093,1.00029,0.00062
2458591.712482,1.00009,0.00062
2458591.713871,0.99957,0.00062
2458591.715260,1.00103,0.00062
2458591.716648,1.00007,0.00062
2458591.718037,0.99965,0.00062
2458591.719426,0.99994,0.00062
2458591.720815,1.00021,0.00062
2458591.722204,1.00032,0.00062
2458591.723593,1.00053,0.00062
2458591.724982,0.99990,0.00062
2458591.726371,1.00067,0.00062
2458591.727759,1.00058,0.00062
2458591.729148,1.00014,0.00062
2458591.730537,0.99941,0.00062
2458591.731926,1.00017,0.00062
2458591.733315,1.00093,0.00062
2458591.734704,1.00025,0.00062
2458591.736093,0.99970,0.00062
2458591.737482,1.00108,0.00062
2458591.738871,1.00054,0.00062
2458591.740259,1.00070,0.00062
2458591.741648,1.00063,0.00062
2458591.743037,1.00045,0.00062
2458591.744426,0.99984,0.00062
2458591.745815,0.99980,0.00062
2458591.747204,1.00087,0.00062
2458591.748593,1.00064,0.00062
2458591.749982,1.00016,0.00062
2458591.751371,0.99990,0.00062
2458591.752759,1.00004,0.00062
2458591.754148,1.00100,0.00062
2458591.755537,1.00126,0.00062
2458591.756926,1.00017,0.00062
2458591.758315,1.00083,0.00062
2458591.759704,1.00014,0.00062
2458591.761093,1.00041,0.00062
2458591.762482,0.99973,0.00062
2458591.763870,1.00068,0.00062
2458591.765259,1.00064,0.00062
2458591.766648,1.00000,0.00062
2458591.768037,1.00064,0.00062
2458591.769426,1.00023,0.00062
2458591.770815,0.99938,0.00062
2458591.772204,0.99939,0.00062
2458591.773593,1.00027,0.00062
2458591.774982,0.99936,0.00062
2458591.776370,0.99988,0.00062
2458591.777759,1.00116,0.00062
2458591.779148,1.00018,0.00062
2458591.780537,0.99993,0.00062
2458591.781926,1.00088,0.00062
2458591.783315,1.00046,0.00062
2458591.784704,0.99964,0.00062
2458591.786093,1.00115,0.00062
2458591.787481,0.99983,0.00062
2458591.788870,1.00164,0.00062
2458591.790259,1.00019,0.00062
2458591.791648,1.00033,0.00062
2458591.793037,1.00109,0.00062
2458591.794426,1.00007,0.00062
2458591.795815,1.00091,0.00062
2458591.797204,1.00054,0.00062
2458591.798593,0.99952,0.00062
2458591.799981,1.00001,0.00062
2458591.801370,1.00083,0.00062
2458591.802759,1.00088,0.00062
2458591.804148,1.00089,0.00062
2458591.805537,0.99994,0.00062
2458591.806926,1.00088,0.00062
2458591.808315,1.00004,0.00062
2458591.809704,1.00004,0.00062
2458591.811093,1.00081,0.00062
2458591.812481,1.00028,0.00062
2458591.813870,1.00036,0.00062
2458591.815259,1.00098,0.00062
2458591.816648,1.00086,0.00062
2458591.818037,1.00075,0.00062
2458591.819426,1.00035,0.00062
2458591.820815,1.00078,0.00062
2458591.822204,0.99997,0.00062
2458591.823592,0.99987,0.00062
2458591.824981,1.00131,0.00062
2458591.826370,1.00010,0.00062
2458591.827759,1.00163,0.00062
2458591.829148,1.00083,0.00062
2458591.830537,1.00031,0.00062
2458591.831926,0.99979,0.00062
2458591.833315,1.00056,0.00062
2458591.834704,1.00012,0.00062
2458591.836092,1.00015,0.00062
2458591.837481,0.99993,0.00062
2458591.838870,0.99963,0.00062
2458591.840259,1.00051,0.00062
2458591.841648,1.00051,0.00062
2458591.843037,1.00099,0.00062
2458591.844426,0.99979,0.00062
2458591.845815,1.00108,0.00062
2458591.847203,0.99951,0.00062
2458591.848592,1.00071,0.00062
2458591.849981,1.00118,0.00062
2458591.851370,1.00059,0.00062
2458591.852759,1.00045,0.00062
2458591.854148,1.00035,0.00062
2458591.855537,1.00047,0.00062
2458591.856926,1.00059,0.00062
2458591.858315,0.99971,0.00062
2458591.859703,1.00063,0.00062
2458591.861092,1.00055,0.00062
2458591.862481,0.99921,0.00062
2458591.863870,1.00057,0.00062
2458591.865259,1.00050,0.00062
2458591.866648,1.00018,0.00062
2458591.868037,1.00029,0.00062
2458591.869426,1.00073,0.00062
2458591.870815,0.99976,0.00062
2458591.872203,1.00035,0.00062
2458591.873592,1.00044,0.00062
2458591.874981,1.00000,0.00062
2458591.876370,1.00081,0.00062
2458591.877759,1.00049,0.00062
2458591.879148,1.00034,0.00062
2458591.880537,1.00095,0.00062
2458591.881926,0.99941,0.00062
2458591.883314,0.99968,0.00062
2458591.884703,1.00003,0.00062
2458591.886092,1.00229,0.00062
2458591.887481,1.00003,0.00062
2458591.888870,1.00031,0.00062
2458591.890259,1.00014,0.00062
2458591.891648,1.00047,0.00062
2458591.893037,1.00142,0.00062
2458591.894426,1.00011,0.00062
2458591.895814,1.00012,0.00062
2458591.897203,0.99951,0.00062
2458591.898592,1.00134,0.00062
2458591.899981,1.00050,0.00062
2458591.901370,1.00011,0.00062
2458591.902759,0.99959,0.00062
2458591.904148,0.99984,0.00062
2458591.905537,1.00059,0.00062
2458591.906925,1.00006,0.00062
2458591.908314,0.99949,0.00062
2458591.909703,0.99993,0.00062
2458591.911092,1.00088,0.00062
2458591.912481,0.99978,0.00062
2458591.913870,1.00059,0.00062
2458591.915259,0.99979,0.00062
2458591.916648,1.00041,0.00062
2458591.918037,1.00093,0.00062
2458591.919425,1.00062,0.00062
2458591.920814,0.99937,0.00062
2458591.922203,1.00003,0.00062
2458591.923592,0.99883,0.00062
2458591.924981,0.99929,0.00062
2458591.926370,1.00015,0.00062
2458591.927759,0.99983,0.00062
2458591.929148,0.99927,0.00062
2458591.930536,1.00007,0.00062
2458591.931925,1.00005,0.00062
2458591.933314,0.99956,0.00062
2458591.934703,0.99988,0.00062
2458591.936092,1.00010,0.00062
2458591.937481,1.00051,0.00062
2458591.938870,1.00055,0.00062
2458591.940259,1.00038,0.00062
2458591.941648,1.00002,0.00062
2458591.943036,1.00008,0.00062
2458591.944425,0.99998,0.00062
2458591.945814,1.00046,0.00062
2458591.947203,1.00027,0.00062
2458591.948592,1.00079,0.00062
2458591.949981,0.99932,0.00062
2458591.951370,0.99970,0.00062
2458591.952759,1.00063,0.00062
2458591.954148,1.00100,0.00062
2458591.955536,0.99932,0.00062
2458591.956925,0.99960,0.00062
2458591.958314,1.00048,0.00062
2458591.959703,0.99943,0.00062
2458591.961092,1.00155,0.00062
2458591.962481,1.00042,0.00062
2458591.963870,1.00050,0.00062
2458591.965259,1.00046,0.00062
2458591.966647,0.99984,0.00062
2458591.968036,1.00053,0.00062
2458591.969425,0.99955,0.00062
2458591.970814,1.00089,0.00062
2458591.972203,0.99955,0.00062
2458591.973592,0.99953,0.00062
2458591.974981,0.99951,0.00062
2458591.976370,0.99975,0.00062
2458591.977759,0.99990,0.00062
2458591.979147,0.99968,0.00062
2458591.980536,0.99993,0.00062
2458591.981925,1.00177,0.00062
2458591.983314,0.99975,0.00062
2458591.984703,1.00002,0.00062
2458591.986092,0.99972,0.00062
2458591.987481,1.00011,0.00062
2458591.988870,0.99984,0.00062
2458591.990258,0.99968,0.00062
2458591.991647,0.99995,0.00062
2458591.993036,0.99958,0.00062
2458591.994425,0.99983,0.00062
2458591.995814,1.00019,0.00062
2458591.997203,1.00034,0.00062
2458591.998592,0.99949,0.00062
2458591.999981,1.00005,0.00062
2458592.001370,0.99933,0.00062
2458592.002758,1.00025,0.00062
2458592.004147,0.99991,0.00062
2458592.005536,0.99942,0.00062
2458592.006925,1.00091,0.00062
2458592.008314,1.00026,0.00062
2458592.009703,1.00055,0.00062
2458592.011092,1.00184,0.00062
2458592.012481,1.00054,0.00062
2458592.013869,1.00030,0.00062
2458592.015258,1.00114,0.00062
2458592.016647,0.99937,0.00062
2458592.018036,1.00070,0.00062
2458592.019425,0.99954,0.00062
2458592.020814,0.99968,0.00062
2458592.022203,1.00053,0.00062
2458592.023592,0.99974,0.00062
2458592.024981,0.99996,0.00062
2458592.026369,0.99907,0.00062
2458592.027758,0.99947,0.00062
2458592.029147,1.00111,0.00062
2458592.030536,1.00063,0.00062
2458592.031925,1.00013,0.00062
2458592.033314,0.99998,0.00062
2458592.034703,1.00052,0.00062
2458592.036092,1.00089,0.00062
2458592.037480,1.00078,0.00062
2458592.038869,1.00098,0.00062
2458592.040258,0.99963,0.00062
2458592.041647,0.99997,0.00062
2458592.043036,1.00097,0.00062
2458592.044425,0.99935,0.00062
2458592.045814,0.99864,0.00062
2458592.047203,0.99959,0.00062
2458592.048592,0.99998,0.00062
2458592.049980,0.99951,0.00062
2458592.051369,1.00036,0.00062
2458592.052758,0.99956,0.00062
2458592.054147,0.99988,0.00062
2458592.055536,0.99994,0.00062
2458592.056925,0.99987,0.00062
2458592.058314,1.00019,0.00062
2458592.059703,0.99962,0.00062
2458592.061092,0.99961,0.00062
2458592.062480,1.00050,0.00062
2458592.063869,0.99992,0.00062
2458592.065258,1.00029,0.00062
2458592.066647,1.00080,0.00062
2458592.068036,0.99966,0.00062
2458592.069425,0.99997,0.00062
2458592.070814,0.99960,0.00062
2458592.072203,1.00036,0.00062
2458592.073591,0.99964,0.00062
2458592.074980,0.99975,0.00062
2458592.076369,1.00004,0.00062
2458592.077758,1.00050,0.00062
2458592.079147,0.99970,0.00062
2458592.080536,1.00006,0.00062
2458592.081925,0.99970,0.00062
2458592.083314,0.99998,0.00062
2458592.084703,0.99971,0.00062
2458592.086091,0.99979,0.00062
2458592.087480,1.00012,0.00062
2458592.088869,0.99930,0.00062
2458592.090258,1.00043,0.00062
2458592.091647,0.99979,0.00062
2458592.093036,1.00051,0.00062
2458592.094425,0.99988,0.00062
2458592.095814,1.00028,0.00062
2458592.097202,1.00078,0.00062
2458592.098591,1.00058,0.00062
2458592.099980,1.00075,0.00062
2458592.101369,1.00048,0.00062
2458592.102758,1.00000,0.00062
2458592.104147,1.00024,0.00062
2458592.105536,0.99904,0.00062
2458592.106925,0.99990,0.00062
2458592.108314,0.99892,0.00062
2458592.109702,0.99978,0.00062
2458592.111091,0.99848,0.00062
2458592.112480,0.99996,0.00062
2458592.113869,1.00091,0.00062
2458592.115258,1.00050,0.00062
2458592.116647,0.99990,0.00062
2458592.118036,0.99891,0.00062
2458592.119425,0.99999,0.00062
2458592.120813,1.00040,0.00062
2458592.122202,1.00074,0.00062
2458592.123591,0.99967,0.00062
2458592.124980,0.99984,0.00062
2458592.126369,1.00039,0.00062
2458592.127758,1.00027,0.00062
2458592.129147,1.00132,0.00062
2458592.130536,0.99998,0.00062
2458592.131925,0.99900,0.00062
2458592.133313,0.99907,0.00062
2458592.134702,0.99970,0.00062
2458592.136091,0.99900,0.00062
2458592.137480,1.00047,0.00062
2458592.138869,0.99902,0.00062
2458592.140258,0.99946,0.00062
2458592.141647,0.99996,0.00062
2458592.143036,1.00026,0.00062
2458592.144424,0.99883,0.00062
2458592.145813,0.99991,0.00062
2458592.147202,1.00048,0.00062
2458592.148591,0.99971,0.00062
2458592.149980,0.99927,0.00062
2458592.151369,0.99950,0.00062
2458592.152758,0.99958,0.00062
2458592.154147,0.99981,0.00062
2458592.155536,1.00033,0.00062
2458592.156924,1.00022,0.00062
2458592.158313,0.99920,0.00062
2458592.159702,1.00050,0.00062
2458592.161091,1.00094,0.00062
2458592.162480,0.99952,0.00062
2458592.163869,1.00014,0.00062
2458592.165258,1.00055,0.00062
2458592.166647,1.00074,0.00062
2458592.168035,0.99961,0.00062
2458592.169424,1.00066,0.00062
2458592.170813,1.00006,0.00062
2458592.172202,1.00042,0.00062
2458592.173591,0.99946,0.00062
2458592.184702,0.99930,0.00062
2458592.186091,1.00074,0.00062
2458592.187480,0.99974,0.00062
2458592.188869,0.99950,0.00062
2458592.190258,0.99991,0.00062
2458592.191646,0.99971,0.00062
2458592.193035,1.00080,0.00062
2458592.194424,1.00024,0.00062
2458592.195813,0.99933,0.00062
2458592.197202,0.99910,0.00062
2458592.198591,1.00012,0.00062
2458592.199980,1.00102,0.00062
2458592.201369,0.99991,0.00062
2458592.202758,1.00021,0.00062
2458592.204146,0.99938,0.00062
2458592.205535,1.00016,0.00062
2458592.206924,0.99979,0.00062
2458592.208313,1.00036,0.00062
2458592.209702,1.00032,0.00062
2458592.211091,1.00069,0.00062
2458592.212480,0.99931,0.00062
2458592.213869,0.99974,0.00062
2458592.215258,0.99917,0.00062
2458592.216646,0.99909,0.00062
2458592.218035,1.00021,0.00062
2458592.219424,0.99967,0.00062
2458592.220813,1.00033,0.00062
2458592.222202,1.00022,0.00062
2458592.223591,0.99888,0.00062
2458592.224980,1.00059,0.00062
2458592.226369,0.99953,0.00062
2458592.227757,0.99993,0.00062
2458592.229146,1.00025,0.00062
2458592.230535,1.00011,0.00062
2458592.231924,0.99959,0.00062
2458592.233313,0.99946,0.00062
2458592.234702,0.99989,0.00062
2458592.236091,0.99997,0.00062
2458592.237480,0.99924,0.00062
2458592.238869,1.00059,0.00062
2458592.240257,0.99971,0.00062
2458592.241646,0.99952,0.00062
2458592.243035,0.99931,0.00062
2458592.244424,0.99952,0.00062
2458592.245813,0.99964,0.00062
2458592.247202,0.99897,0.00062
2458592.248591,1.00084,0.00062
2458592.249980,1.00101,0.00062
2458592.251368,1.00055,0.00062
2458592.252757,0.99986,0.00062
2458592.254146,0.99988,0.00062
2458592.255535,0.99950,0.00062
2458592.256924,0.99973,0.00062
2458592.258313,0.99955,0.00062
2458592.259702,0.99866,0.00062
2458592.261091,1.00005,0.00062
2458592.262480,0.99953,0.00062
2458592.263868,1.00138,0.00062
2458592.265257,1.00009,0.00062
2458592.266646,0.99959,0.00062
2458592.268035,1.00033,0.00062
2458592.269424,1.00021,0.00062
2458592.270813,0.99972,0.00062
2458592.272202,1.00034,0.00062
2458592.273591,1.00004,0.00062
2458592.274979,0.99983,0.00062
2458592.276368,1.00000,0.00062
2458592.277757,1.00034,0.00062
2458592.279146,0.99984,0.00062
2458592.280535,1.00018,0.00062
2458592.281924,1.00001,0.00062
2458592.283313,1.00010,0.00062
2458592.284702,1.00021,0.00062
2458592.286091,0.99918,0.00062
2458592.287479,0.99987,0.00062
2458592.288868,0.99826,0.00062
2458592.290257,0.99950,0.00062
2458592.291646,1.00005,0.00062
2458592.293035,0.99932,0.00062
2458592.294424,0.99981,0.00062
2458592.295813,0.99983,0.00062
2458592.297202,1.00012,0.00062
2458592.298590,1.00039,0.00062
2458592.299979,0.99989,0.00062
2458592.301368,0.99972,0.00062
2458592.302757,1.00041,0.00062
2458592.304146,1.00017,0.00062
2458592.305535,1.00011,0.00062
2458592.306924,0.99950,0.00062
2458592.308313,0.99953,0.00062
2458592.309702,0.99894,0.00062
2458592.311090,1.00070,0.00062
2458592.312479,0.99957,0.00062
2458592.313868,0.99928,0.00062
2458592.315257,0.99968,0.00062
2458592.316646,0.99974,0.00062
2458592.318035,0.99935,0.00062
2458592.319424,1.00014,0.00062
2458592.320813,0.99994,0.00062
2458592.322201,1.00010,0.00062
2458592.323590,1.00017,0.00062
2458592.324979,1.00063,0.00062
2458592.326368,0.99991,0.00062
2458592.327757,0.99994,0.00062
2458592.329146,1.00060,0.00062
2458592.330535,1.00017,0.00062
2458592.331924,0.99966,0.00062
2458592.333313,0.99974,0.00062
2458592.334701,1.00004,0.00062
2458592.336090,1.00043,0.00062
2458592.337479,1.00042,0.00062
2458592.338868,1.00010,0.00062
2458592.340257,0.99943,0.00062
2458592.341646,1.00009,0.00062
2458592.343035,0.99961,0.00062
2458592.344424,1.00000,0.00062
2458592.345812,0.99910,0.00062
2458592.347201,0.99939,0.00062
2458592.348590,1.00057,0.00062
2458592.349979,0.99932,0.00062
2458592.351368,1.00028,0.00062
2458592.352757,0.99964,0.00062
2458592.354146,0.99991,0.00062
2458592.355535,0.99895,0.00062
2458592.356924,0.99979,0.00062
2458592.358312,0.99958,0.00062
2458592.359701,0.99923,0.00062
2458592.361090,0.99976,0.00062
2458592.362479,0.99897,0.00062
2458592.363868,0.99905,0.00062
2458592.365257,1.00006,0.00062
2458592.366646,1.00005,0.00062
2458592.368035,1.00001,0.00062
2458592.369423,0.99978,0.00062
2458592.370812,0.99972,0.00062
2458592.372201,0.99984,0.00062
2458592.373590,1.00037,0.00062
2458592.374979,0.99999,0.00062
2458592.376368,1.00014,0.00062
2458592.377757,0.99919,0.00062
2458592.379146,1.00022,0.00062
2458592.380535,0.99998,0.00062
2458592.381923,1.00037,0.00062
2458592.383312,1.00054,0.00062
2458592.384701,0.99958,0.00062
2458592.386090,0.99969,0.00062
2458592.387479,1.00030,0.00062
2458592.388868,0.99942,0.00062
2458592.390257,1.00026,0.00062
2458592.391646,0.99923,0.00062
2458592.393034,1.00071,0.00062
2458592.394423,1.00013,0.00062
2458592.395812,1.00013,0.00062
2458592.397201,0.99993,0.00062
2458592.398590,0.99954,0.00062
2458592.399979,1.00036,0.00062
2458592.401368,0.99897,0.00062
2458592.402757,0.99858,0.00062
2458592.404145,0.99925,0.00062
2458592.405534,0.99902,0.00062
2458592.406923,0.99960,0.00062
2458592.408312,0.99998,0.00062
2458592.409701,0.99846,0.00062
2458592.411090,0.99950,0.00062
2458592.412479,0.99909,0.00062
2458592.413868,0.99994,0.00062
2458592.415257,0.99993,0.00062
2458592.416645,0.99987,0.00062
2458592.418034,1.00042,0.00062
2458592.419423,0.99997,0.00062
2458592.420812,1.00076,0.00062
2458592.422201,0.99985,0.00062
2458592.423590,0.99822,0.00062
2458592.424979,0.99863,0.00062
2458592.426368,0.99956,0.00062
2458592.427756,0.99959,0.00062
2458592.429145,0.99966,0.00062
2458592.430534,0.99910,0.00062
2458592.431923,0.99910,0.00062
2458592.433312,1.00091,0.00062
2458592.434701,1.00007,0.00062
2458592.436090,0.99954,0.00062
2458592.437479,0.99980,0.00062
2458592.438868,0.99962,0.00062
2458592.440256,1.00076,0.00062
2458592.441645,0.99924,0.00062
2458592.443034,0.99920,0.00062
2458592.445812,0.99989,0.00062
2458592.447201,0.99967,0.00062
2458592.448590,0.99965,0.00062
2458592.449979,0.99982,0.00062
2458592.451367,1.00006,0.00062
2458592.452756,1.00029,0.00062
2458592.454145,0.99967,0.00062
2458592.455534,0.99965,0.00062
2458592.456923,0.99980,0.00062
2458592.458312,1.00022,0.00062
2458592.459701,0.99992,0.00062
2458592.461090,0.99945,0.00062
2458592.462479,0.99929,0.00062
2458592.463867,0.99977,0.00062
2458592.465256,1.00036,0.00062
2458592.466645,1.00026,0.00062
2458592.468034,0.99996,0.00062
2458592.469423,0.99975,0.00062
2458592.470812,0.99990,0.00062
2458592.472201,0.99963,0.00062
2458592.473590,0.99945,0.00062
2458592.474978,0.99986,0.00062
2458592.476367,0.99978,0.00062
2458592.477756,0.99988,0.00062
2458592.479145,1.00056,0.00062
2458592.480534,0.99982,0.00062
2458592.481923,1.00021,0.00062
2458592.483312,0.99880,0.00062
2458592.484701,0.99966,0.00062
2458592.486090,1.00031,0.00062
2458592.487478,0.99980,0.00062
2458592.488867,1.00022,0.00062
2458592.490256,1.00005,0.00062
2458592.491645,0.99969,0.00062
2458592.493034,1.00009,0.00062
2458592.494423,1.00019,0.00062
2458592.495812,0.99896,0.00062
2458592.497201,0.99964,0.00062
2458592.498589,1.00071,0.00062
2458592.499978,1.00031,0.00062
2458592.501367,1.00233,0.00062
2458592.502756,0.99973,0.00062
2458592.504145,1.00053,0.00062
2458592.505534,1.00072,0.00062
2458592.506923,0.99921,0.00062
2458592.508312,1.00019,0.00062
2458592.509701,1.00118,0.00062
2458592.511089,1.00025,0.00062
2458592.512478,0.99971,0.00062
2458592.513867,1.00009,0.00062
2458592.515256,1.00072,0.00062
2458592.516645,0.99938,0.00062
2458592.518034,1.00052,0.00062
2458592.519423,1.00055,0.00062
2458592.520812,0.99949,0.00062
2458592.522200,0.99902,0.00062
2458592.523589,1.00079,0.00062
2458592.524978,0.99995,0.00062
2458592.526367,1.00015,0.00062
2458592.527756,0.99989,0.00062
2458592.529145,1.00085,0.00062
2458592.530534,1.00061,0.00062
2458592.531923,1.00024,0.00062
2458592.533312,1.00022,0.00062
2458592.534700,0.99953,0.00062
2458592.536089,0.99986,0.00062
2458592.537478,1.00027,0.00062
2458592.538867,0.99956,0.00062
2458592.540256,0.99965,0.00062
2458592.541645,0.99908,0.00062
2458592.543034,0.99912,0.00062
2458592.544423,0.99912,0.00062
2458592.545811,0.99877,0.00062
2458592.547200,0.99783,0.00062
2458592.548589,0.99638,0.00062
2458592.549978,0.99645,0.00062
2458592.551367,0.99676,0.00061
2458592.552756,0.99531,0.00062
2458592.554145,0.99477,0.00062
2458592.555534,0.99724,0.00062
2458592.556923,0.99455,0.00062
2458592.558311,0.99332,0.00062
2458592.559700,0.99280,0.00061
2458592.561089,0.99369,0.00061
2458592.562478,0.99277,0.00062
2458592.563867,0.99443,0.00062
2458592.565256,0.99387,0.00062
2458592.566645,0.99404,0.00062
2458592.568034,0.99324,0.00061
2458592.569422,0.99410,0.00062
2458592.570811,0.99341,0.00062
2458592.572200,0.99414,0.00062
2458592.573589,0.99426,0.00062
2458592.574978,0.99352,0.00062
2458592.576367,0.99268,0.00062
2458592.577756,0.99350,0.00062
2458592.579145,0.99248,0.00061
2458592.580533,0.99297,0.00062
2458592.581922,0.99246,0.00062
2458592.583311,0.99319,0.00062
2458592.584700,0.99387,0.00062
2458592.586089,0.99321,0.00062
2458592.587478,0.99282,0.00062
2458592.588867,0.99249,0.00061
2458592.590256,0.99364,0.00062
2458592.591645,0.99379,0.00061
2458592.593033,0.99264,0.00061
2458592.594422,0.99285,0.00062
2458592.595811,0.99320,0.00061
2458592.597200,0.99251,0.00062
2458592.598589,0.99177,0.00061
2458592.599978,0.99255,0.00062
2458592.601367,0.99326,0.00062
2458592.602756,0.99279,0.00061
2458592.604144,0.99380,0.00062
2458592.605533,0.99348,0.00062
2458592.606922,0.99320,0.00061
2458592.608311,0.99403,0.00062
2458592.609700,0.99232,0.00062
2458592.611089,0.99322,0.00061
2458592.612478,0.99403,0.00062
2458592.613867,0.99239,0.00062
2458592.615256,0.99311,0.00062
2458592.616644,0.99341,0.00061
2458592.618033,0.99323,0.00062
2458592.619422,0.99216,0.00062
2458592.620811,0.99322,0.00062
2458592.622200,0.99215,0.00061
2458592.623589,0.99356,0.00062
2458592.626367,0.99361,0.00061
2458592.627755,0.99262,0.00062
2458592.629144,0.99315,0.00061
2458592.630533,0.99388,0.00061
2458592.631922,0.99241,0.00061
2458592.633311,0.99418,0.00062
2458592.634700,0.99294,0.00062
2458592.636089,0.99332,0.00061
2458592.637478,0.99285,0.00061
2458592.638867,0.99339,0.00061
2458592.640255,0.99337,0.00062
2458592.641644,0.99227,0.00061
2458592.643033,0.99365,0.00062
2458592.644422,0.99304,0.00062
2458592.645811,0.99261,0.00062
2458592.647200,0.99306,0.00061
2458592.648589,0.99382,0.00061
2458592.649978,0.99385,0.00062
2458592.651366,0.99355,0.00062
2458592.652755,0.99308,0.00062
2458592.654144,0.99283,0.00062
2458592.655533,0.99369,0.00062
2458592.656922,0.99348,0.00062
2458592.658311,0.99371,0.00062
2458592.659700,0.99468,0.00062
2458592.661089,0.99347,0.00061
2458592.662477,0.99396,0.00062
2458592.663866,0.99348,0.00061
2458592.665255,0.99380,0.00062
2458592.666644,0.99487,0.00062
2458592.668033,0.99435,0.00062
2458592.669422,0.99346,0.00062
2458592.670811,0.99376,0.00062
2458592.672200,0.99410,0.00062
2458592.673589,0.99438,0.00062
2458592.674977,0.99415,0.00061
2458592.676366,0.99518,0.00062
2458592.677755,0.99378,0.00061
2458592.679144,0.99394,0.00062
2458592.680533,0.99360,0.00062
2458592.681922,0.99564,0.00062
2458592.683311,0.99598,0.00062
2458592.684700,0.99690,0.00062
2458592.686088,0.99699,0.00062
2458592.687477,0.99779,0.00062
2458592.688866,0.99891,0.00062
2458592.690255,0.99844,0.00062
2458592.691644,0.99967,0.00062
2458592.693033,0.99959,0.00062
2458592.694422,1.00078,0.00062
2458592.695811,0.99954,0.00062
2458592.697200,1.00008,0.00062
2458592.698588,1.00022,0.00062
2458592.699977,0.99933,0.00062
2458592.701366,1.00027,0.00062
2458592.702755,0.99955,0.00062
2458592.704144,1.00063,0.00062
2458592.705533,1.00000,0.00062
2458592.706922,0.99991,0.00062
2458592.708311,0.99973,0.00062
2458592.709699,1.00047,0.00062
2458592.711088,0.99960,0.00062
2458592.712477,1.00088,0.00062
2458592.713866,1.00093,0.00062
2458592.715255,0.99930,0.00062
2458592.716644,0.99991,0.00062
2458592.718033,0.99977,0.00062
2458592.719422,0.99935,0.00062
2458592.720811,1.00085,0.00062
2458592.722199,1.00033,0.00062
2458592.723588,1.00021,0.00062
2458592.724977,1.00105,0.00062
2458592.726366,1.00143,0.00062
2458592.727755,1.00064,0.00062
2458592.729144,0.99913,0.00062
2458592.730533,0.99926,0.00062
2458592.731922,1.00012,0.00062
2458592.733310,1.00081,0.00062
2458592.734699,0.99955,0.00062
2458592.736088,1.00061,0.00062
2458592.737477,1.00062,0.00062
2458592.738866,0.99953,0.00062
2458592.740255,1.00068,0.00062
2458592.741644,1.00028,0.00062
2458592.743033,0.99988,0.00062
2458592.744421,1.00035,0.00062
2458592.745810,1.00027,0.00062
2458592.747199,1.00090,0.00062
2458592.748588,1.00107,0.00062
2458592.749977,1.00049,0.00062
2458592.751366,1.00019,0.00062
2458592.752755,0.99942,0.00062
2458592.754144,0.99955,0.00062
2458592.755533,1.00118,0.00062
2458592.756921,0.99942,0.00062
2458592.758310,1.00080,0.00062
2458592.759699,1.00022,0.00062
2458592.761088,1.00051,0.00062
2458592.762477,0.99960,0.00062
2458592.763866,1.00021,0.00062
2458592.765255,0.99936,0.00062
2458592.766644,0.99977,0.00062
2458592.768032,0.99963,0.00062
2458592.769421,0.99950,0.00062
2458592.770810,1.00085,0.00062
2458592.772199,1.00008,0.00062
2458592.773588,1.00028,0.00062
2458592.774977,1.00074,0.00062
2458592.776366,1.00011,0.00062
2458592.777755,0.99914,0.00062
2458592.779144,0.99959,0.00062
2458592.780532,1.00010,0.00062
2458592.781921,1.00045,0.00062
2458592.783310,0.99974,0.00062
2458592.784699,0.99950,0.00062
2458592.786088,0.99975,0.00062
2458592.787477,1.00030,0.00062
2458592.788866,0.99975,0.00062
2458592.790255,1.00090,0.00062
2458592.791643,0.99943,0.00062
2458592.793032,1.00074,0.00062
2458592.794421,1.00089,0.00062
2458592.795810,0.99992,0.00062
2458592.797199,0.99990,0.00062
2458592.798588,0.99999,0.00062
2458592.799977,1.00078,0.00062
2458592.801366,0.99958,0.00062
2458592.802754,1.00031,0.00062
2458592.804143,1.00079,0.00062
2458592.805532,1.00099,0.00062
2458592.806921,1.00002,0.00062
2458592.808310,1.00037,0.00062
2458592.809699,0.99995,0.00062
2458592.811088,1.00048,0.00062
2458592.812477,1.00072,0.00062
2458592.813866,0.99953,0.00062
2458592.815254,1.00054,0.00062
2458592.816643,1.00026,0.00062
2458592.818032,0.99958,0.00062
2458592.819421,1.00145,0.00062
2458592.820810,0.99959,0.00062
2458592.822199,1.00021,0.00062
2458592.823588,1.00097,0.00062
2458592.824977,1.00041,0.00062
2458592.826365,1.00047,0.00062
2458592.827754,1.00019,0.00062
2458592.829143,0.99950,0.00062
2458592.830532,0.99998,0.00062
2458592.831921,0.99913,0.00062
2458592.834699,1.00045,0.00062
2458592.836088,1.00014,0.00062
2458592.837477,1.00017,0.00062
2458592.838865,0.99903,0.00062
2458592.840254,1.00066,0.00062
2458592.841643,1.00055,0.00062
2458592.843032,1.00000,0.00062
2458592.844421,1.00069,0.00062
2458592.845810,1.00086,0.00062
2458592.847199,0.99966,0.00062
2458592.848588,0.99976,0.00062
2458592.849976,1.00159,0.00062
2458592.851365,0.99995,0.00062
2458592.852754,1.00067,0.00062
2458592.854143,1.00028,0.00062
2458592.855532,1.00004,0.00062
2458592.856921,0.99981,0.00062
2458592.858310,0.99994,0.00062
2458592.859699,0.99926,0.00062
2458592.861087,1.00083,0.00062
2458592.862476,1.00039,0.00062
2458592.863865,1.00021,0.00062
2458592.865254,1.00003,0.00062
2458592.866643,0.99977,0.00062
2458592.868032,1.00036,0.00062
2458592.869421,0.99996,0.00062
2458592.870810,1.00071,0.00062
2458592.872199,0.99961,0.00062
2458592.873587,1.00009,0.00062
2458592.874976,1.00021,0.00062
2458592.876365,1.00048,0.00062
2458592.877754,1.00102,0.00062
2458592.879143,1.00097,0.00062
2458592.880532,0.99971,0.00062
2458592.881921,0.99846,0.00062
2458592.883310,0.99972,0.00062
2458592.884698,1.00038,0.00062
2458592.886087,0.99903,0.00062
2458592.887476,0.99974,0.00062
2458592.888865,1.00052,0.00062
2458592.890254,1.00071,0.00062
2458592.891643,1.00031,0.00062
2458592.893032,1.00025,0.00062
2458592.894421,0.99982,0.00062
2458592.895810,1.00028,0.00062
2458592.897198,1.00118,0.00062
2458592.898587,1.00015,0.00062
2458592.899976,1.00076,0.00062
2458592.901365,0.99981,0.00062
2458592.902754,1.00014,0.00062
2458592.904143,1.00072,0.00062
2458592.905532,0.99922,0.00062
2458592.908309,1.00009,0.00062
2458592.909698,1.00036,0.00062
2458592.911087,0.99940,0.00062
2458592.912476,1.00011,0.00062
2458592.913865,1.00016,0.00062
2458592.915254,0.99902,0.00062
2458592.916643,0.99912,0.00062
2458592.918032,0.99920,0.00062
2458592.919420,1.00016,0.00062
2458592.920809,0.99981,0.00062
2458592.922198,0.99938,0.00062
2458592.923587,0.99967,0.00062
2458592.924976,1.00005,0.00062
2458592.926365,1.00008,0.00062
2458592.927754,0.99941,0.00062
2458592.929143,1.00017,0.00062
2458592.930532,1.00069,0.00062
2458592.931920,0.99976,0.00062
2458592.933309,1.00102,0.00062
2458592.934698,0.99976,0.00062
2458592.936087,0.99963,0.00062
2458592.937476,1.00030,0.00062
2458592.938865,0.99903,0.00062
2458592.940254,1.00031,0.00062
2458592.941643,0.99966,0.00062
2458592.943031,0.99984,0.00062
2458592.944420,1.00047,0.00062
2458592.945809,1.00059,0.00062
2458592.947198,1.00015,0.00062
2458592.948587,0.99961,0.00062
2458592.949976,0.99958,0.00062
2458592.951365,1.00018,0.00062
2458592.952754,0.99981,0.00062
2458592.954142,0.99931,0.00062
2458592.955531,1.00076,0.00062
2458592.956920,1.00029,0.00062
2458592.958309,0.99933,0.00062
2458592.959698,1.00028,0.00062
2458592.961087,0.99920,0.00062
2458592.962476,1.00037,0.00062
2458592.963865,1.00063,0.00062
2458592.965254,1.00059,0.00062
2458592.966642,1.00021,0.00062
2458592.968031,0.99881,0.00062
2458592.969420,1.00014,0.00062
2458592.970809,1.00029,0.00062
2458592.972198,1.00068,0.00062
2458592.973587,1.00016,0.00062
2458592.974976,0.99870,0.00062
2458592.976365,1.00001,0.00062
2458592.977753,1.00034,0.00062
2458592.979142,1.00061,0.00062
2458592.980531,0.99957,0.00062
2458592.981920,1.00010,0.00062
2458592.983309,0.99980,0.00062
2458592.984698,1.00042,0.00062
2458592.986087,0.99969,0.00062
2458592.987476,1.00063,0.00062
2458592.988865,0.99979,0.00062
2458592.990253,1.00037,0.00062
2458592.991642,1.00069,0.00062
2458592.993031,0.99978,0.00062
2458592.994420,1.00003,0.00062
2458592.995809,0.99990,0.00062
2458592.997198,1.00047,0.00062
2458592.998587,0.99953,0.00062
2458592.999976,1.00020,0.00062
2458593.001364,1.00025,0.00062
2458593.002753,0.99993,0.00062
2458593.004142,0.99984,0.00062
2458593.005531,1.00037,0.00062
2458593.006920,1.00010,0.00062
2458593.008309,1.00064,0.00062
2458593.009698,0.99979,0.00062
2458593.011087,1.00023,0.00062
2458593.012475,0.99985,0.00062
2458593.013864,1.00030,0.00062
2458593.015253,1.00064,0.00062
2458593.016642,1.00114,0.00062
2458593.018031,1.00030,0.00062
2458593.019420,0.99996,0.00062
2458593.020809,0.99931,0.00062
2458593.022198,0.99960,0.00062
2458593.023587,1.00002,0.00062
2458593.024975,1.00047,0.00062
2458593.026364,0.99957,0.00062
2458593.027753,1.00038,0.00062
2458593.029142,1.00068,0.00062
2458593.030531,1.00025,0.00062
2458593.031920,1.00018,0.00062
2458593.033309,1.00109,0.00062
2458593.034698,1.00032,0.00062
2458593.036086,0.99908,0.00062
2458593.037475,0.99832,0.00062
2458593.038864,0.99947,0.00062
2458593.040253,0.99960,0.00062
2458593.041642,0.99965,0.00062
2458593.043031,0.99883,0.00062
2458593.044420,1.00035,0.00062
2458593.045809,0.99982,0.00062
2458593.047197,1.00026,0.00062
2458593.048586,1.00057,0.00062
2458593.049975,0.99868,0.00062
2458593.051364,0.99948,0.00062
2458593.052753,0.99997,0.00062
2458593.054142,0.99971,0.00062
2458593.055531,0.99996,0.00062
2458593.056920,0.99962,0.00062
2458593.058309,0.99998,0.00062
2458593.059697,1.00070,0.00062
2458593.061086,0.99967,0.00062
2458593.062475,1.00004,0.00062
2458593.063864,0.99966,0.00062
2458593.065253,1.00123,0.00062
2458593.066642,1.00030,0.00062
2458593.068031,0.99958,0.00062
2458593.069420,0.99999,0.00062
2458593.070808,1.00011,0.00062
2458593.072197,0.99987,0.00062
2458593.073586,1.00000,0.00062
2458593.074975,1.00009,0.00062
2458593.076364,0.99904,0.00062
2458593.077753,1.00015,0.00062
2458593.079142,1.00033,0.00062
2458593.080531,0.99981,0.00062
2458593.081919,1.00049,0.00062
2458593.083308,1.00008,0.00062
2458593.084697,0.99927,0.00062
2458593.086086,1.00054,0.00062
2458593.087475,1.00037,0.00062
2458593.088864,1.00039,0.00062
2458593.090253,1.00015,0.00062
2458593.091642,0.99921,0.00062
2458593.093031,0.99985,0.00062
2458593.094419,0.99951,0.00062
2458593.095808,1.00058,0.00062
2458593.097197,1.00060,0.00062
2458593.098586,0.99968,0.00062
2458593.099975,0.99943,0.00062
2458593.101364,1.00021,0.00062
2458593.102753,0.99977,0.00062
2458593.104142,1.00077,0.00062
2458593.105530,0.99947,0.00062
2458593.106919,0.99974,0.00062
2458593.108308,0.99994,0.00062
2458593.109697,1.00073,0.00062
2458593.111086,1.00011,0.00062
2458593.112475,0.99986,0.00062
2458593.113864,0.99978,0.00062
2458593.115253,1.00090,0.00062
2458593.116641,0.99858,0.00062
2458593.118030,1.00013,0.00062
2458593.119419,1.00070,0.00062
2458593.120808,1.00025,0.00062
2458593.122197,1.00021,0.00062
2458593.123586,0.99981,0.00062
2458593.124975,1.00085,0.00062
2458593.126364,1.00049,0.00062
2458593.127753,0.99979,0.00062
2458593.129141,0.99926,0.00062
2458593.130530,0.99985,0.00062
2458593.131919,0.99880,0.00062
2458593.133308,1.00040,0.00062
2458593.134697,0.99983,0.00062
2458593.136086,1.00100,0.00062
2458593.137475,0.99971,0.00062
2458593.138864,1.00010,0.00062
2458593.140252,0.99881,0.00062
2458593.141641,1.00030,0.00062
2458593.143030,1.00024,0.00062
2458593.144419,1.00073,0.00062
2458593.145808,1.00026,0.00062
2458593.147197,0.99953,0.00062
2458593.148586,0.99934,0.00062
2458593.149975,0.99928,0.00062
2458593.151363,0.99994,0.00062
2458593.152752,0.99962,0.00062
2458593.154141,0.99916,0.00062
2458593.155530,0.99935,0.00062
2458593.156919,1.00072,0.00062
2458593.158308,1.00043,0.00062
2458593.159697,0.99950,0.00062
2458593.161086,1.00030,0.00062
2458593.162475,1.00007,0.00062
2458593.163863,1.00037,0.00062
2458593.165252,1.00049,0.00062
2458593.166641,1.00015,0.00062
2458593.168030,1.00091,0.00062
2458593.169419,1.00007,0.00062
2458593.170808,0.99980,0.00062
2458593.172197,1.00006,0.00062
2458593.173586,1.00018,0.00062
2458593.174974,0.99973,0.00062
2458593.176363,0.99974,0.00062
2458593.177752,1.00071,0.00062
2458593.179141,0.99967,0.00062
2458593.180530,1.00024,0.00062
2458593.181919,1.00066,0.00062
2458593.183308,0.99967,0.00062
2458593.184697,1.00022,0.00062
2458593.186085,1.00024,0.00062
2458593.187474,0.99931,0.00062
2458593.188863,0.99964,0.00062
2458593.190252,0.99974,0.00062
2458593.191641,0.99909,0.00062
2458593.193030,1.00038,0.00062
2458593.194419,0.99958,0.00062
2458593.195808,1.00012,0.00062
2458593.197197,0.99932,0.00062
2458593.198585,1.00053,0.00062
2458593.199974,1.00068,0.00062
2458593.201363,0.99963,0.00062
2458593.202752,1.00010,0.00062
2458593.204141,0.99963,0.00062
2458593.205530,0.99960,0.00062
2458593.206919,0.99977,0.00062
2458593.208308,0.99991,0.00062
2458593.209696,1.00046,0.00062
2458593.211085,1.00045,0.00062
2458593.212474,1.00003,0.00062
2458593.213863,1.00038,0.00062
2458593.215252,1.00033,0.00062
2458593.216641,1.00007,0.00062
2458593.218030,0.99957,0.00062
2458593.219419,1.00009,0.00062
2458593.220807,0.99914,0.00062
2458593.222196,1.00034,0.00062
2458593.223585,1.00087,0.00062
2458593.224974,1.00111,0.00062
2458593.226363,1.00207,0.00062
2458593.227752,1.00069,0.00062
2458593.229141,1.00029,0.00062
2458593.230530,1.00021,0.00062
2458593.231919,0.99970,0.00062
2458593.233307,1.00060,0.00062
2458593.234696,1.00013,0.00062
2458593.236085,1.00058,0.00062
2458593.237474,1.00002,0.00062
2458593.238863,0.99953,0.00062
2458593.240252,0.99965,0.00062
2458593.241641,1.00043,0.00062
2458593.243030,1.00021,0.00062
2458593.244418,1.00045,0.00062
2458593.245807,1.00129,0.00062
2458593.247196,1.00058,0.00062
2458593.248585,0.99971,0.00062
2458593.249974,0.99933,0.00062
2458593.251363,0.99985,0.00062
2458593.252752,0.99992,0.00062
2458593.254141,1.00001,0.00062
2458593.255529,1.00098,0.00062
2458593.256918,0.99951,0.00062
2458593.258307,1.00000,0.00062
2458593.259696,1.00018,0.00062
2458593.261085,0.99934,0.00062
2458593.262474,1.00063,0.00062
2458593.263863,1.00070,0.00062
2458593.265252,0.99972,0.00062
2458593.266640,0.99961,0.00062
2458593.268029,0.99949,0.00062
2458593.269418,0.99952,0.00062
2458593.270807,1.00061,0.00062
2458593.272196,0.99968,0.00062
2458593.273585,0.99926,0.00062
2458593.274974,1.00010,0.00062
2458593.276363,1.00084,0.00062
2458593.277752,0.99963,0.00062
2458593.279140,1.00049,0.00062
2458593.280529,1.00072,0.00062
2458593.281918,1.00056,0.00062
2458593.283307,1.00014,0.00062
2458593.284696,0.99967,0.00062
2458593.286085,1.00001,0.00062
2458593.287474,0.99984,0.00062
2458593.288863,0.99963,0.00062
2458593.290251,1.00023,0.00062
2458593.291640,0.99990,0.00062
2458593.293029,1.00027,0.00062
2458593.294418,0.99971,0.00062
2458593.295807,0.99870,0.00062
2458593.297196,0.99962,0.00062
2458593.298585,1.00041,0.00062
2458593.299974,0.99945,0.00062
2458593.301362,1.00075,0.00062
2458593.302751,0.99988,0.00062
2458593.304140,0.99968,0.00062
2458593.305529,0.99995,0.00062
2458593.306918,1.00064,0.00062
2458593.308307,1.00039,0.00062
2458593.309696,0.99942,0.00062
2458593.311085,0.99989,0.00062
2458593.312474,0.99955,0.00062
2458593.313862,1.00001,0.00062
2458593.315251,0.99979,0.00062
2458593.316640,1.00004,0.00062
2458593.318029,1.00010,0.00062
2458593.319418,0.99986,0.00062
2458593.320807,0.99956,0.00062
2458593.322196,1.00095,0.00062
2458593.323585,0.99949,0.00062
2458593.324973,1.00026,0.00062
2458593.326362,1.00033,0.00062
2458593.327751,1.00047,0.00062
2458593.329140,0.99954,0.00062
2458593.330529,1.00017,0.00062
2458593.331918,1.00007,0.00062
2458593.333307,0.99988,0.00062
2458593.334696,1.00020,0.00062
2458593.336084,1.00072,0.00062
2458593.337473,0.99964,0.00062
2458593.338862,0.99900,0.00062
2458593.340251,0.99987,0.00062
2458593.341640,1.00047,0.00062
2458593.343029,1.00020,0.00062
2458593.344418,0.99921,0.00062
2458593.345807,0.99983,0.00062
2458593.347196,1.00010,0.00062
2458593.348584,0.99987,0.00062
2458593.349973,0.99966,0.00062
2458593.351362,1.00010,0.00062
2458593.352751,0.99973,0.00062
2458593.354140,0.99973,0.00062
2458593.355529,1.00024,0.00062
2458593.356918,0.99983,0.00062
2458593.358307,0.99962,0.00062
2458593.359695,1.00034,0.00062
2458593.361084,0.99938,0.00062
2458593.362473,1.00006,0.00062
2458593.363862,1.00069,0.00062
2458593.365251,1.00007,0.00062
2458593.366640,0.99971,0.00062
2458593.368029,0.99938,0.00062
2458593.369418,1.00061,0.00062
2458593.370806,1.00032,0.00062
2458593.372195,0.99937,0.00062
2458593.373584,1.00020,0.00062
2458593.374973,0.99962,0.00062
2458593.376362,0.99875,0.00062
2458593.377751,1.00028,0.00062
2458593.379140,1.00028,0.00062
2458593.380529,1.00040,0.00062
2458593.381917,0.99940,0.00062
2458593.383306,1.00071,0.00062
2458593.384695,1.00022,0.00062
2458593.386084,0.99987,0.00062
2458593.387473,1.00042,0.00062
2458593.388862,1.00074,0.00062
2458593.390251,1.00025,0.00062
2458593.391640,0.99997,0.00062
2458593.393029,1.00060,0.00062
2458593.394417,0.99943,0.00062
2458593.395806,0.99870,0.00062
2458593.397195,1.00030,0.00062
2458593.398584,1.00060,0.00062
2458593.399973,1.00068,0.00062
2458593.401362,1.00138,0.00062
2458593.402751,1.00000,0.00062
2458593.404140,1.00090,0.00062
2458593.405528,0.99955,0.00062
2458593.406917,0.99938,0.00062
2458593.408306,1.00014,0.00062
2458593.409695,0.99944,0.00062
2458593.411084,0.99955,0.00062
2458593.412473,1.00051,0.00062
2458593.413862,0.99972,0.00062
2458593.415251,0.99949,0.00062
2458593.416639,0.99998,0.00062
2458593.418028,1.00041,0.00062
2458593.419417,1.00098,0.00062
2458593.420806,1.00027,0.00062
2458593.422195,1.00044,0.00062
2458593.423584,1.00034,0.00062
2458593.424973,1.00084,0.00062
2458593.426362,1.00005,0.00062
2458593.427750,1.00142,0.00062
2458593.429139,1.00031,0.00062
2458593.430528,0.99907,0.00062
2458593.431917,1.00045,0.00062
2458593.433306,0.99963,0.00062
2458593.434695,0.99969,0.00062
2458593.436084,0.99906,0.00062
2458593.437473,1.00043,0.00062
2458593.438862,1.00068,0.00062
2458593.440250,0.99945,0.00062
2458593.441639,1.00052,0.00062
2458593.443028,0.99865,0.00062
2458593.444417,1.00129,0.00062
2458593.445806,1.00038,0.00062
2458593.447195,0.99980,0.00062
2458593.448584,0.99975,0.00062
2458593.449973,0.99967,0.00062
2458593.451361,0.99988,0.00062
2458593.452750,0.99987,0.00062
2458593.454139,0.99907,0.00062
2458593.455528,1.00010,0.00062
2458593.456917,1.00106,0.00062
2458593.458306,1.00005,0.00062
2458593.459695,1.00029,0.00062
2458593.461084,1.00026,0.00062
2458593.462472,1.00080,0.00062
2458593.463861,0.99978,0.00062
2458593.465250,1.00026,0.00062
2458593.466639,0.99931,0.00062
2458593.468028,0.99993,0.00062
2458593.469417,0.99970,0.00062
2458593.470806,0.99881,0.00062
2458593.472195,1.00054,0.00062
2458593.473583,1.00094,0.00062
2458593.474972,1.00064,0.00062
2458593.476361,0.99949,0.00062
2458593.477750,1.00094,0.00062
2458593.479139,0.99927,0.00062
2458593.480528,0.99985,0.00062
2458593.481917,0.99894,0.00062
2458593.483306,0.99986,0.00062
2458593.484695,0.99897,0.00062
2458593.486083,1.00004,0.00062
2458593.487472,0.99952,0.00062
2458593.488861,0.99985,0.00062
2458593.490250,1.00014,0.00062
2458593.491639,1.00081,0.00062
2458593.493028,0.99960,0.00062
2458593.494417,1.00007,0.00062
2458593.495806,1.00060,0.00062
2458593.497194,0.99979,0.00062
2458593.498583,0.99890,0.00062
2458593.499972,0.99952,0.00062
2458593.501361,1.00052,0.00062
2458593.502750,1.00012,0.00062
2458593.504139,1.00007,0.00062
2458593.505528,0.99977,0.00062
2458593.506917,0.99946,0.00062
2458593.508305,0.99982,0.00062
2458593.509694,0.99912,0.00062
2458593.511083,1.00112,0.00062
2458593.512472,0.99987,0.00062
2458593.513861,1.00020,0.00062
2458593.515250,1.00037,0.00062
2458593.516639,0.99983,0.00062
2458593.518028,0.99995,0.00062
2458593.519416,1.00109,0.00062
2458593.520805,0.99964,0.00062
2458593.522194,0.99955,0.00062
2458593.523583,1.00000,0.00062
2458593.524972,0.99896,0.00062
2458593.526361,0.99937,0.00062
2458593.527750,0.99978,0.00062
2458593.529139,0.99989,0.00062
2458593.530528,1.00025,0.00062
2458593.531916,1.00003,0.00062
2458593.533305,1.00060,0.00062
2458593.534694,0.99924,0.00062
2458593.536083,1.00038,0.00062
2458593.537472,0.99920,0.00062
2458593.538861,1.00012,0.00062
2458593.540250,0.99967,0.00062
2458593.541639,1.00097,0.00062
2458593.543027,1.00002,0.00062
2458593.544416,0.99973,0.00062
2458593.545805,0.99956,0.00062
2458593.547194,1.00028,0.00062
2458593.548583,0.99919,0.00062
2458593.549972,1.00052,0.00062
2458593.551361,0.99969,0.00062
2458593.552750,0.99991,0.00062
2458593.554138,1.00043,0.00062
2458593.555527,0.99930,0.00062
2458593.556916,1.00036,0.00062
2458593.558305,1.00056,0.00062
2458593.559694,0.99991,0.00062
2458593.561083,1.00002,0.00062
2458593.562472,0.99944,0.00062
2458593.563861,1.00036,0.00062
2458593.565249,1.00043,0.00062
2458593.566638,1.00066,0.00062
2458593.568027,0.99916,0.00062
2458593.569416,1.00056,0.00062
2458593.570805,0.99980,0.00062
2458593.572194,0.99980,0.00062
2458593.573583,1.00069,0.00062
2458593.574972,0.99997,0.00062
2458593.576361,1.00017,0.00062
2458593.577749,1.00059,0.00062
2458593.579138,1.00106,0.00062
2458593.580527,1.00047,0.00062
2458593.581916,0.99994,0.00062
2458593.583305,0.99954,0.00062
2458593.584694,0.99918,0.00062
2458593.586083,0.99954,0.00062
2458593.587472,1.00008,0.00062
2458593.588860,0.99934,0.00062
2458593.590249,0.99995,0.00062
2458593.591638,0.99947,0.00062
2458593.593027,0.99896,0.00062
2458593.594416,0.99901,0.00062
2458593.595805,1.00084,0.00062
2458593.597194,0.99940,0.00062
2458593.598583,0.99899,0.00062
2458593.599971,0.99973,0.00062
2458593.601360,1.00002,0.00062
2458593.602749,0.99988,0.00062
2458593.604138,0.99864,0.00062
2458593.605527,1.00090,0.00062
2458593.606916,0.99975,0.00062
2458593.608305,0.99995,0.00062
2458593.609694,0.99954,0.00062
2458593.611082,1.00016,0.00062
2458593.612471,0.99954,0.00062
2458593.613860,1.00018,0.00062
2458593.615249,0.99977,0.00062
2458593.616638,0.99992,0.00062
2458593.618027,0.99934,0.00062
2458593.619416,0.99958,0.00062
2458593.620805,0.99985,0.00062
2458593.622194,0.99973,0.00062
2458593.623582,0.99999,0.00062
2458593.624971,1.00099,0.00062
2458593.626360,0.99988,0.00062
2458593.627749,0.99967,0.00062
2458593.629138,1.00025,0.00062
2458593.630527,0.99890,0.00062
2458593.631916,1.00037,0.00062
2458593.633305,0.99948,0.00062
2458593.634693,1.00059,0.00062
2458593.636082,0.99970,0.00062
2458593.637471,1.00073,0.00062
2458593.638860,1.00047,0.00062
2458593.640249,1.00020,0.00062
2458593.641638,1.00090,0.00062
2458593.643027,1.00021,0.00062
2458593.644416,0.99971,0.00062
2458593.645804,1.00081,0.00062
2458593.647193,0.99967,0.00062
2458593.648582,1.00069,0.00062
2458593.649971,0.99950,0.00062
2458593.651360,1.00038,0.00062
2458593.652749,0.99927,0.00062
2458593.654138,0.99988,0.00062
2458593.655527,0.99921,0.00062
2458593.656915,1.00010,0.00062
2458593.658304,0.99904,0.00062
2458593.659693,1.00036,0.00062
2458593.661082,1.00046,0.00062
2458593.662471,1.00000,0.00062
2458593.663860,1.00085,0.00062
2458593.665249,1.00072,0.00062
2458593.666638,1.00016,0.00062
2458593.668026,1.00018,0.00062
2458593.669415,0.99934,0.00062
2458593.670804,0.99884,0.00062
2458593.672193,0.99989,0.00062
2458593.673582,0.99987,0.00062
2458593.674971,0.99967,0.00062
2458593.676360,0.99977,0.00062
2458593.677749,0.99976,0.00062
2458593.679138,0.99918,0.00062
2458593.680526,1.00011,0.00062
2458593.681915,1.00008,0.00062
2458593.683304,1.00063,0.00062
2458593.684693,1.00015,0.00062
2458593.686082,0.99961,0.00062
2458593.687471,0.99953,0.00062
2458593.688860,1.00016,0.00062
2458593.690249,1.00013,0.00062
2458593.691637,0.99994,0.00062
2458593.693026,1.00065,0.00062
2458593.694415,0.99982,0.00062
2458593.695804,1.00111,0.00062
2458593.697193,0.99903,0.00062
2458593.698582,0.99978,0.00062
2458593.699971,0.99998,0.00062
2458593.701360,1.00030,0.00062
2458593.702748,1.00026,0.00062
2458593.704137,1.00025,0.00062
2458593.705526,1.00023,0.00062
2458593.706915,0.99992,0.00062
2458593.708304,1.00034,0.00062
2458593.709693,1.00002,0.00062
2458593.711082,1.00093,0.00062
2458593.712471,0.99994,0.00062
2458593.713859,0.99986,0.00062
2458593.715248,1.00035,0.00062
2458593.716637,0.99938,0.00062
2458593.718026,0.99920,0.00062
2458593.719415,0.99933,0.00062
2458593.720804,1.00016,0.00062
2458593.722193,1.00102,0.00062
2458593.723582,0.99981,0.00062
2458593.724970,1.00081,0.00062
2458593.726359,0.99977,0.00062
2458593.727748,1.00015,0.00062
2458593.729137,0.99977,0.00062
2458593.730526,1.00046,0.00062
2458593.731915,0.99990,0.00062
2458593.733304,0.99999,0.00062
2458593.734693,1.00046,0.00062
2458593.736082,1.00039,0.00062
2458593.737470,0.99980,0.00062
2458593.738859,0.99975,0.00062
2458593.740248,1.00052,0.00062
2458593.741637,1.00037,0.00062
2458593.743026,0.99970,0.00062
2458593.744415,0.99947,0.00062
2458593.745804,1.00037,0.00062
2458593.747193,1.00002,0.00062
2458593.748581,0.99976,0.00062
2458593.749970,1.00116,0.00062
2458593.751359,0.99995,0.00062
2458593.752748,1.00039,0.00062
2458593.754137,1.00027,0.00062
2458593.755526,0.99959,0.00062
2458593.756915,1.00090,0.00062
2458593.758304,1.00077,0.00062
2458593.759692,1.00000,0.00062
2458593.761081,1.00113,0.00062
2458593.762470,1.00222,0.00062
2458593.763859,0.99959,0.00062
2458593.765248,1.00043,0.00062
2458593.766637,0.99994,0.00062
2458593.768026,1.00128,0.00062
2458593.769415,0.99990,0.00062
2458593.770803,0.99953,0.00062
2458593.772192,1.00039,0.00062
2458593.773581,1.00008,0.00062
2458593.774970,0.99939,0.00062
2458593.776359,1.00034,0.00062
2458593.777748,1.00106,0.00062
2458593.779137,1.00011,0.00062
2458593.780526,1.00026,0.00062
2458593.781914,0.99990,0.00062
2458593.783303,1.00043,0.00062
2458593.784692,1.00017,0.00062
2458593.786081,0.99999,0.00062
2458593.787470,1.00018,0.00062
2458593.788859,1.00059,0.00062
2458593.790248,1.00016,0.00062
2458593.791637,1.00052,0.00062
2458593.793026,1.00006,0.00062
2458593.794414,1.00074,0.00062
2458593.795803,0.99957,0.00062
2458593.797192,0.99986,0.00062
2458593.798581,0.99961,0.00062
2458593.799970,1.00059,0.00062
2458593.801359,1.00065,0.00062
2458593.802748,1.00083,0.00062
2458593.804137,1.00061,0.00062
2458593.805525,0.99952,0.00062
2458593.806914,1.00006,0.00062
2458593.808303,1.00017,0.00062
2458593.809692,1.00078,0.00062
2458593.811081,1.00106,0.00062
2458593.812470,1.00044,0.00062
2458593.813859,0.99991,0.00062
2458593.815248,1.00083,0.00062
2458593.816636,0.99858,0.00062
2458593.818025,0.99989,0.00062
2458593.819414,0.99930,0.00062
2458593.820803,0.99925,0.00062
2458593.822192,1.00004,0.00062
2458593.823581,1.00065,0.00062
2458593.824970,1.00046,0.00062
2458593.826359,1.00039,0.00062
2458593.827747,0.99990,0.00062
2458593.829136,1.00016,0.00062
2458593.830525,1.00107,0.00062
2458593.831914,0.99961,0.00062
2458593.833303,1.00071,0.00062
2458593.834692,0.99991,0.00062
2458593.836081,1.00058,0.00062
2458593.837470,1.00029,0.00062
2458593.838858,0.99981,0.00062
2458593.840247,1.00003,0.00062
2458593.841636,1.00040,0.00062
2458593.843025,1.00000,0.00062
2458593.844414,1.00014,0.00062
2458593.845803,1.00005,0.00062
2458593.847192,1.00023,0.00062
2458593.848581,1.00068,0.00062
2458593.849969,1.00029,0.00062
2458593.851358,1.00012,0.00062
2458593.852747,1.00096,0.00062
2458593.854136,1.00063,0.00062
2458593.855525,0.99996,0.00062
2458593.856914,0.99982,0.00062
2458593.858303,1.00018,0.00062
2458593.859692,0.99996,0.00062
2458593.861081,1.00037,0.00062
2458593.862469,1.00000,0.00062
2458593.863858,1.00041,0.00062
2458593.865247,1.00121,0.00062
2458593.866636,0.99999,0.00062
2458593.868025,1.00065,0.00062
2458593.869414,1.00117,0.00062
2458593.870803,1.00007,0.00062
2458593.872192,1.00087,0.00062
2458593.873580,0.99992,0.00062
2458593.874969,1.00019,0.00062
2458593.876358,0.99964,0.00062
2458593.877747,1.00086,0.00062
2458593.879136,1.00168,0.00062
2458593.880525,1.00064,0.00062
2458593.881914,1.00003,0.00062
2458593.883303,1.00064,0.00062
2458593.884691,1.00061,0.00062
2458593.886080,1.00004,0.00062
2458593.887469,0.99991,0.00062
2458593.888858,1.00042,0.00062
2458593.890247,1.00042,0.00062
2458593.891636,0.99947,0.00062
2458593.893025,1.00077,0.00062
2458593.894414,1.00142,0.00062
2458593.895802,1.00120,0.00062
2458593.897191,1.00019,0.00062
2458593.898580,0.99982,0.00062
2458593.899969,0.99979,0.00062
2458593.901358,1.00019,0.00062
2458593.902747,0.99959,0.00062
2458593.904136,1.00015,0.00062
2458593.905525,1.00028,0.00062
2458593.906913,1.00026,0.00062
2458593.908302,1.00131,0.00062
2458593.909691,1.00028,0.00062
2458593.911080,1.00119,0.00062
2458593.912469,1.00055,0.00062
2458593.913858,1.00021,0.00062
2458593.915247,0.99969,0.00062
2458593.916636,0.99968,0.00062
2458593.918024,0.99941,0.00062
2458593.919413,1.00003,0.00062
2458593.920802,1.00060,0.00062
2458593.922191,1.00021,0.00062
2458593.923580,1.00041,0.00062
2458593.924969,1.00049,0.00062
2458593.926358,1.00034,0.00062
2458593.927747,0.99955,0.00062
2458593.929136,1.00024,0.00062
2458593.930524,1.00058,0.00062
2458593.931913,1.00024,0.00062
2458593.933302,1.00026,0.00062
2458593.934691,1.00020,0.00062
2458593.936080,0.99941,0.00062
2458593.937469,1.00026,0.00062
2458593.938858,0.99965,0.00062
2458593.940247,0.99979,0.00062
2458593.941635,1.00001,0.00062
2458593.943024,1.00084,0.00062
2458593.944413,1.00023,0.00062
2458593.945802,1.00023,0.00062
2458593.947191,1.00046,0.00062
2458593.948580,0.99936,0.00062
2458593.949969,1.00116,0.00062
2458593.951358,1.00002,0.00062
2458593.952746,1.00045,0.00062
2458593.954135,1.00003,0.00062
2458593.955524,1.00060,0.00062
2458593.956913,1.00040,0.00062
2458593.958302,1.00088,0.00062
2458593.959691,1.00085,0.00062
2458593.961080,1.00060,0.00062
2458593.962469,1.00069,0.00062
2458593.963857,1.00047,0.00062
2458593.965246,1.00077,0.00062
2458593.966635,1.00013,0.00062
2458593.968024,1.00047,0.00062
2458593.969413,1.00039,0.00062
2458593.970802,0.99997,0.00062
2458593.972191,1.00090,0.00062
2458593.973580,0.99918,0.00062
2458593.974968,1.00050,0.00062
2458593.976357,1.00115,0.00062
2458593.977746,1.00030,0.00062
2458593.979135,0.99980,0.00062
2458593.980524,1.00070,0.00062
2458593.981913,1.00012,0.00062
2458593.983302,1.00044,0.00062
2458593.984691,1.00032,0.00062
2458593.986079,0.99990,0.00062
2458593.987468,0.99855,0.00062
2458593.988857,1.00058,0.00062
2458593.990246,0.99945,0.00062
2458593.991635,1.00028,0.00062
2458593.993024,1.00083,0.00062
2458593.994413,1.00076,0.00062
2458593.995802,1.00044,0.00062
2458593.997190,0.99930,0.00062
2458593.998579,1.00057,0.00062
2458593.999968,1.00001,0.00062
2458594.001357,1.00070,0.00062
2458594.002746,0.99951,0.00062
2458594.004135,0.99968,0.00062
2458594.005524,1.00084,0.00062
2458594.006913,0.99994,0.00062
2458594.008302,1.00105,0.00062
2458594.009690,0.99978,0.00062
2458594.011079,1.00086,0.00062
2458594.012468,1.00024,0.00062
2458594.013857,0.99969,0.00062
2458594.015246,1.00014,0.00062
2458594.016635,0.99981,0.00062
2458594.018024,1.00076,0.00062
2458594.019413,1.00001,0.00062
2458594.020801,1.00066,0.00062
2458594.022190,1.00032,0.00062
2458594.023579,1.00116,0.00062
2458594.024968,1.00125,0.00062
2458594.026357,1.00008,0.00062
2458594.027746,1.00074,0.00062
2458594.029135,0.99941,0.00062
2458594.030524,1.00042,0.00062
2458594.031912,0.99989,0.00062
2458594.033301,0.99952,0.00062
2458594.034690,1.00009,0.00062
2458594.036079,0.99966,0.00062
2458594.037468,1.00060,0.00062
2458594.038857,1.00086,0.00062
2458594.040246,1.00044,0.00062
2458594.041635,1.00005,0.00062
2458594.043023,1.00132,0.00062
2458594.044412,1.00023,0.00062
2458594.045801,1.00116,0.00062
2458594.047190,0.99988,0.00062
2458594.048579,0.99948,0.00062
2458594.049968,0.99997,0.00062
2458594.051357,1.00057,0.00062
2458594.052746,1.00011,0.00062
2458594.054134,0.99976,0.00062
2458594.055523,0.99988,0.00062
2458594.056912,1.00053,0.00062
2458594.058301,1.00043,0.00062
2458594.059690,1.00042,0.00062
2458594.061079,1.00010,0.00062
2458594.062468,1.00038,0.00062
2458594.063857,1.00012,0.00062
2458594.065245,1.00016,0.00062
2458594.066634,1.00002,0.00062
2458594.068023,1.00057,0.00062
2458594.069412,0.99985,0.00062
2458594.070801,0.99952,0.00062
2458594.072190,0.99980,0.00062
2458594.073579,1.00028,0.00062
2458594.074968,1.00138,0.00062
2458594.076356,1.00079,0.00062
2458594.077745,1.00095,0.00062
2458594.079134,1.00033,0.00062
2458594.080523,1.00059,0.00062
2458594.081912,1.00059,0.00062
2458594.083301,1.00035,0.00062
2458594.084690,0.99987,0.00062
2458594.086079,1.00069,0.00062
2458594.087467,1.00005,0.00062
2458594.088856,0.99990,0.00062
2458594.090245,0.99894,0.00062
2458594.091634,0.99986,0.00062
2458594.093023,1.00047,0.00062
2458594.094412,0.99974,0.00062
2458594.095801,0.99987,0.00062
2458594.097190,0.99970,0.00062
2458594.098578,0.99990,0.00062
2458594.099967,0.99992,0.00062
2458594.101356,1.00055,0.00062
2458594.102745,1.00099,0.00062
2458594.104134,0.99991,0.00062
2458594.105523,0.99964,0.00062
2458594.106912,1.00045,0.00062
2458594.108301,0.99978,0.00062
2458594.109690,1.00027,0.00062
2458594.111078,1.00069,0.00062
2458594.112467,0.99984,0.00062
2458594.113856,0.99916,0.00062
2458594.115245,1.00063,0.00062
2458594.116634,1.00061,0.00062
2458594.118023,0.99969,0.00062
2458594.119412,0.99988,0.00062
2458594.120801,0.99926,0.00062
2458594.122189,0.99954,0.00062
2458594.123578,1.00108,0.00062
2458594.124967,1.00060,0.00062
2458594.126356,0.99975,0.00062
2458594.127745,0.99992,0.00062
2458594.129134,1.00053,0.00062
2458594.130523,1.00052,0.00062
2458594.131912,0.99968,0.00062
2458594.133300,1.00039,0.00062
2458594.134689,0.99978,0.00062
2458594.136078,0.99969,0.00062
2458594.137467,0.99958,0.00062
2458594.138856,1.00046,0.00062
2458594.140245,0.99993,0.00062
2458594.141634,0.99990,0.00062
2458594.143023,0.99952,0.00062
2458594.144411,1.00043,0.00062
2458594.145800,1.00018,0.00062
2458594.147189,0.99954,0.00062
2458594.148578,1.00126,0.00062
2458594.149967,1.00000,0.00062
2458594.151356,1.00047,0.00062
2458594.152745,1.00039,0.00062
2458594.154134,0.99985,0.00062
2458594.155522,1.00048,0.00062
2458594.156911,1.00108,0.00062
2458594.158300,1.00071,0.00062
2458594.159689,1.00022,0.00062
2458594.161078,1.00051,0.00062
2458594.162467,1.00016,0.00062
2458594.163856,1.00004,0.00062
2458594.165245,1.00030,0.00062
2458594.166633,0.99984,0.00062
2458594.168022,1.00008,0.00062
2458594.169411,1.00007,0.00062
2458594.170800,1.00005,0.00062
2458594.172189,0.99977,0.00062
2458594.173578,1.00063,0.00062
2458594.174967,1.00018,0.00062
2458594.176356,0.99992,0.00062
2458594.177744,1.00012,0.00062
2458594.179133,1.00100,0.00062
2458594.180522,1.00002,0.00062
2458594.181911,0.99994,0.00062
2458594.183300,1.00022,0.00062
2458594.184689,1.00027,0.00062
2458594.186078,1.00080,0.00062
2458594.187467,0.99968,0.00062
2458594.188855,0.99987,0.00062
2458594.190244,0.99980,0.00062
2458594.191633,0.99963,0.00062
2458594.193022,0.99987,0.00062
2458594.194411,0.99967,0.00062
2458594.195800,1.00033,0.00062
2458594.197189,1.00012,0.00062
2458594.198578,1.00057,0.00062
2458594.199966,1.00008,0.00062
2458594.201355,1.00074,0.00062
2458594.202744,1.00072,0.00062
2458594.204133,1.00117,0.00062
2458594.205522,1.00010,0.00062
2458594.206911,1.00095,0.00062
2458594.208300,1.00030,0.00062
2458594.209689,0.99941,0.00062
2458594.211077,1.00012,0.00062
2458594.212466,1.00105,0.00062
2458594.213855,1.00033,0.00062
2458594.215244,0.99942,0.00062
2458594.216633,1.00144,0.00062
2458594.218022,1.00036,0.00062
2458594.219411,0.99986,0.00062
2458594.220800,1.00127,0.00062
2458594.222188,0.99971,0.00062
2458594.223577,1.00076,0.00062
2458594.224966,1.00119,0.00062
2458594.226355,1.00005,0.00062
2458594.227744,1.00080,0.00062
2458594.229133,0.99954,0.00062
2458594.230522,1.00006,0.00062
2458594.231911,1.00063,0.00062
2458594.233299,0.99969,0.00062
2458594.234688,1.00016,0.00062
2458594.236077,1.00056,0.00062
2458594.237466,1.00089,0.00062
2458594.238855,1.00013,0.00062
2458594.240244,1.00053,0.00062
2458594.241633,1.00137,0.00062
2458594.243022,1.00051,0.00062
2458594.244411,1.00034,0.00062
2458594.245799,1.00101,0.00062
2458594.247188,1.00044,0.00062
2458594.248577,1.00015,0.00062
2458594.249966,0.99998,0.00062
2458594.251355,0.99963,0.00062
2458594.252744,1.00018,0.00062
2458594.254133,0.99969,0.00062
2458594.255522,0.99969,0.00062
2458594.256910,1.00039,0.00062
2458594.258299,0.99947,0.00062
2458594.259688,1.00149,0.00062
2458594.261077,1.00075,0.00062
2458594.262466,1.00036,0.00062
2458594.263855,1.00064,0.00062
2458594.265244,1.00017,0.00062
2458594.266633,1.00052,0.00062
2458594.268021,1.00097,0.00062
2458594.269410,1.00020,0.00062
2458594.270799,1.00055,0.00062
2458594.272188,1.00158,0.00062
2458594.273577,1.00111,0.00062
2458594.274966,0.99981,0.00062
2458594.276355,1.00063,0.00062
2458594.277744,1.00106,0.00062
2458594.279132,0.99912,0.00062
2458594.280521,1.00047,0.00062
2458594.281910,1.00107,0.00062
2458594.283299,1.00046,0.00062
2458594.284688,1.00031,0.00062
2458594.286077,0.99967,0.00062
2458594.287466,0.99970,0.00062
2458594.288855,0.99990,0.00062
2458594.290243,1.00215,0.00062
2458594.291632,1.00022,0.00062
2458594.293021,1.00067,0.00062
2458594.294410,0.99907,0.00062
2458594.295799,1.00084,0.00062
2458594.297188,0.99981,0.00062
2458594.298577,0.99989,0.00062
2458594.299966,0.99924,0.00062
2458594.301354,1.00083,0.00062
2458594.302743,1.00045,0.00062
2458594.304132,1.00021,0.00062
2458594.305521,1.00017,0.00062
2458594.306910,0.99979,0.00062
2458594.308299,0.99958,0.00062
2458594.309688,0.99975,0.00062
2458594.311077,0.99995,0.00062
2458594.312465,0.99974,0.00062
2458594.313854,1.00101,0.00062
2458594.315243,1.00117,0.00062
2458594.316632,1.00005,0.00062
2458594.318021,0.99959,0.00062
2458594.319410,1.00045,0.00062
2458594.320799,1.00139,0.00062
2458594.322188,0.99940,0.00062
2458594.323576,1.00114,0.00062
2458594.324965,1.00126,0.00062
2458594.326354,0.99991,0.00062
2458594.327743,1.00048,0.00062
2458594.329132,1.00076,0.00062
2458594.330521,1.00080,0.00062
2458594.331910,1.00033,0.00062
2458594.333299,1.00088,0.00062
2458594.334687,1.00081,0.00062
2458594.336076,1.00000,0.00062
2458594.337465,1.00035,0.00062
2458594.338854,1.00064,0.00062
2458594.340243,1.00000,0.00062
2458594.341632,1.00014,0.00062
2458594.343021,0.99968,0.00062
2458594.344410,1.00074,0.00062
2458594.345798,1.00060,0.00062
2458594.347187,1.00134,0.00062
2458594.348576,0.99966,0.00062
2458594.349965,0.99948,0.00062
2458594.351354,1.00102,0.00062
2458594.352743,1.00030,0.00062
2458594.354132,1.00104,0.00062
2458594.355521,1.00069,0.00062
2458594.356909,1.00059,0.00062
2458594.358298,0.99953,0.00062
2458594.359687,1.00053,0.00062
2458594.361076,1.00068,0.00062
2458594.362465,0.99983,0.00062
2458594.363854,1.00064,0.00062
2458594.365243,0.99994,0.00062
2458594.366632,1.00002,0.00062
2458594.368020,1.00044,0.00062
2458594.369409,1.00073,0.00062
2458594.370798,1.00032,0.00062
2458594.372187,1.00068,0.00062
2458594.373576,1.00044,0.00062
2458594.374965,1.00041,0.00062
2458594.376354,0.99952,0.00062
2458594.377743,1.00031,0.00062
2458594.379131,0.99941,0.00062
2458594.380520,0.99961,0.00062
2458594.381909,1.00062,0.00062
2458594.383298,0.99992,0.00062
2458594.384687,1.00009,0.00062
2458594.386076,1.00069,0.00062
2458594.387465,1.00043,0.00062
2458594.388854,0.99979,0.00062
2458594.390242,1.00016,0.00062
2458594.391631,0.99984,0.00062
2458594.393020,1.00032,0.00062
2458594.394409,1.00104,0.00062
2458594.395798,1.00050,0.00062
2458594.397187,0.99940,0.00062
2458594.398576,1.00052,0.00062
2458594.399965,1.00050,0.00062
2458594.401353,0.99996,0.00062
2458594.402742,1.00018,0.00062
2458594.404131,1.00060,0.00062
2458594.405520,1.00074,0.00062
2458594.406909,1.00003,0.00062
2458594.408298,1.00027,0.00062
2458594.409687,1.00011,0.00062
2458594.411076,1.00023,0.00062
2458594.412464,0.99965,0.00062
2458594.413853,0.99991,0.00062
2458594.415242,0.99961,0.00062
2458594.416631,1.00054,0.00062
2458594.418020,0.99949,0.00062
2458594.419409,0.99999,0.00062
2458594.420798,0.99944,0.00062
2458594.422187,1.00093,0.00062
2458594.423575,1.00049,0.00062
2458594.424964,0.99940,0.00062
2458594.426353,1.00017,0.00062
2458594.427742,0.99986,0.00062
2458594.429131,0.99962,0.00062
2458594.430520,0.99994,0.00062
2458594.431909,1.00089,0.00062
2458594.433298,0.99992,0.00062
2458594.434686,1.00078,0.00062
2458594.436075,1.00021,0.00062
2458594.437464,1.00038,0.00062
2458594.438853,0.99991,0.00062
2458594.440242,1.00057,0.00062
2458594.441631,1.00048,0.00062
2458594.443020,1.00003,0.00062
2458594.444409,1.00147,0.00062
2458594.445797,0.99952,0.00062
2458594.447186,1.00017,0.00062
2458594.448575,0.99987,0.00062
2458594.449964,1.00047,0.00062
2458594.451353,1.00003,0.00062
2458594.452742,1.00030,0.00062
2458594.454131,0.99950,0.00062
2458594.455520,0.99991,0.00062
2458594.456908,1.00013,0.00062
2458594.458297,1.00113,0.00062
2458594.459686,1.00050,0.00062
2458594.461075,1.00125,0.00062
2458594.462464,1.00044,0.00062
2458594.463853,1.00008,0.00062
2458594.465242,1.00038,0.00062
2458594.466631,0.99998,0.00062
2458594.468019,1.00058,0.00062
2458594.469408,0.99960,0.00062
2458594.470797,0.99917,0.00062
2458594.472186,1.00077,0.00062
2458594.473575,1.00033,0.00062
2458594.474964,1.00050,0.00062
2458594.476353,0.99906,0.00062
2458594.477742,1.00006,0.00062
2458594.479130,1.00011,0.00062
2458594.480519,1.00024,0.00062
2458594.481908,0.99907,0.00062
2458594.483297,0.99966,0.00062
2458594.484686,1.00008,0.00062
2458594.486075,1.00072,0.00062
2458594.487464,1.00015,0.00062
2458594.488853,1.00030,0.00062
2458594.490241,1.00047,0.00062
2458594.491630,1.00071,0.00062
2458594.493019,1.00049,0.00062
2458594.494408,1.00052,0.00062
2458594.495797,0.99948,0.00062
2458594.497186,1.00145,0.00062
2458594.498575,1.00051,0.00062
2458594.499964,0.99967,0.00062
2458594.501352,1.00055,0.00062
2458594.502741,0.99961,0.00062
2458594.504130,1.00000,0.00062
2458594.505519,0.99958,0.00062
2458594.506908,1.00140,0.00062
2458594.508297,0.99944,0.00062
2458594.509686,0.99916,0.00062
2458594.511075,1.00047,0.00062
2458594.512463,1.00102,0.00062
2458594.513852,1.00029,0.00062
2458594.515241,1.00001,0.00062
2458594.516630,1.00008,0.00062
2458594.518019,0.99995,0.00062
2458594.519408,1.00011,0.00062
2458594.520797,1.00009,0.00062
2458594.522186,1.00068,0.00062
2458594.523574,0.99953,0.00062
2458594.524963,1.00065,0.00062
2458594.526352,0.99974,0.00062
2458594.527741,0.99953,0.00062
2458594.529130,0.99907,0.00062
2458594.530519,0.99957,0.00062
2458594.531908,0.99909,0.00062
2458594.533297,1.00053,0.00062
2458594.534685,1.00022,0.00062
2458594.536074,1.00044,0.00062
2458594.537463,1.00058,0.00062
2458594.538852,1.00039,0.00062
2458594.540241,0.99968,0.00062
2458594.541630,1.00039,0.00062
2458594.543019,1.00069,0.00062
2458594.544408,1.00039,0.00062
2458594.545796,0.99962,0.00062
2458594.547185,1.00093,0.00062
2458594.548574,0.99949,0.00062
2458594.549963,1.00033,0.00062
2458594.551352,0.99976,0.00062
2458594.552741,1.00036,0.00062
2458594.554130,1.00075,0.00062
2458594.555519,1.00057,0.00062
2458594.556907,1.00041,0.00062
2458594.558296,1.00017,0.00062
2458594.559685,1.00003,0.00062
2458594.561074,0.99974,0.00062
2458594.562463,0.99981,0.00062
2458594.563852,1.00045,0.00062
2458594.565241,1.00056,0.00062
2458594.566630,1.00000,0.00062
2458594.568018,1.00027,0.00062
2458594.569407,0.99924,0.00062
2458594.570796,0.99917,0.00062
2458594.572185,1.00025,0.00062
2458594.573574,0.99998,0.00062
2458594.574963,1.00061,0.00062
2458594.576352,1.00159,0.00062
2458594.577741,1.00018,0.00062
2458594.579129,0.99943,0.00062
2458594.580518,1.00061,0.00062
2458594.581907,0.99999,0.00062
2458594.583296,1.00034,0.00062
2458594.584685,1.00088,0.00062
2458594.586074,1.00014,0.00062
2458594.587463,0.99981,0.00062
2458594.588852,0.99996,0.00062
2458594.590240,0.99995,0.00062
2458594.591629,1.00026,0.00062
2458594.593018,0.99949,0.00062
2458594.594407,0.99970,0.00062
2458594.595796,1.00069,0.00062
2458594.597185,1.00039,0.00062
2458594.598574,1.00130,0.00062
2458594.599963,1.00066,0.00062
2458594.601351,0.99971,0.00062
2458594.602740,0.99974,0.00062
2458594.604129,1.00002,0.00062
2458594.605518,0.99994,0.00062
2458594.606907,1.00106,0.00062
2458594.608296,1.00003,0.00062
2458594.609685,0.99917,0.00062
2458594.611074,0.99970,0.00062
2458594.612462,0.99963,0.00062
2458594.613851,1.00015,0.00062
2458594.615240,0.99996,0.00062
2458594.616629,1.00052,0.00062
2458594.618018,1.00023,0.00062
2458594.619407,0.99967,0.00062
2458594.620796,0.99939,0.00062
2458594.622185,1.00080,0.00062
2458594.623573,1.00038,0.00062
2458594.624962,1.00026,0.00062
2458594.626351,1.00032,0.00062
2458594.627740,1.00030,0.00062
2458594.629129,1.00069,0.00062
2458594.630518,0.99914,0.00062
2458594.631907,0.99970,0.00062
2458594.633296,1.00017,0.00062
2458594.634684,1.00037,0.00062
2458594.636073,1.00015,0.00062
2458594.637462,0.99978,0.00062
2458594.638851,1.00105,0.00062
2458594.640240,0.99933,0.00062
2458594.641629,1.00041,0.00062
2458594.643018,0.99977,0.00062
2458594.644407,0.99890,0.00062
2458594.645795,0.99946,0.00062
2458594.647184,0.99987,0.00062
2458594.648573,1.00017,0.00062
2458594.649962,1.00012,0.00062
2458594.651351,1.00002,0.00062
2458594.652740,1.00075,0.00062
2458594.654129,1.00005,0.00062
2458594.655518,1.00099,0.00062
2458594.656906,1.00087,0.00062
2458594.658295,0.99986,0.00062
2458594.659684,1.00001,0.00062
2458594.661073,1.00025,0.00062
2458594.662462,1.00013,0.00062
2458594.663851,1.00036,0.00062
2458594.665240,0.99923,0.00062
2458594.666629,0.99972,0.00062
2458594.668017,1.00019,0.00062
2458594.669406,1.00075,0.00062
2458594.670795,0.99954,0.00062
2458594.672184,0.99982,0.00062
2458594.673573,1.00097,0.00062
2458594.674962,0.99979,0.00062
2458594.676351,1.00082,0.00062
2458594.677739,0.99898,0.00062
2458594.679128,0.99979,0.00062
2458594.680517,1.00050,0.00062
2458594.681906,0.99946,0.00062
2458594.683295,0.99908,0.00062
2458594.684684,0.99989,0.00062
2458594.686073,1.00023,0.00062
2458594.687462,0.99990,0.00062
2458594.688850,1.00047,0.00062
2458594.690239,0.99986,0.00062
2458594.691628,1.00031,0.00062
2458594.693017,1.00049,0.00062
2458594.694406,0.99986,0.00062
2458594.695795,0.99981,0.00062
2458594.697184,1.00039,0.00062
2458594.698573,1.00024,0.00062
2458594.699961,1.00026,0.00062
2458594.701350,1.00055,0.00062
2458594.702739,1.00049,0.00062
2458594.704128,1.00040,0.00062
2458594.705517,0.99970,0.00062
2458594.706906,1.00020,0.00062
2458594.708295,1.00039,0.00062
2458594.709684,1.00057,0.00062
2458594.711072,0.99929,0.00062
2458594.712461,0.99892,0.00062
2458594.713850,0.99999,0.00062
2458594.715239,1.00109,0.00062
2458594.716628,0.99981,0.00062
2458594.718017,1.00050,0.00062
2458594.719406,1.00112,0.00062
2458594.720795,0.99992,0.00062
2458594.722183,0.99986,0.00062
2458594.723572,0.99925,0.00062
2458594.724961,0.99953,0.00062
2458594.726350,0.99992,0.00062
2458594.727739,0.99956,0.00062
2458594.729128,1.00072,0.00062
2458594.730517,0.99985,0.00062
2458594.731906,1.00020,0.00062
2458594.733294,1.00021,0.00062
2458594.734683,1.00017,0.00062
2458594.736072,0.99962,0.00062
2458594.737461,1.00077,0.00062
2458594.738850,0.99864,0.00062
2458594.740239,1.00071,0.00062
2458594.741628,0.99941,0.00062
2458594.743017,0.99955,0.00062
2458594.744405,0.99924,0.00062
2458594.745794,1.00025,0.00062
2458594.747183,1.00034,0.00062
2458594.748572,1.00166,0.00062
2458594.749961,0.99959,0.00062
2458594.751350,0.99992,0.00062
2458594.752739,1.00077,0.00062
2458594.754128,1.00024,0.00062
2458594.755516,1.00029,0.00062
2458594.756905,1.00004,0.00062
2458594.758294,1.00019,0.00062
2458594.759683,1.00024,0.00062
2458594.761072,0.99958,0.00062
2458594.762461,0.99993,0.00062
2458594.763850,1.00015,0.00062
2458594.765239,0.99978,0.00062
2458594.766627,1.00009,0.00062
2458594.768016,0.99976,0.00062
2458594.769405,1.00046,0.00062
2458594.770794,1.00073,0.00062
2458594.772183,1.00076,0.00062
2458594.773572,1.00079,0.00062
2458594.774961,1.00016,0.00062
2458594.776350,1.00062,0.00062
2458594.777738,0.99969,0.00062
2458594.779127,0.99932,0.00062
2458594.780516,0.99922,0.00062
2458594.781905,1.00098,0.00062
2458594.783294,1.00002,0.00062
2458594.784683,1.00049,0.00062
2458594.786072,0.99944,0.00062
2458594.787461,1.00056,0.00062
2458594.788849,0.99947,0.00062
2458594.790238,1.00056,0.00062
2458594.791627,1.00089,0.00062
2458594.793016,1.00134,0.00062
2458594.794405,0.99953,0.00062
2458594.795794,0.99994,0.00062
2458594.797183,0.99981,0.00062
2458594.798571,1.00012,0.00062
2458594.799960,0.99975,0.00062
2458594.801349,0.99977,0.00062
2458594.802738,0.99933,0.00062
2458594.804127,0.99944,0.00062
2458594.805516,1.00012,0.00062
2458594.806905,0.99986,0.00062
2458594.808294,0.99990,0.00062
2458594.809682,1.00058,0.00062
2458594.811071,1.00059,0.00062
2458594.812460,1.00059,0.00062
2458594.813849,0.99980,0.00062
2458594.815238,1.00028,0.00062
2458594.816627,0.99989,0.00062
2458594.818016,1.00013,0.00062
2458594.819405,0.99983,0.00062
2458594.820793,0.99968,0.00062
2458594.822182,0.99960,0.00062
2458594.823571,0.99921,0.00062
2458594.824960,1.00012,0.00062
2458594.826349,0.99943,0.00062
2458594.827738,1.00023,0.00062
2458594.829127,0.99936,0.00062
2458594.830516,1.00062,0.00062
2458594.831904,0.99996,0.00062
2458594.833293,1.00063,0.00062
2458594.834682,0.99972,0.00062
2458594.836071,1.00031,0.00061
2458594.837460,1.00026,0.00062
2458594.838849,1.00025,0.00062
2458594.840238,1.00012,0.00062
2458594.841627,1.00047,0.00062
2458594.843015,1.00025,0.00062
2458594.844404,0.99907,0.00062
2458594.845793,0.99976,0.00062
2458594.847182,0.99981,0.00062
2458594.848571,0.99915,0.00062
2458594.849960,1.00008,0.00062
2458594.851349,0.99976,0.00062
2458594.852738,0.99949,0.00062
2458594.854126,0.99846,0.00062
2458594.855515,0.99992,0.00062
2458594.856904,0.99973,0.00062
2458594.858293,0.99875,0.00062
2458594.859682,0.99952,0.00062
2458594.861071,0.99918,0.00062
2458594.862460,1.00015,0.00062
2458594.863849,0.99987,0.00062
2458594.865237,1.00007,0.00062
2458594.866626,0.99985,0.00062
2458594.868015,1.00047,0.00062
2458594.869404,0.99974,0.00062
2458594.870793,0.99952,0.00062
2458594.872182,0.99963,0.00062
2458594.873571,0.99983,0.00062
2458594.874960,0.99894,0.00062
2458594.876348,1.00071,0.00062
2458594.877737,0.99958,0.00062
2458594.879126,0.99993,0.00062
2458594.880515,1.00027,0.00062
2458594.881904,0.99950,0.00062
2458594.883293,0.99972,0.00062
2458594.884682,0.99936,0.00062
2458594.886070,1.00007,0.00062
2458594.887459,0.99944,0.00062
2458594.888848,1.00011,0.00062
2458594.890237,1.00027,0.00062
2458594.891626,0.99961,0.00062
2458594.893015,0.99886,0.00062
2458594.894404,0.99994,0.00062
2458594.895793,0.99933,0.00062
2458594.897181,1.00000,0.00062
2458594.898570,0.99876,0.00062
2458594.899959,1.00011,0.00062
2458594.901348,0.99970,0.00062
2458594.902737,1.00070,0.00062
2458594.904126,0.99945,0.00062
2458594.905515,0.99974,0.00062
2458594.906904,1.00020,0.00062
2458594.908292,1.00065,0.00062
2458594.909681,1.00025,0.00062
2458594.911070,0.99875,0.00062
2458594.912459,1.00022,0.00062
2458594.913848,0.99990,0.00062
2458594.915237,0.99966,0.00062
2458594.916626,0.99974,0.00062
2458594.918015,1.00085,0.00062
2458594.919403,1.00019,0.00062
2458594.920792,0.99933,0.00062
2458594.922181,0.99954,0.00062
2458594.923570,0.99960,0.00062
2458594.924959,1.00021,0.00062
2458594.926348,0.99971,0.00062
2458594.927737,0.99924,0.00062
2458594.929126,1.00056,0.00062
2458594.930514,1.00021,0.00062
2458594.931903,0.99967,0.00062
2458594.933292,0.99975,0.00062
2458594.934681,0.99980,0.00062
2458594.936070,1.00048,0.00062
2458594.937459,0.99935,0.00062
2458594.938848,0.99948,0.00062
2458594.940237,1.00031,0.00062
2458594.941625,1.00007,0.00062
2458594.943014,0.99913,0.00062
2458594.944403,1.00056,0.00061
2458594.945792,0.99963,0.00062
2458594.947181,0.99924,0.00062
2458594.948570,1.00000,0.00062
2458594.949959,1.00005,0.00062
2458594.951348,0.99975,0.00062
2458594.952736,1.00033,0.00062
2458594.954125,0.99958,0.00062
2458594.955514,0.99950,0.00062
2458594.956903,1.00024,0.00062
2458594.958292,1.00087,0.00062
2458594.959681,1.00028,0.00062
2458594.961070,0.99975,0.00062
2458594.962458,0.99920,0.00062
2458594.963847,1.00026,0.00062
2458594.965236,0.99961,0.00062
2458594.966625,0.99971,0.00062
2458594.968014,0.99944,0.00062
2458594.969403,0.99954,0.00062
2458594.970792,1.00024,0.00062
2458594.972181,0.99968,0.00062
2458594.973569,0.99915,0.00062
2458594.974958,0.99933,0.00062
2458594.976347,1.00053,0.00062
2458594.977736,0.99945,0.00062
2458594.979125,0.99998,0.00062
2458594.980514,1.00012,0.00062
2458594.981903,0.99912,0.00062
2458594.983292,1.00005,0.00062
2458594.984680,0.99923,0.00062
2458594.986069,0.99922,0.00061
2458594.987458,0.99867,0.00062
2458594.988847,0.99905,0.00062
2458594.990236,0.99931,0.00062
2458594.991625,0.99960,0.00062
2458594.993014,0.99929,0.00062
2458594.994403,0.99951,0.00062
2458594.995791,0.99966,0.00062
2458594.997180,0.99957,0.00062
2458594.998569,0.99927,0.00062
2458594.999958,0.99953,0.00062
2458595.001347,0.99939,0.00062
2458595.002736,1.00050,0.00062
2458595.004125,0.99923,0.00062
2458595.005514,1.00008,0.00062
2458595.006902,0.99896,0.00062
2458595.008291,1.00044,0.00062
2458595.009680,0.99869,0.00062
2458595.011069,0.99979,0.00062
2458595.012458,0.99935,0.00062
2458595.013847,1.00005,0.00062
2458595.015236,0.99910,0.00062
2458595.016624,1.00033,0.00062
2458595.018013,0.99991,0.00062
2458595.019402,0.99985,0.00062
2458595.020791,0.99903,0.00062
2458595.022180,0.99906,0.00062
2458595.023569,1.00011,0.00062
2458595.024958,0.99950,0.00062
2458595.026347,0.99974,0.00062
2458595.027735,0.99949,0.00062
2458595.029124,1.00026,0.00062
2458595.030513,0.99939,0.00062
2458595.031902,0.99966,0.00062
2458595.033291,0.99985,0.00062
2458595.034680,0.99939,0.00062
2458595.036069,0.99973,0.00062
2458595.037458,1.00011,0.00062
2458595.038846,1.00063,0.00062
2458595.040235,0.99998,0.00062
2458595.041624,0.99971,0.00062
2458595.043013,1.00018,0.00062
2458595.044402,1.00007,0.00062
2458595.045791,0.99910,0.00062
2458595.047180,0.99962,0.00062
2458595.048569,0.99853,0.00062
2458595.049957,0.99975,0.00062
2458595.051346,1.00011,0.00062
2458595.052735,0.99917,0.00062
2458595.054124,0.99903,0.00062
2458595.055513,1.00024,0.00062
2458595.056902,0.99956,0.00062
2458595.058291,1.00048,0.00062
2458595.059680,0.99956,0.00062
2458595.061068,0.99949,0.00062
2458595.062457,0.99862,0.00062
2458595.063846,0.99922,0.00062
2458595.065235,0.99939,0.00062
2458595.066624,0.99947,0.00062
2458595.068013,0.99968,0.00062
2458595.069402,0.99895,0.00062
2458595.070790,0.99938,0.00062
2458595.072179,0.99966,0.00062
2458595.073568,0.99971,0.00062
2458595.074957,0.99937,0.00062
2458595.076346,0.99922,0.00062
2458595.077735,0.99938,0.00062
2458595.079124,1.00060,0.00062
2458595.080513,0.99984,0.00062
2458595.081901,0.99967,0.00062
2458595.083290,1.00072,0.00062
2458595.084679,0.99854,0.00062
2458595.086068,1.00129,0.00062
2458595.087457,1.00034,0.00062
2458595.088846,1.00013,0.00062
2458595.090235,0.99960,0.00062
2458595.091624,0.99814,0.00062
2458595.093012,0.99894,0.00062
2458595.094401,0.99999,0.00062
2458595.095790,0.99991,0.00062
2458595.097179,0.99934,0.00062
2458595.098568,1.00003,0.00062
2458595.099957,0.99909,0.00062
2458595.101346,0.99991,0.00062
2458595.102735,0.99972,0.00062
2458595.104123,0.99978,0.00062
2458595.105512,1.00043,0.00062
2458595.106901,0.99974,0.00062
2458595.108290,0.99929,0.00062
2458595.109679,0.99950,0.00062
2458595.111068,0.99997,0.00062
2458595.112457,0.99953,0.00062
2458595.113846,0.99955,0.00062
2458595.115234,0.99921,0.00062
2458595.116623,0.99992,0.00062
2458595.118012,0.99954,0.00062
2458595.119401,1.00044,0.00062
2458595.120790,0.99972,0.00062
2458595.122179,0.99912,0.00062
2458595.123568,0.99914,0.00062
2458595.124956,0.99955,0.00062
2458595.126345,1.00056,0.00062
2458595.127734,1.00028,0.00062
2458595.129123,0.99992,0.00062
2458595.130512,0.99907,0.00062
2458595.131901,1.00032,0.00062
2458595.133290,0.99959,0.00062
2458595.134679,0.99938,0.00062
2458595.136067,0.99941,0.00062
2458595.137456,0.99927,0.00062
2458595.138845,1.00106,0.00062
2458595.140234,0.99968,0.00062
2458595.141623,1.00060,0.00062
2458595.143012,1.00018,0.00062
2458595.144401,0.99865,0.00062
2458595.145790,1.00030,0.00062
2458595.147178,0.99915,0.00062
2458595.148567,1.00015,0.00062
2458595.149956,1.00064,0.00062
2458595.151345,1.00074,0.00062
2458595.152734,1.00008,0.00062
2458595.154123,1.00019,0.00062
2458595.155512,1.00021,0.00062
2458595.156901,0.99961,0.00062
2458595.158289,1.00007,0.00062
2458595.159678,0.99889,0.00062
2458595.161067,1.00048,0.00062
2458595.162456,1.00008,0.00062
2458595.163845,1.00013,0.00062
2458595.165234,0.99934,0.00062
2458595.166623,1.00109,0.00062
2458595.168011,0.99905,0.00062
2458595.169400,0.99925,0.00062
2458595.170789,0.99935,0.00062
2458595.172178,1.00091,0.00062
2458595.173567,0.99965,0.00062
2458595.174956,0.99978,0.00062
2458595.176345,1.00079,0.00062
2458595.177734,0.99931,0.00061
2458595.179122,0.99956,0.00062
2458595.180511,1.00018,0.00062
2458595.181900,1.00076,0.00062
2458595.183289,0.99951,0.00062
2458595.184678,1.00006,0.00062
2458595.186067,0.99962,0.00062
2458595.187456,1.00003,0.00062
2458595.188845,1.00017,0.00062
2458595.190233,0.99878,0.00062
2458595.191622,0.99959,0.00062
2458595.193011,0.99990,0.00062
2458595.194400,1.00004,0.00062
2458595.195789,1.00014,0.00062
2458595.197178,1.00027,0.00062
2458595.198567,1.00026,0.00062
2458595.199955,0.99990,0.00062
2458595.201344,0.99956,0.00062
2458595.202733,0.99986,0.00062
2458595.204122,1.00041,0.00062
2458595.205511,0.99944,0.00062
2458595.206900,1.00007,0.00062
2458595.208289,0.99986,0.00062
2458595.209678,0.99980,0.00062
2458595.211066,1.00024,0.00062
2458595.212455,0.99994,0.00062
2458595.213844,0.99943,0.00062
2458595.215233,0.99989,0.00062
2458595.216622,0.99884,0.00062
2458595.218011,0.99891,0.00062
2458595.219400,0.99944,0.00062
2458595.220789,0.99974,0.00062
2458595.222177,1.00049,0.00062
2458595.223566,0.99875,0.00062
2458595.224955,1.00009,0.00062
2458595.226344,1.00160,0.00062
2458595.227733,0.99942,0.00062
2458595.229122,1.00131,0.00062
2458595.230511,0.99930,0.00062
2458595.231900,1.00065,0.00062
2458595.233288,0.99894,0.00062
2458595.234677,0.99984,0.00062
2458595.236066,0.99974,0.00062
2458595.237455,0.99979,0.00062
2458595.238844,1.00049,0.00062
2458595.240233,0.99955,0.00062
2458595.241622,1.00064,0.00062
2458595.243010,1.00026,0.00062
2458595.244399,1.00050,0.00062
2458595.245788,0.99937,0.00062
2458595.247177,0.99930,0.00062
2458595.248566,0.99980,0.00062
2458595.249955,0.99988,0.00062
2458595.251344,0.99875,0.00062
2458595.252733,1.00022,0.00062
2458595.254121,0.99973,0.00062
2458595.255510,0.99994,0.00062
2458595.256899,0.99971,0.00062
2458595.258288,0.99958,0.00062
2458595.259677,0.99972,0.00062
2458595.261066,0.99939,0.00062
2458595.262455,0.99950,0.00062
2458595.263844,1.00069,0.00062
2458595.265232,0.99993,0.00062
2458595.266621,0.99887,0.00062
2458595.268010,0.99941,0.00062
2458595.269399,1.00031,0.00062
2458595.270788,0.99956,0.00062
2458595.272177,1.00056,0.00062
2458595.273566,0.99967,0.00062
2458595.274954,0.99991,0.00062
2458595.276343,1.00008,0.00062
2458595.277732,1.00087,0.00062
2458595.279121,0.99883,0.00062
2458595.280510,0.99955,0.00062
2458595.281899,1.00036,0.00062
2458595.283288,0.99966,0.00062
2458595.284677,1.00161,0.00062
2458595.286065,0.99981,0.00062
2458595.287454,0.99860,0.00061
2458595.288843,1.00028,0.00062
2458595.290232,0.99960,0.00062
2458595.291621,1.00011,0.00062
2458595.293010,0.99930,0.00062
2458595.294399,0.99894,0.00061
2458595.295788,1.00012,0.00062
2458595.297176,1.00010,0.00062
2458595.298565,0.99996,0.00062
2458595.299954,0.99953,0.00062
2458595.301343,0.99916,0.00062
2458595.302732,1.00030,0.00062
2458595.304121,0.99984,0.00062
2458595.305510,0.99899,0.00062
2458595.306898,0.99997,0.00062
2458595.308287,0.99947,0.00062
2458595.309676,0.99956,0.00062
2458595.311065,1.00024,0.00062
2458595.312454,1.00064,0.00062
2458595.313843,1.00013,0.00062
2458595.315232,0.99930,0.00061
2458595.316621,1.00068,0.00062
2458595.318009,0.99962,0.00062
2458595.319398,0.99927,0.00062
2458595.320787,0.99974,0.00062
2458595.322176,0.99985,0.00062
2458595.323565,1.00113,0.00062
2458595.324954,0.99893,0.00062
2458595.326343,0.99938,0.00062
2458595.327732,1.00062,0.00062
2458595.329120,1.00011,0.00062
2458595.330509,1.00029,0.00061
2458595.331898,0.99918,0.00062
2458595.333287,1.00036,0.00062
2458595.334676,0.99920,0.00061
2458595.336065,1.00110,0.00062
2458595.337454,1.00049,0.00062
2458595.338842,0.99904,0.00061
2458595.340231,0.99947,0.00062
2458595.341620,0.99938,0.00062
2458595.343009,0.99939,0.00062
2458595.344398,0.99987,0.00062
2458595.345787,0.99973,0.00062
2458595.347176,0.99955,0.00062
2458595.348565,0.99943,0.00061
2458595.349953,1.00005,0.00062
2458595.351342,1.00000,0.00062
2458595.352731,0.99859,0.00062
2458595.354120,0.99976,0.00062
2458595.355509,0.99910,0.00062
2458595.356898,0.99956,0.00062
2458595.358287,0.99994,0.00061
2458595.359676,1.00015,0.00062
2458595.361064,0.99941,0.00062
2458595.362453,0.99992,0.00062
2458595.363842,0.99985,0.00062
2458595.365231,0.99936,0.00062
2458595.366620,0.99976,0.00062
2458595.368009,0.99980,0.00062
2458595.369398,0.99998,0.00062
2458595.370786,0.99939,0.00062
2458595.372175,0.99883,0.00062
2458595.373564,0.99903,0.00062
2458595.374953,0.99932,0.00062
2458595.376342,0.99973,0.00062
2458595.377731,0.99970,0.00062
2458595.379120,1.00043,0.00062
2458595.380509,1.00021,0.00062
2458595.381897,1.00010,0.00062
2458595.383286,1.00019,0.00062
2458595.384675,1.00030,0.00062
2458595.386064,0.99973,0.00062
2458595.387453,1.00026,0.00062
2458595.388842,0.99965,0.00061
2458595.390231,0.99943,0.00062
2458595.391620,0.99975,0.00062
2458595.393008,1.00000,0.00062
2458595.394397,1.00085,0.00062
2458595.395786,0.99952,0.00061
2458595.397175,1.00100,0.00062
2458595.398564,0.99996,0.00062
2458595.399953,1.00051,0.00062
2458595.401342,0.99984,0.00062
2458595.402730,1.00040,0.00062
2458595.404119,0.99940,0.00061
2458595.405508,1.00008,0.00062
2458595.406897,0.99951,0.00062
2458595.408286,1.00135,0.00062
2458595.409675,0.99914,0.00062
2458595.411064,0.99953,0.00062
2458595.412453,0.99923,0.00062
2458595.413841,1.00019,0.00062
2458595.415230,1.00010,0.00062
2458595.416619,0.99892,0.00062
2458595.418008,0.99908,0.00062
2458595.419397,0.99970,0.00062
2458595.420786,0.99994,0.00062
2458595.422175,0.99982,0.00062
2458595.423564,0.99934,0.00062
2458595.424952,0.99988,0.00062
2458595.426341,0.99874,0.00062
2458595.427730,0.99969,0.00062
2458595.429119,0.99973,0.00062
2458595.430508,0.99948,0.00062
2458595.431897,0.99963,0.00062
2458595.433286,0.99977,0.00062
2458595.434674,0.99991,0.00062
2458595.436063,1.00031,0.00062
2458595.437452,1.00065,0.00062
2458595.438841,1.00022,0.00062
2458595.440230,1.00016,0.00062
2458595.441619,1.00010,0.00062
2458595.443008,1.00009,0.00062
2458595.444397,0.99902,0.00061
2458595.445785,0.99928,0.00062
2458595.447174,0.99950,0.00062
2458595.448563,1.00201,0.00062
2458595.449952,0.99954,0.00062
2458595.451341,1.00037,0.00062
2458595.452730,0.99997,0.00062
2458595.454119,0.99894,0.00062
2458595.455507,0.99998,0.00062
2458595.456896,0.99944,0.00062
2458595.458285,0.99963,0.00062
2458595.459674,0.99990,0.00062
2458595.461063,0.99903,0.00062
2458595.462452,0.99930,0.00062
2458595.463841,0.99971,0.00062
2458595.465230,0.99973,0.00062
2458595.466618,1.00100,0.00062
2458595.468007,0.99931,0.00062
2458595.469396,0.99912,0.00062
2458595.470785,0.99998,0.00062
2458595.472174,1.00023,0.00062
2458595.473563,0.99979,0.00062
2458595.474952,1.00019,0.00062
2458595.476341,1.00006,0.00062
2458595.477729,0.99972,0.00062
2458595.479118,0.99967,0.00062
2458595.480507,1.00001,0.00062
2458595.481896,0.99860,0.00062
2458595.483285,0.99953,0.00062
2458595.484674,0.99898,0.00062
2458595.486063,0.99975,0.00062
2458595.487451,0.99961,0.00062
2458595.488840,0.99964,0.00062
2458595.490229,0.99953,0.00062
2458595.491618,0.99918,0.00062
2458595.493007,1.00017,0.00062
2458595.494396,0.99946,0.00062
2458595.495785,1.00000,0.00062
2458595.497174,1.00006,0.00062
2458595.498562,1.00184,0.00062
2458595.499951,0.99963,0.00062
2458595.501340,1.00047,0.00062
2458595.502729,1.00018,0.00062
2458595.504118,0.99917,0.00061
2458595.505507,0.99887,0.00061
2458595.506896,0.99962,0.00062
2458595.508284,1.00064,0.00062
2458595.509673,0.99977,0.00062
2458595.511062,1.00062,0.00062
2458595.512451,0.99969,0.00062
2458595.513840,1.00025,0.00062
2458595.515229,0.99989,0.00061
2458595.516618,1.00001,0.00062
2458595.518007,1.00039,0.00062
2458595.519395,1.00013,0.00061
2458595.520784,0.99986,0.00062
2458595.522173,0.99999,0.00061
2458595.523562,0.99997,0.00062
2458595.524951,0.99974,0.00062
2458595.526340,1.00012,0.00062
2458595.527729,0.99917,0.00062
2458595.529117,0.99977,0.00061
2458595.530506,0.99957,0.00062
2458595.531895,1.00003,0.00061
2458595.533284,1.00029,0.00062
2458595.534673,0.99872,0.00062
2458595.536062,1.00007,0.00062
2458595.537451,1.00011,0.00061
2458595.538840,0.99980,0.00061
2458595.540228,1.00014,0.00061
2458595.541617,1.00042,0.00062
2458595.543006,0.99909,0.00061
2458595.544395,0.99988,0.00062
2458595.545784,1.00040,0.00062
2458595.547173,0.99986,0.00062
2458595.548562,0.99988,0.00061
2458595.549951,0.99951,0.00061
2458595.551339,0.99920,0.00061
2458595.552728,0.99923,0.00062
2458595.554117,0.99940,0.00061
2458595.555506,0.99993,0.00061
2458595.556895,0.99892,0.00062
2458595.558284,0.99965,0.00061
2458595.559673,1.00100,0.00062
2458595.561061,0.99989,0.00061
2458595.562450,0.99981,0.00062
2458595.563839,0.99991,0.00061
2458595.565228,1.00037,0.00061
2458595.566617,1.00011,0.00062
2458595.568006,1.00041,0.00062
2458595.569395,1.00052,0.00062
2458595.570784,0.99998,0.00061
2458595.572172,0.99957,0.00061
2458595.573561,0.99909,0.00061
2458595.574950,0.99993,0.00062
2458595.576339,0.99979,0.00061
2458595.577728,1.00038,0.00061
2458595.579117,1.00012,0.00062
2458595.580506,0.99973,0.00061
2458595.581894,0.99914,0.00062
2458595.583283,0.99961,0.00062
2458595.584672,0.99988,0.00062
2458595.586061,1.00066,0.00062
2458595.587450,1.00009,0.00061
2458595.588839,1.00030,0.00062
2458595.590228,0.99938,0.00062
2458595.591617,0.99916,0.00061
2458595.593005,0.99995,0.00062
2458595.594394,0.99944,0.00062
2458595.595783,1.00006,0.00061
2458595.597172,0.99925,0.00061
2458595.598561,1.00006,0.00062
2458595.599950,1.00142,0.00062
2458595.601339,0.99975,0.00062
2458595.602727,0.99900,0.00062
2458595.604116,1.00023,0.00062
2458595.605505,0.99945,0.00061
2458595.606894,1.00015,0.00062
2458595.608283,1.00019,0.00062
2458595.609672,0.99957,0.00062
2458595.611061,1.00066,0.00061
2458595.612450,0.99983,0.00061
2458595.613838,0.99922,0.00062
2458595.615227,0.99971,0.00062
2458595.616616,0.99906,0.00061
2458595.618005,0.99950,0.00062
2458595.619394,1.00026,0.00062
2458595.620783,0.99830,0.00061
2458595.622172,0.99941,0.00062
2458595.623560,0.99934,0.00062
2458595.624949,0.99930,0.00062
2458595.626338,0.99931,0.00062
2458595.627727,1.00016,0.00062
2458595.629116,0.99939,0.00061
2458595.630505,1.00013,0.00062
2458595.631894,0.99925,0.00062
2458595.633283,0.99848,0.00061
2458595.634671,1.00033,0.00062
2458595.636060,0.99937,0.00061
2458595.637449,0.99894,0.00061
2458595.638838,0.99953,0.00062
2458595.640227,0.99876,0.00062
2458595.641616,0.99985,0.00062
2458595.643005,0.99957,0.00061
2458595.644393,0.99975,0.00062
2458595.645782,1.00018,0.00062
2458595.647171,0.99947,0.00062
2458595.648560,1.00017,0.00062
2458595.649949,1.00015,0.00061
2458595.651338,0.99919,0.00062
2458595.652727,0.99971,0.00061
2458595.654116,0.99993,0.00062
2458595.655504,0.99934,0.00061
2458595.656893,1.00009,0.00062
2458595.658282,0.99990,0.00062
2458595.659671,1.00035,0.00061
2458595.661060,0.99900,0.00062
2458595.662449,0.99816,0.00061
2458595.663838,1.00000,0.00062
2458595.665226,0.99999,0.00062
2458595.666615,0.99973,0.00061
2458595.668004,1.00107,0.00062
2458595.669393,0.99993,0.00061
2458595.670782,0.99994,0.00062
2458595.672171,1.00004,0.00061
2458595.673560,1.00033,0.00062
2458595.674949,0.99956,0.00062
2458595.676337,0.99976,0.00061
2458595.677726,1.00088,0.00062
2458595.679115,0.99877,0.00061
2458595.680504,1.00077,0.00061
2458595.681893,1.00031,0.00062
2458595.683282,1.00108,0.00062
2458595.684671,0.99895,0.00062
2458595.686059,0.99943,0.00062

==> Data/TESS_S37P1_v2.csv <==
# time,flux,flux_err
2459308.345415,1.00434,0.00053
2459308.346804,1.00304,0.00053
2459308.348193,1.00440,0.00053
2459308.349581,1.00439,0.00053
2459308.350970,1.00414,0.00053
2459308.352359,1.00393,0.00053
2459308.353748,1.00378,0.00053
2459308.355137,1.00334,0.00053
2459308.356526,1.00291,0.00053
2459308.357915,1.00328,0.00053
2459308.359304,1.00297,0.00053
2459308.360693,1.00405,0.00053
2459308.362082,1.00254,0.00053
2459308.363471,1.00408,0.00053
2459308.364860,1.00388,0.00053
2459308.366248,1.00364,0.00053
2459308.367637,1.00370,0.00053
2459308.369026,1.00289,0.00053
2459308.370415,1.00259,0.00053
2459308.371804,1.00303,0.00053
2459308.373193,1.00248,0.00053
2459308.374582,1.00267,0.00053
2459308.375971,1.00365,0.00053
2459308.377360,1.00295,0.00053
2459308.378749,1.00254,0.00053
2459308.380138,1.00229,0.00053
2459308.381526,1.00213,0.00053
2459308.382915,1.00081,0.00053
2459308.384304,1.00257,0.00053
2459308.385693,1.00189,0.00053
2459308.387082,1.00219,0.00053
2459308.388471,1.00164,0.00053
2459308.389860,1.00216,0.00053
2459308.391249,1.00112,0.00053
2459308.392638,1.00193,0.00053
2459308.394027,1.00116,0.00053
2459308.395416,1.00123,0.00053
2459308.396804,1.00191,0.00053
2459308.398193,1.00184,0.00053
2459308.399582,1.00121,0.00052
2459308.400971,1.00034,0.00052
2459308.402360,1.00117,0.00052
2459308.403749,1.00116,0.00052
2459308.405138,1.00022,0.00052
2459308.406527,1.00163,0.00052
2459308.407916,1.00074,0.00052
2459308.409305,1.00159,0.00052
2459308.410694,1.00062,0.00052
2459308.412082,1.00073,0.00052
2459308.413471,1.00026,0.00052
2459308.414860,1.00033,0.00052
2459308.416249,1.00089,0.00052
2459308.417638,1.00064,0.00052
2459308.419027,0.99991,0.00052
2459308.420416,1.00086,0.00052
2459308.421805,1.00009,0.00052
2459308.423194,0.99989,0.00052
2459308.424583,1.00100,0.00052
2459308.425972,1.00040,0.00052
2459308.427361,1.00011,0.00052
2459308.428749,0.99966,0.00052
2459308.430138,1.00043,0.00052
2459308.431527,1.00071,0.00052
2459308.432916,1.00069,0.00052
2459308.434305,0.99935,0.00052
2459308.435694,0.99993,0.00052
2459308.437083,1.00047,0.00052
2459308.438472,1.00031,0.00052
2459308.439861,0.99973,0.00052
2459308.441250,1.00008,0.00052
2459308.442639,0.99945,0.00052
2459308.444027,0.99969,0.00052
2459308.445416,1.00055,0.00052
2459308.446805,1.00023,0.00052
2459308.448194,0.99936,0.00052
2459308.449583,0.99972,0.00052
2459308.450972,0.99955,0.00052
2459308.452361,0.99932,0.00052
2459308.453750,1.00103,0.00052
2459308.455139,0.99966,0.00052
2459308.456528,0.99982,0.00052
2459308.457917,1.00071,0.00052
2459308.459305,0.99961,0.00052
2459308.460694,0.99948,0.00052
2459308.462083,0.99986,0.00052
2459308.463472,1.00007,0.00052
2459308.464861,0.99982,0.00052
2459308.466250,0.99985,0.00052
2459308.467639,0.99835,0.00052
2459308.469028,0.99961,0.00052
2459308.470417,0.99953,0.00052
2459308.471806,0.99976,0.00052
2459308.473195,0.99886,0.00052
2459308.474584,0.99981,0.00052
2459308.475972,0.99915,0.00052
2459308.477361,1.00016,0.00052
2459308.478750,0.99907,0.00052
2459308.480139,0.99915,0.00052
2459308.481528,0.99985,0.00052
2459308.482917,0.99816,0.00052
2459308.484306,1.00033,0.00052
2459308.485695,0.99893,0.00052
2459308.487084,0.99981,0.00052
2459308.488473,0.99970,0.00052
2459308.489862,0.99978,0.00052
2459308.491250,1.00003,0.00052
2459308.492639,0.99852,0.00052
2459308.494028,1.00076,0.00052
2459308.495417,0.99935,0.00052
2459308.496806,0.99932,0.00052
2459308.498195,1.00004,0.00052
2459308.499584,0.99994,0.00052
2459308.500973,0.99992,0.00052
2459308.502362,0.99920,0.00052
2459308.503751,0.99983,0.00052
2459308.505140,1.00004,0.00052
2459308.506528,0.99957,0.00052
2459308.507917,1.00003,0.00052
2459308.509306,1.00017,0.00052
2459308.510695,1.00008,0.00052
2459308.512084,0.99926,0.00052
2459308.513473,0.99984,0.00052
2459308.514862,0.99955,0.00052
2459308.516251,0.99966,0.00052
2459308.517640,0.99984,0.00052
2459308.519029,0.99978,0.00052
2459308.520418,0.99928,0.00052
2459308.521806,1.00018,0.00052
2459308.523195,0.99985,0.00052
2459308.524584,0.99995,0.00052
2459308.525973,0.99918,0.00052
2459308.527362,0.99928,0.00052
2459308.528751,0.99873,0.00052
2459308.530140,1.00001,0.00052
2459308.531529,0.99929,0.00052
2459308.532918,0.99923,0.00052
2459308.534307,0.99955,0.00052
2459308.535696,0.99926,0.00052
2459308.537085,0.99948,0.00052
2459308.538473,0.99976,0.00052
2459308.539862,0.99876,0.00052
2459308.541251,0.99950,0.00052
2459308.542640,1.00006,0.00052
2459308.544029,1.00025,0.00052
2459308.545418,0.99904,0.00052
2459308.546807,0.99833,0.00052
2459308.548196,1.00051,0.00052
2459308.549585,0.99991,0.00052
2459308.550974,0.99867,0.00052
2459308.552363,0.99953,0.00052
2459308.553751,0.99895,0.00052
2459308.555140,1.00058,0.00052
2459308.556529,0.99983,0.00052
2459308.557918,0.99990,0.00052
2459308.559307,0.99874,0.00052
2459308.560696,0.99974,0.00052
2459308.562085,0.99959,0.00052
2459308.563474,0.99969,0.00052
2459308.564863,0.99938,0.00052
2459308.566252,0.99982,0.00052
2459308.567641,0.99968,0.00052
2459308.569029,1.00010,0.00052
2459308.570418,0.99945,0.00052
2459308.571807,0.99996,0.00052
2459308.573196,0.99938,0.00052
2459308.574585,0.99882,0.00052
2459308.575974,0.99886,0.00052
2459308.577363,0.99926,0.00052
2459308.578752,0.99919,0.00052
2459308.580141,0.99993,0.00052
2459308.581530,0.99942,0.00052
2459308.582919,1.00024,0.00052
2459308.584308,1.00022,0.00052
2459308.585696,0.99887,0.00052
2459308.587085,0.99933,0.00052
2459308.588474,0.99980,0.00052
2459308.589863,0.99912,0.00052
2459308.591252,0.99944,0.00052
2459308.592641,1.00014,0.00052
2459308.594030,0.99994,0.00052
2459308.595419,0.99906,0.00052
2459308.596808,0.99999,0.00052
2459308.598197,0.99952,0.00052
2459308.599586,0.99985,0.00052
2459308.600974,1.00030,0.00052
2459308.602363,1.00007,0.00052
2459308.603752,0.99874,0.00052
2459308.605141,0.99848,0.00052
2459308.606530,0.99953,0.00052
2459308.607919,0.99923,0.00052
2459308.609308,1.00008,0.00052
2459308.610697,0.99900,0.00052
2459308.612086,0.99917,0.00052
2459308.613475,1.00058,0.00052
2459308.614864,0.99995,0.00052
2459308.616252,0.99992,0.00052
2459308.617641,0.99958,0.00052
2459308.619030,1.00002,0.00052
2459308.620419,0.99893,0.00052
2459308.621808,0.99954,0.00052
2459308.623197,1.00002,0.00052
2459308.624586,0.99941,0.00052
2459308.625975,0.99897,0.00052
2459308.627364,0.99943,0.00052
2459308.628753,0.99908,0.00052
2459308.630142,1.00025,0.00052
2459308.631530,0.99950,0.00052
2459308.632919,0.99915,0.00052
2459308.634308,0.99869,0.00052
2459308.635697,0.99954,0.00052
2459308.637086,0.99915,0.00052
2459308.638475,0.99887,0.00052
2459308.639864,1.00001,0.00052
2459308.641253,0.99956,0.00052
2459308.642642,0.99947,0.00052
2459308.644031,0.99871,0.00052
2459308.645420,0.99973,0.00052
2459308.646809,0.99917,0.00052
2459308.648197,1.00012,0.00052
2459308.649586,0.99896,0.00052
2459308.650975,0.99905,0.00052
2459308.652364,0.99917,0.00052
2459308.653753,0.99979,0.00052
2459308.655142,0.99962,0.00052
2459308.656531,0.99939,0.00052
2459308.657920,0.99997,0.00052
2459308.659309,1.00007,0.00052
2459308.660698,0.99903,0.00052
2459308.662087,0.99988,0.00052
2459308.663475,0.99873,0.00052
2459308.664864,0.99900,0.00052
2459308.666253,0.99895,0.00052
2459308.667642,0.99904,0.00052
2459308.669031,0.99890,0.00052
2459308.670420,0.99930,0.00052
2459308.671809,0.99919,0.00052
2459308.673198,0.99952,0.00052
2459308.674587,0.99905,0.00052
2459308.675976,0.99955,0.00052
2459308.677365,0.99856,0.00052
2459308.678753,1.00039,0.00052
2459308.680142,0.99926,0.00052
2459308.681531,0.99951,0.00052
2459308.682920,0.99985,0.00052
2459308.684309,0.99973,0.00052
2459308.685698,0.99924,0.00052
2459308.687087,1.00004,0.00052
2459308.688476,0.99967,0.00052
2459308.689865,0.99857,0.00052
2459308.691254,0.99914,0.00052
2459308.692643,0.99976,0.00052
2459308.694032,0.99930,0.00052
2459308.695420,0.99934,0.00052
2459308.696809,0.99949,0.00052
2459308.698198,0.99874,0.00052
2459308.699587,0.99960,0.00052
2459308.700976,0.99968,0.00052
2459308.702365,0.99905,0.00052
2459308.703754,0.99905,0.00052
2459308.705143,1.00015,0.00052
2459308.706532,0.99893,0.00052
2459308.707921,0.99924,0.00052
2459308.709310,0.99968,0.00052
2459308.710698,0.99862,0.00052
2459308.712087,0.99952,0.00052
2459308.713476,0.99920,0.00052
2459308.714865,1.00037,0.00052
2459308.716254,0.99937,0.00052
2459308.717643,0.99908,0.00052
2459308.719032,1.00047,0.00052
2459308.720421,0.99999,0.00052
2459308.721810,0.99990,0.00052
2459308.723199,1.00001,0.00052
2459308.724588,0.99941,0.00052
2459308.725976,0.99979,0.00052
2459308.727365,0.99872,0.00052
2459308.728754,0.99943,0.00052
2459308.730143,0.99998,0.00052
2459308.731532,0.99909,0.00052
2459308.732921,0.99950,0.00052
2459308.734310,1.00050,0.00052
2459308.735699,0.99834,0.00052
2459308.737088,0.99976,0.00052
2459308.738477,0.99959,0.00052
2459308.739866,0.99965,0.00052
2459308.741254,0.99937,0.00052
2459308.742643,0.99950,0.00052
2459308.744032,0.99982,0.00052
2459308.745421,0.99947,0.00052
2459308.746810,0.99968,0.00052
2459308.748199,0.99942,0.00052
2459308.749588,1.00075,0.00052
2459308.750977,1.00002,0.00052
2459308.752366,0.99973,0.00052
2459308.753755,1.00004,0.00052
2459308.755144,0.99938,0.00052
2459308.756533,0.99913,0.00052
2459308.757921,0.99915,0.00052
2459308.759310,0.99966,0.00052
2459308.760699,0.99949,0.00052
2459308.762088,0.99996,0.00052
2459308.763477,1.00002,0.00052
2459308.764866,0.99949,0.00052
2459308.766255,0.99970,0.00052
2459308.767644,0.99937,0.00052
2459308.769033,0.99972,0.00052
2459308.770422,1.00054,0.00052
2459308.771811,0.99944,0.00052
2459308.773199,0.99872,0.00052
2459308.774588,0.99897,0.00052
2459308.775977,1.00053,0.00052
2459308.777366,0.99853,0.00052
2459308.778755,1.00003,0.00052
2459308.780144,0.99982,0.00052
2459308.781533,0.99992,0.00052
2459308.782922,1.00024,0.00052
2459308.784311,0.99921,0.00052
2459308.785700,0.99991,0.00052
2459308.787089,0.99978,0.00052
2459308.788477,0.99929,0.00052
2459308.789866,0.99978,0.00052
2459308.791255,0.99973,0.00052
2459308.792644,0.99997,0.00052
2459308.794033,0.99878,0.00052
2459308.795422,1.00019,0.00052
2459308.796811,0.99939,0.00052
2459308.798200,0.99965,0.00052
2459308.799589,0.99937,0.00052
2459308.800978,0.99972,0.00052
2459308.802367,1.00063,0.00052
2459308.803756,0.99934,0.00052
2459308.805144,0.99919,0.00052
2459308.806533,1.00013,0.00052
2459308.807922,0.99984,0.00052
2459308.809311,0.99979,0.00052
2459308.810700,1.00011,0.00052
2459308.812089,1.00000,0.00052
2459308.813478,0.99989,0.00052
2459308.814867,0.99985,0.00052
2459308.816256,0.99998,0.00052
2459308.817645,0.99991,0.00052
2459308.819034,0.99979,0.00052
2459308.820422,0.99913,0.00052
2459308.821811,0.99965,0.00052
2459308.823200,0.99978,0.00052
2459308.824589,1.00005,0.00052
2459308.825978,0.99911,0.00052
2459308.827367,1.00078,0.00052
2459308.828756,0.99964,0.00052
2459308.830145,1.00069,0.00052
2459308.831534,1.00018,0.00052
2459308.832923,0.99987,0.00052
2459308.834312,0.99987,0.00052
2459308.835700,0.99999,0.00052
2459308.837089,0.99987,0.00052
2459308.838478,0.99985,0.00052
2459308.839867,1.00006,0.00052
2459308.841256,0.99941,0.00052
2459308.842645,0.99924,0.00052
2459308.844034,1.00034,0.00052
2459308.845423,0.99897,0.00052
2459308.846812,0.99901,0.00052
2459308.848201,0.99941,0.00052
2459308.849590,0.99996,0.00052
2459308.850978,0.99992,0.00052
2459308.852367,0.99992,0.00052
2459308.853756,0.99980,0.00052
2459308.855145,1.00004,0.00052
2459308.856534,0.99912,0.00052
2459308.857923,1.00039,0.00052
2459308.859312,0.99969,0.00052
2459308.860701,0.99986,0.00052
2459308.862090,0.99941,0.00052
2459308.863479,1.00011,0.00052
2459308.864868,0.99998,0.00052
2459308.866257,0.99982,0.00052
2459308.867645,0.99978,0.00052
2459308.869034,1.00017,0.00052
2459308.870423,0.99947,0.00052
2459308.871812,0.99967,0.00052
2459308.873201,1.00017,0.00052
2459308.874590,0.99972,0.00052
2459308.875979,0.99977,0.00052
2459308.877368,0.99917,0.00052
2459308.878757,1.00092,0.00052
2459308.880146,0.99978,0.00052
2459308.881535,1.00047,0.00052
2459308.882923,1.00000,0.00052
2459308.884312,1.00067,0.00052
2459308.885701,1.00058,0.00052
2459308.887090,0.99833,0.00052
2459308.888479,0.99941,0.00052
2459308.889868,1.00015,0.00052
2459308.891257,0.99971,0.00052
2459308.892646,0.99944,0.00052
2459308.894035,0.99964,0.00052
2459308.895424,1.00029,0.00052
2459308.896813,1.00019,0.00052
2459308.898201,1.00100,0.00052
2459308.899590,0.99915,0.00052
2459308.900979,0.99976,0.00052
2459308.902368,0.99911,0.00052
2459308.903757,1.00021,0.00052
2459308.905146,1.00002,0.00052
2459308.906535,0.99952,0.00052
2459308.907924,0.99995,0.00052
2459308.909313,0.99936,0.00052
2459308.910702,0.99909,0.00052
2459308.912091,1.00021,0.00052
2459308.913480,0.99909,0.00052
2459308.914868,0.99986,0.00052
2459308.916257,1.00041,0.00052
2459308.917646,0.99985,0.00052
2459308.919035,0.99947,0.00052
2459308.920424,1.00061,0.00052
2459308.921813,0.99918,0.00052
2459308.923202,1.00019,0.00052
2459308.924591,1.00014,0.00052
2459308.925980,1.00029,0.00052
2459308.927369,0.99985,0.00052
2459308.928758,0.99951,0.00052
2459308.930146,1.00005,0.00052
2459308.931535,1.00027,0.00052
2459308.932924,1.00080,0.00052
2459308.934313,0.99946,0.00052
2459308.935702,0.99995,0.00052
2459308.937091,0.99934,0.00052
2459308.938480,1.00041,0.00052
2459308.939869,1.00065,0.00052
2459308.941258,1.00086,0.00052
2459308.942647,0.99946,0.00052
2459308.944036,0.99923,0.00052
2459308.945424,1.00047,0.00052
2459308.946813,1.00064,0.00052
2459308.948202,1.00009,0.00052
2459308.949591,0.99968,0.00052
2459308.950980,1.00000,0.00052
2459308.952369,1.00098,0.00052
2459308.953758,0.99972,0.00052
2459308.955147,1.00090,0.00052
2459308.956536,0.99922,0.00052
2459308.957925,0.99982,0.00052
2459308.959314,0.99946,0.00052
2459308.960702,0.99936,0.00052
2459308.962091,0.99953,0.00052
2459308.963480,0.99985,0.00052
2459308.964869,1.00034,0.00052
2459308.966258,1.00019,0.00052
2459308.967647,0.99978,0.00052
2459308.969036,0.99916,0.00052
2459308.970425,0.99965,0.00052
2459308.971814,0.99954,0.00052
2459308.973203,0.99968,0.00052
2459308.974592,0.99994,0.00052
2459308.975981,1.00009,0.00052
2459308.977369,0.99982,0.00052
2459308.978758,0.99998,0.00052
2459308.980147,1.00026,0.00052
2459308.981536,0.99923,0.00052
2459308.982925,0.99951,0.00052
2459308.984314,0.99947,0.00052
2459308.985703,0.99970,0.00052
2459308.987092,1.00033,0.00052
2459308.988481,1.00066,0.00052
2459308.989870,1.00113,0.00052
2459308.991259,1.00004,0.00052
2459308.992647,1.00092,0.00052
2459308.994036,1.00001,0.00052
2459308.995425,1.00085,0.00052
2459308.996814,0.99927,0.00052
2459308.998203,0.99945,0.00052
2459308.999592,1.00015,0.00052
2459309.000981,0.99924,0.00052
2459309.002370,0.99991,0.00052
2459309.003759,0.99950,0.00052
2459309.005148,0.99976,0.00052
2459309.006537,0.99988,0.00052
2459309.007925,0.99994,0.00052
2459309.009314,1.00095,0.00052
2459309.010703,0.99923,0.00051
2459309.012092,1.00034,0.00052
2459309.013481,0.99885,0.00051
2459309.014870,0.99976,0.00052
2459309.016259,1.00102,0.00052
2459309.017648,1.00012,0.00052
2459309.019037,0.99973,0.00051
2459309.020426,1.00012,0.00052
2459309.021815,1.00018,0.00052
2459309.023204,1.00038,0.00052
2459309.024592,0.99959,0.00051
2459309.025981,0.99997,0.00051
2459309.027370,0.99994,0.00051
2459309.028759,0.99981,0.00051
2459309.030148,0.99886,0.00051
2459309.031537,1.00060,0.00051
2459309.032926,0.99975,0.00051
2459309.034315,1.00055,0.00051
2459309.035704,1.00020,0.00051
2459309.037093,0.99881,0.00051
2459309.038482,0.99952,0.00051
2459309.039870,1.00044,0.00051
2459309.041259,0.99958,0.00051
2459309.042648,1.00119,0.00051
2459309.044037,0.99983,0.00051
2459309.045426,0.99981,0.00051
2459309.046815,0.99991,0.00051
2459309.048204,0.99979,0.00051
2459309.049593,0.99996,0.00051
2459309.050982,0.99956,0.00051
2459309.052371,1.00081,0.00051
2459309.053760,1.00008,0.00051
2459309.055148,1.00026,0.00051
2459309.056537,0.99952,0.00051
2459309.057926,1.00036,0.00051
2459309.059315,0.99984,0.00051
2459309.060704,1.00001,0.00051
2459309.062093,0.99919,0.00051
2459309.063482,1.00031,0.00051
2459309.064871,0.99923,0.00051
2459309.066260,0.99952,0.00051
2459309.067649,0.99959,0.00051
2459309.069038,0.99942,0.00051
2459309.070426,1.00001,0.00051
2459309.071815,0.99938,0.00051
2459309.073204,0.99982,0.00051
2459309.074593,0.99995,0.00051
2459309.075982,0.99998,0.00051
2459309.077371,1.00020,0.00051
2459309.078760,1.00006,0.00051
2459309.080149,0.99916,0.00051
2459309.081538,0.99949,0.00051
2459309.082927,0.99979,0.00051
2459309.084316,1.00031,0.00051
2459309.085705,1.00009,0.00051
2459309.087093,0.99943,0.00051
2459309.088482,1.00061,0.00051
2459309.089871,0.99980,0.00051
2459309.091260,0.99957,0.00051
2459309.092649,1.00047,0.00051
2459309.094038,0.99985,0.00051
2459309.095427,0.99929,0.00051
2459309.096816,1.00089,0.00051
2459309.098205,0.99959,0.00051
2459309.099594,1.00007,0.00051
2459309.100983,0.99946,0.00051
2459309.102371,1.00023,0.00051
2459309.103760,0.99922,0.00051
2459309.105149,0.99956,0.00051
2459309.106538,1.00058,0.00051
2459309.107927,0.99986,0.00051
2459309.109316,0.99956,0.00051
2459309.110705,0.99988,0.00051
2459309.112094,1.00037,0.00051
2459309.113483,1.00013,0.00051
2459309.114872,0.99992,0.00051
2459309.116261,0.99974,0.00051
2459309.117649,1.00042,0.00051
2459309.119038,0.99987,0.00051
2459309.120427,1.00002,0.00051
2459309.121816,1.00021,0.00051
2459309.123205,1.00006,0.00051
2459309.124594,1.00067,0.00051
2459309.125983,1.00004,0.00051
2459309.127372,1.00016,0.00051
2459309.128761,0.99953,0.00051
2459309.130150,1.00020,0.00051
2459309.131539,1.00109,0.00051
2459309.132927,1.00004,0.00051
2459309.134316,1.00019,0.00051
2459309.135705,0.99869,0.00051
2459309.137094,0.99978,0.00051
2459309.138483,0.99939,0.00051
2459309.139872,0.99978,0.00051
2459309.141261,1.00024,0.00051
2459309.142650,1.00000,0.00051
2459309.144039,1.00007,0.00051
2459309.145428,0.99977,0.00051
2459309.146817,1.00111,0.00051
2459309.148206,1.00057,0.00051
2459309.149594,1.00050,0.00051
2459309.150983,0.99986,0.00051
2459309.152372,0.99964,0.00051
2459309.153761,1.00023,0.00051
2459309.155150,1.00159,0.00051
2459309.156539,0.99971,0.00051
2459309.157928,1.00045,0.00051
2459309.159317,0.99982,0.00051
2459309.160706,1.00014,0.00051
2459309.162095,0.99938,0.00051
2459309.163484,0.99924,0.00051
2459309.164872,1.00033,0.00051
2459309.166261,0.99991,0.00051
2459309.167650,0.99984,0.00051
2459309.169039,1.00079,0.00051
2459309.170428,1.00033,0.00051
2459309.171817,0.99988,0.00051
2459309.173206,0.99986,0.00051
2459309.174595,0.99973,0.00051
2459309.175984,1.00046,0.00051
2459309.177373,0.99894,0.00051
2459309.178762,1.00075,0.00051
2459309.180150,0.99963,0.00051
2459309.181539,1.00053,0.00051
2459309.182928,1.00021,0.00051
2459309.184317,0.99987,0.00051
2459309.185706,1.00017,0.00051
2459309.187095,0.99887,0.00051
2459309.188484,1.00009,0.00051
2459309.189873,1.00090,0.00051
2459309.191262,1.00032,0.00051
2459309.192651,1.00005,0.00051
2459309.194040,0.99957,0.00051
2459309.195428,0.99946,0.00051
2459309.196817,1.00043,0.00051
2459309.198206,1.00116,0.00051
2459309.199595,1.00009,0.00051
2459309.200984,1.00132,0.00051
2459309.202373,0.99968,0.00051
2459309.203762,1.00021,0.00051
2459309.205151,1.00004,0.00051
2459309.206540,1.00058,0.00051
2459309.207929,1.00113,0.00051
2459309.209318,0.99951,0.00051
2459309.210707,1.00002,0.00051
2459309.212095,1.00078,0.00051
2459309.213484,1.00000,0.00051
2459309.214873,1.00048,0.00051
2459309.216262,1.00034,0.00051
2459309.217651,1.00080,0.00051
2459309.219040,0.99973,0.00051
2459309.220429,1.00004,0.00051
2459309.221818,1.00063,0.00051
2459309.223207,1.00064,0.00051
2459309.224596,0.99982,0.00051
2459309.225985,0.99993,0.00051
2459309.227373,1.00016,0.00051
2459309.228762,1.00061,0.00051
2459309.230151,0.99992,0.00051
2459309.231540,0.99962,0.00051
2459309.232929,1.00010,0.00051
2459309.234318,0.99961,0.00051
2459309.235707,1.00018,0.00051
2459309.237096,0.99959,0.00051
2459309.238485,1.00005,0.00051
2459309.239874,1.00025,0.00051
2459309.241263,1.00085,0.00051
2459309.242651,1.00037,0.00051
2459309.244040,1.00047,0.00051
2459309.245429,0.99969,0.00051
2459309.246818,0.99980,0.00051
2459309.248207,0.99972,0.00051
2459309.249596,0.99963,0.00051
2459309.250985,0.99985,0.00051
2459309.252374,1.00004,0.00051
2459309.253763,1.00103,0.00051
2459309.255152,1.00105,0.00051
2459309.256541,1.00017,0.00051
2459309.257929,0.99924,0.00051
2459309.259318,1.00006,0.00051
2459309.260707,1.00033,0.00051
2459309.262096,0.99980,0.00051
2459309.263485,0.99941,0.00051
2459309.264874,0.99991,0.00051
2459309.266263,0.99984,0.00051
2459309.267652,1.00060,0.00051
2459309.269041,0.99964,0.00051
2459309.270430,0.99997,0.00051
2459309.271819,1.00014,0.00051
2459309.273208,0.99940,0.00051
2459309.274596,1.00011,0.00051
2459309.275985,1.00039,0.00051
2459309.277374,0.99955,0.00051
2459309.278763,1.00059,0.00051
2459309.280152,1.00027,0.00051
2459309.281541,0.99952,0.00051
2459309.282930,1.00026,0.00051
2459309.284319,1.00048,0.00051
2459309.285708,1.00087,0.00051
2459309.287097,1.00079,0.00051
2459309.288486,0.99959,0.00051
2459309.289874,1.00047,0.00051
2459309.291263,0.99958,0.00051
2459309.292652,1.00074,0.00051
2459309.294041,1.00024,0.00051
2459309.295430,1.00010,0.00051
2459309.296819,1.00033,0.00051
2459309.298208,1.00003,0.00051
2459309.299597,1.00028,0.00051
2459309.300986,0.99985,0.00051
2459309.302375,0.99972,0.00051
2459309.303764,1.00004,0.00051
2459309.305152,1.00061,0.00051
2459309.306541,1.00041,0.00051
2459309.307930,0.99974,0.00051
2459309.309319,1.00033,0.00051
2459309.310708,1.00062,0.00051
2459309.312097,1.00033,0.00051
2459309.313486,1.00018,0.00051
2459309.314875,0.99959,0.00051
2459309.316264,0.99991,0.00051
2459309.317653,0.99963,0.00051
2459309.319042,0.99943,0.00051
2459309.320430,1.00082,0.00051
2459309.321819,1.00031,0.00051
2459309.323208,0.99910,0.00051
2459309.324597,1.00010,0.00051
2459309.325986,0.99990,0.00051
2459309.327375,0.99996,0.00051
2459309.328764,0.99972,0.00051
2459309.330153,0.99865,0.00051
2459309.331542,0.99985,0.00051
2459309.332931,0.99994,0.00051
2459309.334320,1.00070,0.00051
2459309.335709,0.99894,0.00051
2459309.337097,1.00080,0.00051
2459309.338486,1.00043,0.00051
2459309.339875,1.00006,0.00051
2459309.341264,1.00030,0.00051
2459309.342653,1.00071,0.00051
2459309.344042,1.00054,0.00051
2459309.345431,0.99996,0.00051
2459309.346820,1.00055,0.00051
2459309.348209,1.00057,0.00051
2459309.349598,0.99965,0.00051
2459309.350987,0.99966,0.00051
2459309.352375,1.00035,0.00051
2459309.353764,0.99959,0.00051
2459309.355153,0.99965,0.00051
2459309.356542,0.99970,0.00051
2459309.357931,0.99988,0.00051
2459309.359320,1.00025,0.00051
2459309.360709,1.00085,0.00051
2459309.362098,0.99898,0.00051
2459309.363487,0.99986,0.00051
2459309.364876,1.00000,0.00051
2459309.366265,0.99988,0.00051
2459309.367653,0.99984,0.00051
2459309.369042,0.99986,0.00051
2459309.370431,1.00048,0.00051
2459309.371820,1.00056,0.00051
2459309.373209,1.00045,0.00051
2459309.374598,0.99982,0.00051
2459309.375987,1.00004,0.00051
2459309.377376,1.00051,0.00051
2459309.378765,1.00005,0.00051
2459309.380154,1.00022,0.00051
2459309.381543,1.00046,0.00051
2459309.382931,1.00016,0.00051
2459309.384320,1.00038,0.00051
2459309.385709,0.99959,0.00051
2459309.387098,0.99929,0.00051
2459309.388487,1.00095,0.00051
2459309.389876,1.00032,0.00051
2459309.391265,1.00095,0.00051
2459309.392654,0.99985,0.00051
2459309.394043,1.00129,0.00051
2459309.395432,0.99985,0.00051
2459309.396821,1.00095,0.00051
2459309.398210,1.00022,0.00051
2459309.399598,1.00033,0.00051
2459309.400987,1.00046,0.00051
2459309.402376,0.99986,0.00051
2459309.403765,1.00028,0.00051
2459309.405154,0.99993,0.00051
2459309.406543,0.99915,0.00051
2459309.407932,1.00015,0.00051
2459309.409321,1.00003,0.00051
2459309.410710,0.99960,0.00051
2459309.412099,1.00009,0.00051
2459309.413488,0.99976,0.00051
2459309.414876,0.99990,0.00051
2459309.416265,1.00101,0.00051
2459309.417654,1.00043,0.00051
2459309.419043,1.00028,0.00051
2459309.420432,1.00135,0.00051
2459309.421821,1.00043,0.00051
2459309.423210,1.00021,0.00051
2459309.424599,0.99908,0.00051
2459309.425988,0.99957,0.00051
2459309.427377,1.00073,0.00051
2459309.428766,1.00028,0.00051
2459309.430154,0.99972,0.00051
2459309.431543,0.99997,0.00051
2459309.432932,1.00019,0.00051
2459309.434321,1.00049,0.00051
2459309.435710,1.00000,0.00051
2459309.437099,1.00110,0.00051
2459309.438488,0.99988,0.00051
2459309.439877,1.00061,0.00051
2459309.441266,1.00037,0.00051
2459309.442655,1.00085,0.00051
2459309.444044,1.00048,0.00051
2459309.445432,1.00025,0.00051
2459309.446821,1.00006,0.00051
2459309.448210,0.99979,0.00051
2459309.449599,0.99919,0.00051
2459309.450988,1.00084,0.00051
2459309.452377,0.99908,0.00051
2459309.453766,0.99941,0.00051
2459309.455155,0.99953,0.00051
2459309.456544,0.99972,0.00051
2459309.457933,1.00046,0.00051
2459309.459322,0.99951,0.00051
2459309.460711,1.00016,0.00051
2459309.462099,0.99904,0.00051
2459309.463488,1.00115,0.00051
2459309.464877,1.00012,0.00051
2459309.466266,0.99938,0.00051
2459309.467655,0.99997,0.00051
2459309.469044,1.00137,0.00051
2459309.470433,1.00057,0.00051
2459309.471822,0.99998,0.00051
2459309.473211,1.00044,0.00051
2459309.474600,1.00165,0.00051
2459309.475989,0.99977,0.00051
2459309.477377,1.00062,0.00051
2459309.478766,1.00038,0.00051
2459309.480155,1.00016,0.00051
2459309.481544,1.00108,0.00051
2459309.482933,1.00035,0.00051
2459309.484322,1.00076,0.00051
2459309.485711,0.99967,0.00051
2459309.487100,1.00096,0.00051
2459309.488489,1.00087,0.00051
2459309.489878,1.00033,0.00051
2459309.491267,1.00075,0.00051
2459309.492655,0.99992,0.00051
2459309.494044,1.00099,0.00051
2459309.495433,1.00046,0.00051
2459309.496822,1.00035,0.00051
2459309.498211,0.99992,0.00051
2459309.499600,1.00059,0.00051
2459309.500989,1.00044,0.00051
2459309.502378,1.00077,0.00051
2459309.503767,1.00003,0.00051
2459309.505156,1.00106,0.00051
2459309.506545,0.99987,0.00051
2459309.507933,0.99985,0.00051
2459309.509322,0.99955,0.00051
2459309.510711,1.00053,0.00051
2459309.512100,0.99999,0.00051
2459309.513489,0.99982,0.00051
2459309.514878,1.00063,0.00051
2459309.516267,1.00041,0.00051
2459309.517656,1.00019,0.00051
2459309.519045,0.99940,0.00051
2459309.520434,1.00170,0.00051
2459309.521823,1.00053,0.00051
2459309.523212,0.99978,0.00051
2459309.524600,1.00007,0.00051
2459309.525989,0.99996,0.00051
2459309.527378,1.00043,0.00051
2459309.528767,1.00107,0.00051
2459309.530156,0.99982,0.00051
2459309.531545,0.99983,0.00051
2459309.532934,0.99999,0.00051
2459309.534323,1.00018,0.00051
2459309.535712,0.99921,0.00051
2459309.537101,0.99998,0.00051
2459309.538490,0.99976,0.00051
2459309.539878,0.99993,0.00051
2459309.541267,1.00049,0.00051
2459309.542656,1.00029,0.00051
2459309.544045,0.99974,0.00051
2459309.545434,1.00003,0.00051
2459309.546823,1.00022,0.00051
2459309.548212,1.00022,0.00051
2459309.549601,1.00061,0.00051
2459309.550990,1.00023,0.00051
2459309.552379,1.00030,0.00051
2459309.553768,1.00006,0.00051
2459309.555156,1.00000,0.00051
2459309.556545,0.99939,0.00051
2459309.557934,1.00008,0.00051
2459309.559323,0.99933,0.00051
2459309.560712,1.00079,0.00051
2459309.562101,1.00008,0.00051
2459309.563490,1.00001,0.00051
2459309.564879,1.00123,0.00051
2459309.566268,1.00073,0.00051
2459309.567657,1.00030,0.00051
2459309.569046,1.00087,0.00051
2459309.570434,0.99968,0.00051
2459309.571823,1.00019,0.00051
2459309.573212,1.00095,0.00051
2459309.574601,0.99975,0.00051
2459309.575990,0.99925,0.00051
2459309.577379,1.00050,0.00051
2459309.578768,0.99995,0.00051
2459309.580157,0.99988,0.00051
2459309.581546,0.99990,0.00051
2459309.582935,1.00021,0.00051
2459309.584324,1.00011,0.00051
2459309.585712,1.00066,0.00051
2459309.587101,1.00052,0.00051
2459309.588490,1.00041,0.00051
2459309.589879,0.99978,0.00051
2459309.591268,1.00080,0.00051
2459309.592657,1.00036,0.00051
2459309.594046,1.00023,0.00051
2459309.595435,1.00124,0.00051
2459309.596824,1.00035,0.00051
2459309.598213,1.00041,0.00051
2459309.599602,0.99989,0.00051
2459309.600991,1.00042,0.00051
2459309.602379,1.00048,0.00051
2459309.603768,0.99983,0.00051
2459309.605157,0.99926,0.00051
2459309.606546,0.99949,0.00051
2459309.607935,0.99986,0.00051
2459309.609324,1.00016,0.00051
2459309.610713,1.00006,0.00051
2459309.612102,0.99988,0.00051
2459309.613491,1.00006,0.00051
2459309.614880,0.99941,0.00051
2459309.616269,1.00009,0.00051
2459309.617657,0.99948,0.00051
2459309.619046,1.00085,0.00051
2459309.620435,1.00010,0.00051
2459309.621824,1.00003,0.00051
2459309.623213,1.00093,0.00051
2459309.624602,1.00010,0.00051
2459309.625991,0.99954,0.00051
2459309.627380,0.99947,0.00051
2459309.628769,0.99979,0.00051
2459309.630158,1.00042,0.00051
2459309.631547,1.00001,0.00051
2459309.632935,1.00038,0.00051
2459309.634324,1.00034,0.00051
2459309.635713,1.00060,0.00051
2459309.637102,1.00048,0.00051
2459309.638491,1.00017,0.00051
2459309.639880,1.00003,0.00051
2459309.641269,0.99991,0.00051
2459309.642658,1.00111,0.00051
2459309.644047,1.00007,0.00051
2459309.645436,1.00049,0.00051
2459309.646825,1.00038,0.00051
2459309.648213,1.00003,0.00051
2459309.649602,1.00009,0.00051
2459309.650991,1.00016,0.00051
2459309.652380,1.00055,0.00051
2459309.653769,1.00091,0.00051
2459309.655158,1.00078,0.00051
2459309.656547,0.99996,0.00051
2459309.657936,1.00051,0.00051
2459309.659325,1.00002,0.00051
2459309.660714,1.00050,0.00051
2459309.662103,1.00043,0.00051
2459309.663491,1.00059,0.00051
2459309.664880,0.99980,0.00051
2459309.666269,0.99998,0.00051
2459309.667658,1.00098,0.00051
2459309.669047,0.99934,0.00051
2459309.670436,1.00036,0.00051
2459309.671825,1.00015,0.00051
2459309.673214,0.99974,0.00051
2459309.674603,1.00106,0.00051
2459309.675992,1.00033,0.00051
2459309.677381,0.99914,0.00051
2459309.678770,0.99997,0.00051
2459309.680158,1.00096,0.00051
2459309.681547,1.00058,0.00051
2459309.682936,1.00083,0.00051
2459309.684325,0.99995,0.00051
2459309.685714,0.99928,0.00051
2459309.687103,0.99972,0.00051
2459309.688492,1.00058,0.00051
2459309.689881,0.99971,0.00051
2459309.691270,1.00027,0.00051
2459309.692659,1.00038,0.00051
2459309.694048,0.99957,0.00051
2459309.695436,0.99963,0.00051
2459309.696825,0.99976,0.00051
2459309.698214,1.00007,0.00051
2459309.699603,1.00126,0.00051
2459309.700992,1.00044,0.00051
2459309.702381,1.00060,0.00051
2459309.703770,1.00135,0.00051
2459309.705159,0.99995,0.00051
2459309.706548,1.00020,0.00051
2459309.707937,0.99826,0.00051
2459309.709326,1.00049,0.00051
2459309.710714,0.99978,0.00051
2459309.712103,1.00008,0.00051
2459309.713492,1.00129,0.00051
2459309.714881,0.99999,0.00051
2459309.716270,1.00065,0.00051
2459309.717659,1.00030,0.00051
2459309.719048,1.00052,0.00051
2459309.720437,0.99977,0.00051
2459309.721826,0.99976,0.00051
2459309.723215,1.00055,0.00051
2459309.724604,1.00073,0.00051
2459309.725992,1.00069,0.00051
2459309.727381,1.00103,0.00051
2459309.728770,0.99917,0.00051
2459309.730159,0.99980,0.00051
2459309.731548,1.00016,0.00051
2459309.732937,1.00079,0.00051
2459309.734326,1.00001,0.00051
2459309.735715,0.99929,0.00051
2459309.737104,1.00047,0.00051
2459309.738493,1.00184,0.00051
2459309.739882,0.99955,0.00051
2459309.741270,0.99959,0.00051
2459309.742659,1.00106,0.00051
2459309.744048,1.00005,0.00051
2459309.745437,1.00053,0.00051
2459309.746826,0.99997,0.00051
2459309.748215,1.00070,0.00051
2459309.749604,1.00116,0.00051
2459309.750993,1.00001,0.00051
2459309.752382,1.00152,0.00051
2459309.753771,0.99977,0.00051
2459309.755160,1.00045,0.00051
2459309.756549,1.00121,0.00051
2459309.757937,0.99966,0.00051
2459309.759326,1.00032,0.00051
2459309.760715,0.99993,0.00051
2459309.762104,1.00008,0.00051
2459309.763493,1.00095,0.00051
2459309.764882,1.00059,0.00051
2459309.766271,1.00138,0.00051
2459309.767660,1.00073,0.00051
2459309.769049,1.00045,0.00051
2459309.770438,1.00018,0.00051
2459309.771827,0.99995,0.00051
2459309.773215,1.00102,0.00051
2459309.774604,0.99961,0.00051
2459309.775993,1.00119,0.00051
2459309.777382,1.00130,0.00051
2459309.778771,0.99982,0.00051
2459309.780160,0.99969,0.00051
2459309.781549,1.00070,0.00051
2459309.782938,1.00019,0.00051
2459309.784327,0.99974,0.00051
2459309.785716,0.99987,0.00051
2459309.787105,1.00078,0.00051
2459309.788493,0.99984,0.00051
2459309.789882,0.99996,0.00051
2459309.791271,1.00051,0.00051
2459309.792660,0.99968,0.00051
2459309.794049,1.00124,0.00051
2459309.795438,1.00021,0.00051
2459309.796827,1.00114,0.00051
2459309.798216,1.00031,0.00051
2459309.799605,1.00010,0.00051
2459309.800994,1.00036,0.00051
2459309.802383,0.99994,0.00051
2459309.803771,1.00034,0.00051
2459309.805160,1.00011,0.00051
2459309.806549,1.00018,0.00051
2459309.807938,1.00050,0.00051
2459309.809327,0.99983,0.00051
2459309.810716,1.00082,0.00051
2459309.812105,1.00073,0.00051
2459309.813494,0.99978,0.00051
2459309.814883,0.99951,0.00051
2459309.816272,1.00025,0.00051
2459309.817661,1.00084,0.00051
2459309.819049,1.00041,0.00051
2459309.820438,0.99972,0.00051
2459309.821827,1.00014,0.00051
2459309.823216,0.99978,0.00051
2459309.824605,0.99996,0.00051
2459309.825994,1.00058,0.00051
2459309.827383,1.00052,0.00051
2459309.828772,0.99951,0.00051
2459309.830161,1.00055,0.00051
2459309.831550,1.00078,0.00051
2459309.832939,0.99957,0.00051
2459309.834328,1.00038,0.00051
2459309.835716,0.99959,0.00051
2459309.837105,1.00019,0.00051
2459309.838494,0.99995,0.00051
2459309.839883,0.99959,0.00051
2459309.841272,1.00049,0.00051
2459309.842661,1.00021,0.00051
2459309.844050,0.99982,0.00051
2459309.845439,0.99995,0.00051
2459309.846828,0.99978,0.00051
2459309.848217,1.00033,0.00051
2459309.849606,0.99949,0.00051
2459309.850994,1.00147,0.00051
2459309.852383,0.99971,0.00051
2459309.853772,0.99937,0.00051
2459309.855161,1.00021,0.00051
2459309.856550,0.99824,0.00051
2459309.857939,0.99970,0.00051
2459309.859328,1.00051,0.00051
2459309.860717,1.00065,0.00051
2459309.862106,1.00074,0.00051
2459309.863495,0.99987,0.00051
2459309.864884,1.00049,0.00051
2459309.866272,1.00029,0.00051
2459309.867661,1.00005,0.00051
2459309.869050,0.99900,0.00051
2459309.870439,1.00081,0.00051
2459309.871828,0.99962,0.00051
2459309.873217,1.00070,0.00051
2459309.874606,0.99909,0.00051
2459309.875995,1.00007,0.00051
2459309.877384,0.99981,0.00051
2459309.878773,1.00105,0.00051
2459309.880162,0.99986,0.00051
2459309.881550,0.99999,0.00051
2459309.882939,1.00028,0.00051
2459309.884328,1.00083,0.00051
2459309.885717,1.00001,0.00051
2459309.887106,1.00057,0.00051
2459309.888495,1.00019,0.00051
2459309.889884,1.00048,0.00051
2459309.891273,0.99978,0.00051
2459309.892662,1.00083,0.00051
2459309.894051,0.99998,0.00051
2459309.895440,0.99998,0.00051
2459309.896828,0.99940,0.00051
2459309.898217,1.00045,0.00051
2459309.899606,1.00093,0.00051
2459309.900995,1.00011,0.00051
2459309.902384,1.00034,0.00051
2459309.903773,0.99959,0.00051
2459309.905162,0.99977,0.00051
2459309.906551,1.00078,0.00051
2459309.907940,0.99918,0.00051
2459309.909329,0.99967,0.00051
2459309.910718,0.99981,0.00051
2459309.912106,0.99971,0.00051
2459309.913495,0.99977,0.00051
2459309.914884,1.00123,0.00051
2459309.916273,0.99962,0.00051
2459309.917662,0.99995,0.00051
2459309.919051,1.00010,0.00051
2459309.920440,1.00007,0.00051
2459309.921829,1.00074,0.00051
2459309.923218,1.00047,0.00051
2459309.924607,1.00016,0.00051
2459309.925996,0.99928,0.00051
2459309.927385,1.00019,0.00051
2459309.928773,0.99989,0.00051
2459309.930162,0.99984,0.00051
2459309.931551,1.00090,0.00051
2459309.932940,0.99997,0.00051
2459309.934329,1.00042,0.00051
2459309.935718,0.99989,0.00051
2459309.937107,0.99998,0.00051
2459309.938496,0.99911,0.00051
2459309.939885,1.00057,0.00051
2459309.941274,1.00007,0.00051
2459309.942663,0.99959,0.00051
2459309.944051,1.00032,0.00051
2459309.945440,1.00048,0.00051
2459309.946829,0.99924,0.00051
2459309.948218,1.00042,0.00051
2459309.949607,1.00037,0.00051
2459309.950996,1.00014,0.00051
2459309.952385,0.99919,0.00051
2459309.953774,0.99941,0.00051
2459309.955163,1.00073,0.00051
2459309.956552,0.99997,0.00051
2459309.957941,1.00068,0.00051
2459309.959329,1.00073,0.00051
2459309.960718,0.99977,0.00051
2459309.962107,0.99952,0.00051
2459309.963496,1.00044,0.00051
2459309.964885,0.99998,0.00051
2459309.966274,0.99945,0.00051
2459309.967663,1.00035,0.00051
2459309.969052,0.99948,0.00051
2459309.970441,0.99910,0.00051
2459309.971830,0.99894,0.00051
2459309.973219,1.00017,0.00051
2459309.974607,0.99924,0.00051
2459309.975996,1.00037,0.00051
2459309.977385,0.99902,0.00051
2459309.978774,1.00003,0.00051
2459309.980163,1.00070,0.00051
2459309.981552,1.00021,0.00051
2459309.982941,1.00023,0.00051
2459309.984330,1.00004,0.00051
2459309.985719,1.00019,0.00051
2459309.987108,1.00048,0.00051
2459309.988497,1.00039,0.00051
2459309.989885,1.00078,0.00051
2459309.991274,1.00079,0.00051
2459309.992663,1.00014,0.00051
2459309.994052,1.00084,0.00051
2459309.995441,0.99952,0.00051
2459309.996830,1.00078,0.00051
2459309.998219,1.00019,0.00051
2459309.999608,0.99979,0.00051
2459310.000997,0.99887,0.00051
2459310.002386,0.99949,0.00051
2459310.003775,0.99934,0.00051
2459310.005163,0.99957,0.00051
2459310.006552,0.99981,0.00051
2459310.007941,1.00043,0.00051
2459310.009330,1.00043,0.00051
2459310.010719,1.00109,0.00051
2459310.012108,1.00027,0.00051
2459310.013497,1.00001,0.00051
2459310.014886,1.00018,0.00051
2459310.016275,0.99962,0.00051
2459310.017664,0.99984,0.00051
2459310.019053,1.00066,0.00051
2459310.020442,0.99946,0.00051
2459310.021830,1.00087,0.00051
2459310.023219,0.99985,0.00051
2459310.024608,1.00056,0.00051
2459310.025997,1.00028,0.00051
2459310.027386,1.00091,0.00051
2459310.028775,0.99971,0.00051
2459310.030164,0.99968,0.00051
2459310.031553,1.00038,0.00051
2459310.032942,1.00008,0.00051
2459310.034331,1.00047,0.00051
2459310.035720,1.00052,0.00051
2459310.037108,0.99943,0.00051
2459310.038497,1.00057,0.00051
2459310.039886,1.00022,0.00051
2459310.041275,1.00013,0.00051
2459310.042664,1.00029,0.00051
2459310.044053,1.00092,0.00051
2459310.045442,0.99885,0.00051
2459310.046831,0.99987,0.00051
2459310.048220,1.00053,0.00051
2459310.049609,1.00085,0.00051
2459310.050998,0.99991,0.00051
2459310.052386,1.00020,0.00051
2459310.053775,0.99977,0.00051
2459310.055164,1.00025,0.00051
2459310.056553,1.00054,0.00051
2459310.057942,0.99934,0.00051
2459310.059331,1.00058,0.00051
2459310.060720,1.00039,0.00051
2459310.062109,1.00094,0.00051
2459310.063498,1.00148,0.00051
2459310.064887,1.00020,0.00051
2459310.066276,0.99949,0.00051
2459310.067664,0.99991,0.00051
2459310.069053,1.00101,0.00051
2459310.070442,0.99992,0.00051
2459310.071831,1.00023,0.00051
2459310.073220,1.00050,0.00051
2459310.074609,1.00043,0.00051
2459310.075998,1.00041,0.00051
2459310.077387,1.00037,0.00051
2459310.078776,1.00088,0.00051
2459310.080165,1.00090,0.00051
2459310.081554,0.99975,0.00051
2459310.082942,0.99990,0.00051
2459310.084331,0.99969,0.00051
2459310.085720,1.00034,0.00051
2459310.087109,1.00036,0.00051
2459310.088498,1.00140,0.00051
2459310.089887,0.99940,0.00051
2459310.091276,0.99946,0.00051
2459310.092665,1.00056,0.00051
2459310.094054,0.99947,0.00051
2459310.095443,0.99964,0.00051
2459310.096832,1.00010,0.00051
2459310.098220,1.00020,0.00051
2459310.099609,0.99997,0.00051
2459310.100998,1.00021,0.00051
2459310.102387,1.00022,0.00051
2459310.103776,0.99960,0.00051
2459310.105165,1.00040,0.00051
2459310.106554,1.00051,0.00051
2459310.107943,1.00064,0.00051
2459310.109332,1.00021,0.00051
2459310.110721,1.00029,0.00051
2459310.112110,0.99993,0.00051
2459310.113498,1.00095,0.00051
2459310.114887,0.99996,0.00051
2459310.116276,1.00011,0.00051
2459310.117665,0.99876,0.00051
2459310.119054,0.99959,0.00051
2459310.120443,0.99992,0.00051
2459310.121832,1.00038,0.00051
2459310.123221,1.00040,0.00051
2459310.124610,0.99982,0.00051
2459310.125999,0.99950,0.00051
2459310.127388,1.00029,0.00051
2459310.128777,1.00027,0.00051
2459310.130165,0.99993,0.00051
2459310.131554,1.00051,0.00051
2459310.132943,1.00006,0.00051
2459310.134332,0.99969,0.00051
2459310.135721,1.00080,0.00051
2459310.137110,1.00031,0.00051
2459310.138499,0.99926,0.00051
2459310.139888,0.99971,0.00051
2459310.141277,0.99991,0.00051
2459310.142666,1.00037,0.00051
2459310.144055,1.00031,0.00051
2459310.145443,0.99940,0.00051
2459310.146832,1.00024,0.00051
2459310.148221,1.00000,0.00051
2459310.149610,0.99903,0.00051
2459310.150999,1.00107,0.00051
2459310.152388,1.00080,0.00051
2459310.153777,1.00001,0.00051
2459310.155166,1.00054,0.00051
2459310.156555,1.00021,0.00051
2459310.157944,1.00062,0.00051
2459310.159333,0.99989,0.00051
2459310.160721,0.99988,0.00051
2459310.162110,1.00082,0.00051
2459310.163499,1.00104,0.00051
2459310.164888,1.00060,0.00051
2459310.166277,0.99983,0.00051
2459310.167666,0.99978,0.00051
2459310.169055,1.00084,0.00051
2459310.170444,1.00013,0.00051
2459310.171833,0.99975,0.00051
2459310.173222,0.99922,0.00051
2459310.174611,0.99980,0.00051
2459310.175999,0.99948,0.00051
2459310.177388,1.00045,0.00051
2459310.178777,0.99985,0.00051
2459310.180166,1.00079,0.00051
2459310.181555,1.00084,0.00051
2459310.182944,0.99997,0.00051
2459310.184333,1.00088,0.00051
2459310.185722,0.99926,0.00051
2459310.187111,1.00061,0.00051
2459310.188500,1.00026,0.00051
2459310.189889,0.99977,0.00051
2459310.191277,0.99948,0.00051
2459310.192666,0.99957,0.00051
2459310.194055,1.00005,0.00051
2459310.195444,1.00022,0.00051
2459310.196833,0.99920,0.00051
2459310.198222,1.00055,0.00051
2459310.199611,0.99982,0.00051
2459310.201000,0.99964,0.00051
2459310.202389,1.00026,0.00051
2459310.203778,1.00096,0.00051
2459310.205167,1.00060,0.00051
2459310.206555,0.99975,0.00051
2459310.207944,1.00012,0.00051
2459310.209333,1.00119,0.00051
2459310.210722,1.00007,0.00051
2459310.212111,1.00028,0.00051
2459310.213500,0.99982,0.00051
2459310.214889,1.00033,0.00051
2459310.216278,0.99928,0.00051
2459310.217667,0.99984,0.00051
2459310.219056,1.00070,0.00051
2459310.220445,1.00026,0.00051
2459310.221833,1.00096,0.00051
2459310.223222,1.00050,0.00051
2459310.224611,1.00035,0.00051
2459310.226000,1.00081,0.00051
2459310.227389,0.99949,0.00051
2459310.228778,1.00048,0.00051
2459310.230167,1.00024,0.00051
2459310.231556,1.00003,0.00051
2459310.232945,1.00048,0.00051
2459310.234334,0.99895,0.00051
2459310.235723,1.00039,0.00051
2459310.237111,1.00059,0.00051
2459310.238500,0.99938,0.00051
2459310.239889,0.99996,0.00051
2459310.241278,1.00072,0.00051
2459310.242667,1.00042,0.00051
2459310.244056,1.00002,0.00051
2459310.245445,1.00059,0.00051
2459310.246834,1.00062,0.00051
2459310.248223,1.00036,0.00051
2459310.249612,1.00061,0.00051
2459310.251001,1.00020,0.00051
2459310.252390,1.00083,0.00051
2459310.253778,0.99946,0.00051
2459310.255167,0.99996,0.00051
2459310.256556,1.00045,0.00051
2459310.257945,1.00129,0.00051
2459310.259334,1.00084,0.00051
2459310.260723,0.99940,0.00051
2459310.262112,1.00090,0.00051
2459310.263501,0.99977,0.00051
2459310.264890,0.99917,0.00051
2459310.266279,1.00017,0.00051
2459310.267668,1.00036,0.00051
2459310.269056,1.00050,0.00051
2459310.270445,0.99989,0.00051
2459310.271834,1.00019,0.00051
2459310.273223,0.99969,0.00051
2459310.274612,1.00068,0.00051
2459310.276001,0.99993,0.00051
2459310.277390,1.00037,0.00051
2459310.278779,1.00025,0.00051
2459310.280168,1.00072,0.00051
2459310.281557,0.99950,0.00051
2459310.282946,1.00053,0.00051
2459310.284334,0.99942,0.00051
2459310.285723,1.00026,0.00051
2459310.287112,1.00030,0.00051
2459310.288501,1.00007,0.00051
2459310.289890,0.99993,0.00051
2459310.291279,1.00101,0.00051
2459310.292668,1.00067,0.00051
2459310.294057,1.00080,0.00051
2459310.295446,0.99953,0.00051
2459310.296835,1.00051,0.00051
2459310.298224,1.00057,0.00051
2459310.299612,0.99966,0.00051
2459310.301001,1.00024,0.00051
2459310.302390,0.99974,0.00051
2459310.303779,1.00005,0.00051
2459310.305168,1.00052,0.00051
2459310.306557,0.99955,0.00051
2459310.307946,0.99934,0.00051
2459310.309335,0.99952,0.00051
2459310.310724,1.00035,0.00051
2459310.312113,1.00016,0.00051
2459310.313502,1.00160,0.00051
2459310.314890,1.00054,0.00051
2459310.316279,0.99959,0.00051
2459310.317668,0.99965,0.00051
2459310.319057,1.00010,0.00051
2459310.320446,1.00020,0.00051
2459310.321835,1.00039,0.00051
2459310.323224,1.00007,0.00051
2459310.324613,1.00002,0.00051
2459310.326002,0.99889,0.00051
2459310.327391,0.99994,0.00051
2459310.328780,1.00136,0.00051
2459310.330168,1.00090,0.00051
2459310.331557,0.99944,0.00051
2459310.332946,0.99978,0.00051
2459310.334335,0.99988,0.00051
2459310.335724,0.99951,0.00051
2459310.337113,1.00099,0.00051
2459310.338502,0.99969,0.00051
2459310.339891,1.00004,0.00051
2459310.341280,0.99981,0.00051
2459310.342669,1.00067,0.00051
2459310.344058,0.99936,0.00051
2459310.345446,1.00036,0.00051
2459310.346835,1.00103,0.00051
2459310.348224,1.00048,0.00051
2459310.349613,0.99982,0.00051
2459310.351002,0.99965,0.00051
2459310.352391,0.99994,0.00051
2459310.353780,1.00070,0.00051
2459310.355169,1.00046,0.00051
2459310.356558,0.99965,0.00051
2459310.357947,0.99952,0.00051
2459310.359336,0.99988,0.00051
2459310.360724,1.00061,0.00051
2459310.362113,1.00148,0.00051
2459310.363502,1.00047,0.00051
2459310.364891,1.00024,0.00051
2459310.366280,1.00050,0.00051
2459310.367669,1.00018,0.00051
2459310.369058,1.00080,0.00051
2459310.370447,1.00040,0.00051
2459310.371836,0.99995,0.00051
2459310.373225,0.99924,0.00051
2459310.374614,1.00038,0.00051
2459310.376002,1.00071,0.00051
2459310.377391,1.00088,0.00051
2459310.378780,1.00041,0.00051
2459310.380169,0.99957,0.00051
2459310.381558,1.00029,0.00051
2459310.382947,0.99991,0.00051
2459310.384336,0.99992,0.00051
2459310.385725,0.99912,0.00051
2459310.387114,0.99919,0.00051
2459310.388503,1.00016,0.00051
2459310.389892,1.00071,0.00051
2459310.391280,0.99974,0.00051
2459310.392669,1.00008,0.00051
2459310.394058,1.00081,0.00051
2459310.395447,1.00078,0.00051
2459310.396836,1.00016,0.00051
2459310.398225,0.99937,0.00051
2459310.399614,1.00055,0.00051
2459310.401003,1.00066,0.00051
2459310.402392,0.99966,0.00051
2459310.403781,1.00069,0.00051
2459310.405170,0.99986,0.00051
2459310.406559,1.00049,0.00051
2459310.407947,1.00088,0.00051
2459310.409336,0.99943,0.00051
2459310.410725,0.99948,0.00051
2459310.412114,1.00134,0.00051
2459310.413503,0.99980,0.00051
2459310.414892,1.00023,0.00051
2459310.416281,0.99987,0.00051
2459310.417670,0.99977,0.00051
2459310.419059,1.00021,0.00051
2459310.420448,1.00013,0.00051
2459310.421837,0.99937,0.00051
2459310.423225,0.99981,0.00051
2459310.424614,1.00057,0.00051
2459310.426003,1.00055,0.00051
2459310.427392,1.00086,0.00051
2459310.428781,0.99958,0.00051
2459310.430170,1.00029,0.00051
2459310.431559,0.99963,0.00051
2459310.432948,1.00110,0.00051
2459310.434337,1.00085,0.00051
2459310.435726,1.00082,0.00051
2459310.437115,0.99886,0.00051
2459310.438503,0.99986,0.00051
2459310.439892,1.00087,0.00051
2459310.441281,1.00048,0.00051
2459310.442670,1.00022,0.00051
2459310.444059,0.99952,0.00051
2459310.445448,1.00071,0.00051
2459310.446837,1.00076,0.00051
2459310.448226,1.00001,0.00051
2459310.449615,0.99933,0.00051
2459310.451004,1.00001,0.00051
2459310.452393,1.00091,0.00051
2459310.453781,1.00098,0.00051
2459310.455170,0.99953,0.00051
2459310.456559,0.99949,0.00051
2459310.457948,0.99923,0.00051
2459310.459337,1.00050,0.00051
2459310.460726,1.00096,0.00051
2459310.462115,0.99964,0.00051
2459310.463504,1.00028,0.00051
2459310.464893,1.00000,0.00051
2459310.466282,1.00037,0.00051
2459310.467671,1.00039,0.00051
2459310.469059,0.99991,0.00051
2459310.470448,0.99973,0.00051
2459310.471837,1.00015,0.00051
2459310.473226,0.99950,0.00051
2459310.474615,0.99997,0.00051
2459310.476004,0.99996,0.00051
2459310.477393,1.00082,0.00051
2459310.478782,0.99933,0.00051
2459310.480171,0.99979,0.00051
2459310.481560,1.00046,0.00051
2459310.482949,1.00005,0.00051
2459310.484337,1.00018,0.00051
2459310.485726,0.99939,0.00051
2459310.487115,0.99978,0.00051
2459310.488504,1.00064,0.00051
2459310.489893,0.99979,0.00051
2459310.491282,1.00024,0.00051
2459310.492671,0.99979,0.00051
2459310.494060,0.99926,0.00051
2459310.495449,0.99985,0.00051
2459310.496838,1.00074,0.00051
2459310.498227,0.99979,0.00051
2459310.499615,1.00025,0.00051
2459310.501004,1.00025,0.00051
2459310.502393,0.99996,0.00051
2459310.503782,0.99975,0.00051
2459310.505171,0.99969,0.00051
2459310.506560,0.99961,0.00051
2459310.507949,0.99993,0.00051
2459310.509338,1.00040,0.00051
2459310.510727,1.00041,0.00051
2459310.512116,1.00017,0.00051
2459310.513505,0.99871,0.00051
2459310.514893,0.99930,0.00051
2459310.516282,1.00001,0.00051
2459310.517671,0.99963,0.00051
2459310.519060,1.00020,0.00051
2459310.520449,1.00133,0.00051
2459310.521838,0.99998,0.00051
2459310.523227,0.99968,0.00051
2459310.524616,0.99895,0.00051
2459310.526005,0.99959,0.00051
2459310.527394,1.00086,0.00051
2459310.528783,1.00052,0.00051
2459310.530171,1.00002,0.00051
2459310.531560,1.00078,0.00051
2459310.532949,1.00051,0.00051
2459310.534338,1.00079,0.00051
2459310.535727,1.00013,0.00051
2459310.537116,0.99920,0.00051
2459310.538505,0.99984,0.00051
2459310.539894,0.99955,0.00051
2459310.541283,1.00058,0.00051
2459310.542672,1.00094,0.00051
2459310.544061,1.00012,0.00051
2459310.545449,0.99966,0.00051
2459310.546838,1.00053,0.00051
2459310.548227,0.99999,0.00051
2459310.549616,1.00024,0.00051
2459310.551005,1.00066,0.00051
2459310.552394,0.99943,0.00051
2459310.553783,0.99976,0.00051
2459310.555172,0.99996,0.00051
2459310.556561,0.99979,0.00051
2459310.557950,0.99915,0.00051
2459310.559339,0.99958,0.00051
2459310.560727,1.00062,0.00051
2459310.562116,1.00081,0.00051
2459310.563505,1.00017,0.00051
2459310.564894,1.00032,0.00051
2459310.566283,1.00014,0.00051
2459310.567672,0.99984,0.00051
2459310.569061,0.99993,0.00051
2459310.570450,1.00039,0.00051
2459310.571839,0.99923,0.00051
2459310.573228,1.00042,0.00051
2459310.574617,1.00095,0.00051
2459310.576005,0.99956,0.00051
2459310.577394,1.00002,0.00051
2459310.578783,1.00029,0.00051
2459310.580172,1.00003,0.00051
2459310.581561,1.00022,0.00051
2459310.582950,1.00031,0.00051
2459310.584339,1.00056,0.00051
2459310.585728,1.00030,0.00051
2459310.587117,1.00080,0.00051
2459310.588506,1.00068,0.00051
2459310.589895,1.00059,0.00051
2459310.591283,0.99987,0.00051
2459310.592672,1.00093,0.00051
2459310.594061,0.99986,0.00051
2459310.595450,0.99991,0.00051
2459310.596839,1.00029,0.00051
2459310.598228,1.00036,0.00051
2459310.599617,1.00110,0.00051
2459310.601006,1.00055,0.00051
2459310.602395,1.00020,0.00051
2459310.603784,0.99816,0.00051
2459310.605173,1.00080,0.00051
2459310.606561,1.00033,0.00051
2459310.607950,1.00037,0.00051
2459310.609339,0.99924,0.00051
2459310.610728,1.00118,0.00051
2459310.612117,1.00017,0.00051
2459310.613506,1.00073,0.00051
2459310.614895,1.00027,0.00051
2459310.616284,1.00037,0.00051
2459310.617673,1.00089,0.00051
2459310.619062,1.00053,0.00051
2459310.620451,1.00026,0.00051
2459310.621839,1.00034,0.00051
2459310.623228,0.99986,0.00051
2459310.624617,1.00026,0.00051
2459310.626006,0.99943,0.00051
2459310.627395,0.99914,0.00051
2459310.628784,1.00042,0.00051
2459310.630173,1.00062,0.00051
2459310.631562,0.99923,0.00051
2459310.632951,0.99969,0.00051
2459310.634340,0.99986,0.00051
2459310.635729,1.00013,0.00051
2459310.637117,0.99945,0.00051
2459310.638506,0.99957,0.00051
2459310.639895,1.00029,0.00051
2459310.641284,0.99960,0.00051
2459310.642673,0.99996,0.00051
2459310.644062,1.00028,0.00051
2459310.645451,1.00017,0.00051
2459310.646840,0.99923,0.00051
2459310.648229,1.00066,0.00051
2459310.649618,1.00011,0.00051
2459310.651007,0.99967,0.00051
2459310.652395,1.00190,0.00051
2459310.653784,0.99946,0.00051
2459310.655173,0.99880,0.00051
2459310.656562,1.00012,0.00051
2459310.657951,0.99967,0.00051
2459310.659340,1.00046,0.00051
2459310.660729,1.00007,0.00051
2459310.662118,0.99980,0.00051
2459310.663507,0.99974,0.00051
2459310.664896,1.00068,0.00051
2459310.666285,1.00077,0.00051
2459310.667674,0.99917,0.00051
2459310.669062,0.99977,0.00051
2459310.670451,1.00110,0.00051
2459310.671840,0.99998,0.00051
2459310.673229,1.00098,0.00051
2459310.674618,0.99936,0.00051
2459310.676007,0.99962,0.00051
2459310.677396,1.00120,0.00051
2459310.678785,1.00044,0.00051
2459310.680174,1.00026,0.00051
2459310.681563,0.99935,0.00051
2459310.682952,1.00004,0.00051
2459310.684340,1.00017,0.00051
2459310.685729,1.00041,0.00051
2459310.687118,1.00046,0.00051
2459310.688507,1.00051,0.00051
2459310.689896,0.99938,0.00051
2459310.691285,0.99962,0.00051
2459310.692674,1.00006,0.00051
2459310.694063,0.99959,0.00051
2459310.695452,1.00024,0.00051
2459310.696841,1.00029,0.00051
2459310.698230,1.00115,0.00051
2459310.699618,1.00057,0.00051
2459310.701007,1.00068,0.00051
2459310.702396,1.00060,0.00051
2459310.703785,1.00130,0.00051
2459310.705174,1.00087,0.00051
2459310.706563,1.00053,0.00051
2459310.707952,0.99974,0.00051
2459310.709341,1.00009,0.00051
2459310.710730,1.00071,0.00051
2459310.712119,1.00021,0.00051
2459310.713508,0.99979,0.00051
2459310.714896,1.00044,0.00051
2459310.716285,1.00026,0.00051
2459310.717674,0.99962,0.00051
2459310.719063,1.00069,0.00051
2459310.720452,1.00015,0.00051
2459310.721841,0.99969,0.00051
2459310.723230,1.00020,0.00051
2459310.724619,1.00024,0.00051
2459310.726008,0.99998,0.00051
2459310.727397,0.99991,0.00051
2459310.728786,1.00011,0.00051
2459310.730174,1.00127,0.00051
2459310.731563,1.00051,0.00051
2459310.732952,1.00019,0.00051
2459310.734341,1.00013,0.00051
2459310.735730,1.00131,0.00051
2459310.737119,1.00029,0.00051
2459310.738508,1.00032,0.00051
2459310.739897,1.00007,0.00051
2459310.741286,1.00012,0.00051
2459310.742675,1.00027,0.00051
2459310.744064,1.00093,0.00051
2459310.745452,0.99980,0.00051
2459310.746841,0.99969,0.00051
2459310.748230,1.00055,0.00051
2459310.749619,1.00067,0.00051
2459310.751008,0.99983,0.00051
2459310.752397,0.99893,0.00051
2459310.753786,0.99899,0.00051
2459310.755175,0.99746,0.00051
2459310.756564,0.99868,0.00051
2459310.757953,0.99674,0.00051
2459310.759342,0.99652,0.00051
2459310.760730,0.99575,0.00051
2459310.762119,0.99562,0.00051
2459310.763508,0.99562,0.00051
2459310.764897,0.99462,0.00051
2459310.766286,0.99387,0.00051
2459310.767675,0.99381,0.00051
2459310.769064,0.99391,0.00051
2459310.770453,0.99386,0.00051
2459310.771842,0.99338,0.00051
2459310.773231,0.99449,0.00051
2459310.774620,0.99373,0.00051
2459310.776008,0.99280,0.00051
2459310.777397,0.99334,0.00051
2459310.778786,0.99262,0.00051
2459310.780175,0.99403,0.00051
2459310.781564,0.99273,0.00051
2459310.782953,0.99323,0.00051
2459310.784342,0.99315,0.00051
2459310.785731,0.99403,0.00051
2459310.787120,0.99291,0.00051
2459310.788509,0.99343,0.00051
2459310.789898,0.99275,0.00051
2459310.791286,0.99381,0.00051
2459310.792675,0.99384,0.00051
2459310.794064,0.99301,0.00051
2459310.795453,0.99315,0.00051
2459310.796842,0.99301,0.00051
2459310.798231,0.99259,0.00051
2459310.799620,0.99324,0.00051
2459310.801009,0.99345,0.00051
2459310.802398,0.99312,0.00051
2459310.803787,0.99227,0.00051
2459310.805176,0.99329,0.00051
2459310.806564,0.99217,0.00051
2459310.807953,0.99296,0.00051
2459310.809342,0.99240,0.00051
2459310.810731,0.99300,0.00051
2459310.812120,0.99310,0.00051
2459310.813509,0.99231,0.00051
2459310.814898,0.99298,0.00051
2459310.816287,0.99375,0.00051
2459310.817676,0.99382,0.00051
2459310.819065,0.99302,0.00051
2459310.820454,0.99269,0.00051
2459310.821842,0.99312,0.00051
2459310.823231,0.99322,0.00051
2459310.824620,0.99437,0.00051
2459310.826009,0.99253,0.00051
2459310.827398,0.99264,0.00051
2459310.828787,0.99279,0.00051
2459310.830176,0.99345,0.00051
2459310.831565,0.99329,0.00051
2459310.832954,0.99366,0.00051
2459310.834343,0.99209,0.00051
2459310.835732,0.99232,0.00051
2459310.837120,0.99317,0.00051
2459310.838509,0.99244,0.00051
2459310.839898,0.99296,0.00051
2459310.841287,0.99299,0.00051
2459310.842676,0.99327,0.00051
2459310.844065,0.99278,0.00051
2459310.845454,0.99276,0.00051
2459310.846843,0.99175,0.00051
2459310.848232,0.99372,0.00051
2459310.849621,0.99331,0.00051
2459310.851010,0.99331,0.00051
2459310.852398,0.99279,0.00051
2459310.853787,0.99372,0.00051
2459310.855176,0.99292,0.00051
2459310.856565,0.99309,0.00051
2459310.857954,0.99370,0.00051
2459310.859343,0.99311,0.00051
2459310.860732,0.99364,0.00051
2459310.862121,0.99361,0.00051
2459310.863510,0.99374,0.00051
2459310.864899,0.99328,0.00051
2459310.866288,0.99337,0.00051
2459310.867676,0.99376,0.00051
2459310.869065,0.99341,0.00051
2459310.870454,0.99291,0.00051
2459310.871843,0.99308,0.00051
2459310.873232,0.99339,0.00051
2459310.874621,0.99280,0.00051
2459310.876010,0.99325,0.00051
2459310.877399,0.99338,0.00051
2459310.878788,0.99407,0.00051
2459310.880177,0.99287,0.00051
2459310.881566,0.99345,0.00051
2459310.882954,0.99431,0.00051
2459310.884343,0.99405,0.00051
2459310.885732,0.99492,0.00051
2459310.887121,0.99482,0.00051
2459310.888510,0.99453,0.00051
2459310.889899,0.99482,0.00051
2459310.891288,0.99559,0.00051
2459310.892677,0.99533,0.00051
2459310.894066,0.99626,0.00051
2459310.895455,0.99823,0.00051
2459310.896844,0.99697,0.00051
2459310.898232,0.99770,0.00051
2459310.899621,0.99830,0.00051
2459310.901010,0.99973,0.00051
2459310.902399,0.99933,0.00051
2459310.903788,0.99982,0.00051
2459310.905177,0.99989,0.00051
2459310.906566,1.00076,0.00051
2459310.907955,0.99943,0.00051
2459310.909344,0.99946,0.00051
2459310.910733,0.99945,0.00051
2459310.912122,0.99941,0.00051
2459310.913510,0.99939,0.00051
2459310.914899,0.99958,0.00051
2459310.916288,1.00011,0.00051
2459310.917677,1.00099,0.00051
2459310.919066,0.99977,0.00051
2459310.920455,1.00020,0.00051
2459310.921844,1.00014,0.00051
2459310.923233,1.00122,0.00051
2459310.924622,1.00010,0.00051
2459310.926011,1.00048,0.00051
2459310.927400,0.99996,0.00051
2459310.928788,1.00046,0.00051
2459310.930177,0.99963,0.00051
2459310.931566,1.00018,0.00051
2459310.932955,0.99976,0.00051
2459310.934344,1.00112,0.00051
2459310.935733,0.99911,0.00051
2459310.937122,0.99986,0.00051
2459310.938511,1.00032,0.00051
2459310.939900,0.99947,0.00051
2459310.941289,0.99964,0.00051
2459310.942678,0.99999,0.00051
2459310.944066,1.00015,0.00051
2459310.945455,1.00046,0.00051
2459310.946844,1.00028,0.00051
2459310.948233,1.00007,0.00051
2459310.949622,1.00072,0.00051
2459310.951011,1.00031,0.00051
2459310.952400,1.00063,0.00051
2459310.953789,1.00025,0.00051
2459310.955178,0.99971,0.00051
2459310.956567,1.00039,0.00051
2459310.957956,1.00029,0.00051
2459310.959344,1.00055,0.00051
2459310.960733,0.99996,0.00051
2459310.962122,0.99958,0.00051
2459310.963511,1.00039,0.00051
2459310.964900,0.99972,0.00051
2459310.966289,1.00019,0.00051
2459310.967678,1.00013,0.00051
2459310.969067,0.99946,0.00051
2459310.970456,0.99944,0.00051
2459310.971845,1.00030,0.00051
2459310.973234,1.00066,0.00051
2459310.974622,0.99974,0.00051
2459310.976011,1.00108,0.00051
2459310.977400,0.99976,0.00051
2459310.978789,0.99973,0.00051
2459310.980178,0.99953,0.00051
2459310.981567,0.99924,0.00051
2459310.982956,0.99902,0.00051
2459310.984345,1.00049,0.00051
2459310.985734,0.99958,0.00051
2459310.987123,0.99998,0.00051
2459310.988512,1.00037,0.00051
2459310.989900,1.00027,0.00051
2459310.991289,1.00009,0.00051
2459310.992678,1.00063,0.00051
2459310.994067,0.99984,0.00051
2459310.995456,1.00128,0.00051
2459310.996845,0.99963,0.00051
2459310.998234,0.99926,0.00051
2459310.999623,1.00105,0.00051
2459311.001012,0.99990,0.00051
2459311.002401,1.00053,0.00051
2459311.003790,1.00069,0.00051
2459311.005178,1.00099,0.00051
2459311.006567,0.99928,0.00051
2459311.007956,1.00006,0.00051
2459311.009345,0.99985,0.00051
2459311.010734,1.00001,0.00051
2459311.012123,0.99943,0.00051
2459311.013512,0.99966,0.00051
2459311.014901,1.00106,0.00051
2459311.016290,1.00106,0.00051
2459311.017679,1.00043,0.00051
2459311.019068,1.00129,0.00051
2459311.020456,0.99931,0.00051
2459311.021845,1.00002,0.00051
2459311.023234,1.00008,0.00051
2459311.024623,0.99984,0.00051
2459311.026012,0.99998,0.00051
2459311.027401,1.00066,0.00051
2459311.028790,1.00075,0.00051
2459311.030179,1.00035,0.00051
2459311.031568,1.00143,0.00051
2459311.032957,1.00033,0.00051
2459311.034346,0.99974,0.00051
2459311.035734,1.00064,0.00051
2459311.037123,1.00007,0.00051
2459311.038512,0.99929,0.00051
2459311.039901,0.99976,0.00051
2459311.041290,0.99974,0.00051
2459311.042679,0.99976,0.00051
2459311.044068,1.00129,0.00051
2459311.045457,1.00022,0.00051
2459311.046846,1.00053,0.00051
2459311.048235,0.99977,0.00051
2459311.049623,0.99990,0.00051
2459311.051012,0.99999,0.00051
2459311.052401,1.00044,0.00051
2459311.053790,0.99971,0.00051
2459311.055179,1.00059,0.00051
2459311.056568,1.00068,0.00051
2459311.057957,1.00073,0.00051
2459311.059346,0.99954,0.00051
2459311.060735,0.99971,0.00051
2459311.062124,1.00139,0.00051
2459311.063513,1.00036,0.00051
2459311.064901,0.99945,0.00051
2459311.066290,0.99999,0.00051
2459311.067679,0.99972,0.00051
2459311.069068,0.99973,0.00051
2459311.070457,0.99965,0.00051
2459311.071846,0.99929,0.00051
2459311.073235,1.00094,0.00051
2459311.074624,0.99885,0.00051
2459311.076013,0.99970,0.00051
2459311.077402,1.00098,0.00051
2459311.078791,1.00122,0.00051
2459311.080179,0.99937,0.00051
2459311.081568,0.99985,0.00051
2459311.082957,1.00041,0.00051
2459311.084346,1.00069,0.00051
2459311.085735,1.00099,0.00051
2459311.087124,0.99903,0.00051
2459311.088513,1.00018,0.00051
2459311.089902,1.00030,0.00051
2459311.091291,1.00008,0.00051
2459311.092680,0.99949,0.00051
2459311.094069,0.99834,0.00051
2459311.095457,1.00007,0.00051
2459311.096846,1.00032,0.00051
2459311.098235,1.00002,0.00051
2459311.099624,1.00007,0.00051
2459311.101013,1.00087,0.00051
2459311.102402,0.99891,0.00051
2459311.103791,1.00050,0.00051
2459311.105180,0.99986,0.00051
2459311.106569,0.99994,0.00051
2459311.107958,0.99981,0.00051
2459311.109347,0.99955,0.00051
2459311.110735,1.00207,0.00051
2459311.112124,1.00073,0.00051
2459311.113513,1.00100,0.00051
2459311.114902,0.99971,0.00051
2459311.116291,0.99991,0.00051
2459311.117680,0.99985,0.00051
2459311.119069,1.00020,0.00051
2459311.120458,1.00049,0.00051
2459311.121847,1.00004,0.00051
2459311.123236,1.00052,0.00051
2459311.124625,1.00061,0.00051
2459311.126013,1.00057,0.00051
2459311.127402,1.00020,0.00051
2459311.128791,1.00027,0.00051
2459311.130180,1.00055,0.00051
2459311.131569,1.00089,0.00051
2459311.132958,1.00072,0.00051
2459311.134347,1.00105,0.00051
2459311.135736,1.00116,0.00051
2459311.137125,1.00016,0.00051
2459311.138514,1.00037,0.00051
2459311.139903,1.00075,0.00051
2459311.141291,1.00142,0.00051
2459311.142680,0.99971,0.00051
2459311.144069,1.00058,0.00051
2459311.145458,1.00096,0.00051
2459311.146847,1.00036,0.00051
2459311.148236,1.00057,0.00051
2459311.149625,0.99992,0.00051
2459311.151014,0.99981,0.00051
2459311.152403,1.00098,0.00051
2459311.153792,1.00016,0.00051
2459311.155181,1.00077,0.00051
2459311.156569,0.99987,0.00051
2459311.157958,0.99953,0.00051
2459311.159347,1.00089,0.00051
2459311.160736,1.00052,0.00051
2459311.162125,1.00025,0.00051
2459311.163514,1.00043,0.00051
2459311.164903,0.99962,0.00051
2459311.166292,1.00103,0.00051
2459311.167681,1.00016,0.00051
2459311.169070,0.99940,0.00051
2459311.170459,0.99998,0.00051
2459311.171847,0.99982,0.00051
2459311.173236,1.00043,0.00051
2459311.174625,1.00048,0.00051
2459311.176014,0.99972,0.00051
2459311.177403,1.00021,0.00051
2459311.178792,0.99975,0.00051
2459311.180181,0.99991,0.00051
2459311.181570,1.00001,0.00051
2459311.182959,0.99986,0.00051
2459311.184348,1.00006,0.00051
2459311.185737,1.00052,0.00051
2459311.187125,1.00017,0.00051
2459311.188514,0.99917,0.00051
2459311.189903,1.00045,0.00051
2459311.191292,1.00069,0.00051
2459311.192681,1.00101,0.00051
2459311.194070,1.00048,0.00051
2459311.195459,0.99933,0.00051
2459311.196848,1.00006,0.00051
2459311.198237,1.00047,0.00051
2459311.199626,1.00056,0.00051
2459311.201015,1.00057,0.00051
2459311.202403,0.99951,0.00051
2459311.203792,0.99899,0.00051
2459311.205181,1.00119,0.00051
2459311.206570,1.00027,0.00051
2459311.207959,1.00088,0.00051
2459311.209348,1.00013,0.00051
2459311.210737,1.00100,0.00051
2459311.212126,0.99987,0.00051
2459311.213515,1.00013,0.00051
2459311.214904,1.00036,0.00051
2459311.216293,1.00030,0.00051
2459311.217681,1.00048,0.00051
2459311.219070,1.00031,0.00051
2459311.220459,1.00075,0.00051
2459311.221848,1.00079,0.00051
2459311.223237,1.00024,0.00051
2459311.224626,1.00041,0.00051
2459311.226015,1.00006,0.00051
2459311.227404,0.99982,0.00051
2459311.228793,0.99976,0.00051
2459311.230182,1.00076,0.00051
2459311.231571,0.99943,0.00051
2459311.232959,0.99975,0.00051
2459311.234348,1.00044,0.00051
2459311.235737,1.00038,0.00051
2459311.237126,0.99930,0.00051
2459311.238515,0.99943,0.00051
2459311.239904,1.00069,0.00051
2459311.241293,0.99894,0.00051
2459311.242682,1.00129,0.00051
2459311.244071,1.00044,0.00051
2459311.245460,0.99873,0.00051
2459311.246849,0.99988,0.00051
2459311.248237,0.99928,0.00051
2459311.249626,1.00025,0.00051
2459311.251015,1.00003,0.00051
2459311.252404,0.99981,0.00051
2459311.253793,1.00026,0.00051
2459311.255182,0.99944,0.00051
2459311.256571,0.99999,0.00051
2459311.257960,1.00085,0.00051
2459311.259349,0.99913,0.00051
2459311.260738,1.00019,0.00051
2459311.262127,0.99907,0.00051
2459311.263515,1.00068,0.00051
2459311.264904,0.99980,0.00051
2459311.266293,0.99999,0.00051
2459311.267682,1.00024,0.00051
2459311.269071,1.00148,0.00051
2459311.270460,0.99988,0.00051
2459311.271849,1.00157,0.00051
2459311.273238,0.99951,0.00051
2459311.274627,0.99966,0.00051
2459311.276016,1.00077,0.00051
2459311.277405,1.00062,0.00051
2459311.278793,1.00118,0.00051
2459311.280182,0.99927,0.00051
2459311.281571,1.00011,0.00051
2459311.282960,0.99903,0.00051
2459311.284349,1.00021,0.00051
2459311.285738,0.99991,0.00051
2459311.287127,1.00098,0.00051
2459311.288516,1.00007,0.00051
2459311.289905,0.99946,0.00051
2459311.291294,1.00166,0.00051
2459311.292682,1.00042,0.00051
2459311.294071,1.00036,0.00051
2459311.295460,1.00027,0.00051
2459311.296849,1.00109,0.00051
2459311.298238,0.99947,0.00051
2459311.299627,1.00007,0.00051
2459311.301016,1.00003,0.00051
2459311.302405,1.00078,0.00051
2459311.303794,0.99882,0.00051
2459311.305183,1.00003,0.00051
2459311.306572,1.00009,0.00051
2459311.307960,1.00055,0.00051
2459311.309349,1.00164,0.00051
2459311.310738,0.99927,0.00051
2459311.312127,0.99957,0.00051
2459311.313516,1.00131,0.00051
2459311.314905,1.00055,0.00051
2459311.316294,1.00012,0.00051
2459311.317683,1.00023,0.00051
2459311.319072,0.99940,0.00051
2459311.320461,1.00069,0.00051
2459311.321850,0.99952,0.00051
2459311.323238,1.00062,0.00051
2459311.324627,0.99962,0.00051
2459311.326016,1.00105,0.00051
2459311.327405,1.00017,0.00051
2459311.328794,1.00021,0.00051
2459311.330183,0.99981,0.00051
2459311.331572,1.00027,0.00051
2459311.332961,1.00077,0.00051
2459311.334350,0.99923,0.00051
2459311.335739,0.99970,0.00051
2459311.337128,0.99994,0.00051
2459311.338516,1.00063,0.00051
2459311.339905,0.99989,0.00051
2459311.341294,0.99953,0.00051
2459311.342683,1.00074,0.00051
2459311.344072,1.00027,0.00051
2459311.345461,0.99942,0.00051
2459311.346850,1.00062,0.00051
2459311.348239,1.00056,0.00051
2459311.349628,1.00076,0.00051
2459311.351017,1.00008,0.00051
2459311.352406,1.00032,0.00051
2459311.353794,0.99961,0.00051
2459311.355183,1.00059,0.00051
2459311.356572,0.99960,0.00051
2459311.357961,0.99935,0.00051
2459311.359350,1.00075,0.00051
2459311.360739,0.99982,0.00051
2459311.362128,0.99941,0.00051
2459311.363517,1.00045,0.00051
2459311.364906,1.00084,0.00051
2459311.366295,0.99997,0.00051
2459311.367684,0.99979,0.00051
2459311.369072,1.00119,0.00051
2459311.370461,1.00117,0.00051
2459311.371850,0.99918,0.00051
2459311.373239,1.00088,0.00051
2459311.374628,1.00029,0.00051
2459311.376017,0.99954,0.00051
2459311.377406,0.99986,0.00051
2459311.378795,0.99969,0.00051
2459311.380184,0.99961,0.00051
2459311.381573,1.00017,0.00051
2459311.382962,1.00030,0.00051
2459311.384350,0.99913,0.00051
2459311.385739,0.99953,0.00051
2459311.387128,1.00032,0.00051
2459311.388517,1.00085,0.00051
2459311.389906,0.99935,0.00051
2459311.391295,1.00087,0.00051
2459311.392684,1.00015,0.00051
2459311.394073,1.00015,0.00051
2459311.395462,0.99971,0.00051
2459311.396851,1.00034,0.00051
2459311.398240,1.00104,0.00051
2459311.399628,1.00037,0.00051
2459311.401017,1.00103,0.00051
2459311.402406,0.99982,0.00051
2459311.403795,0.99976,0.00051
2459311.405184,1.00023,0.00051
2459311.406573,1.00123,0.00051
2459311.407962,0.99994,0.00051
2459311.409351,1.00079,0.00051
2459311.410740,1.00075,0.00051
2459311.412129,1.00059,0.00051
2459311.413518,1.00000,0.00051
2459311.414906,0.99960,0.00051
2459311.416295,0.99970,0.00051
2459311.417684,1.00024,0.00051
2459311.419073,0.99928,0.00051
2459311.420462,0.99937,0.00051
2459311.421851,1.00037,0.00051
2459311.423240,1.00020,0.00051
2459311.424629,1.00012,0.00051
2459311.426018,0.99983,0.00051
2459311.427407,1.00000,0.00051
2459311.428796,1.00009,0.00051
2459311.430184,1.00090,0.00051
2459311.431573,1.00005,0.00051
2459311.432962,1.00038,0.00051
2459311.434351,1.00112,0.00051
2459311.435740,1.00041,0.00051
2459311.437129,0.99986,0.00051
2459311.438518,0.99992,0.00051
2459311.439907,0.99923,0.00051
2459311.441296,0.99989,0.00051
2459311.442685,1.00031,0.00051
2459311.444073,0.99979,0.00051
2459311.445462,1.00084,0.00051
2459311.446851,0.99981,0.00051
2459311.448240,0.99967,0.00051
2459311.449629,1.00025,0.00051
2459311.451018,0.99994,0.00051
2459311.452407,1.00108,0.00051
2459311.453796,0.99945,0.00051
2459311.455185,0.99977,0.00051
2459311.456574,0.99973,0.00051
2459311.457963,0.99991,0.00051
2459311.459351,1.00039,0.00051
2459311.460740,0.99928,0.00051
2459311.462129,0.99986,0.00051
2459311.463518,1.00066,0.00051
2459311.464907,1.00084,0.00051
2459311.466296,0.99910,0.00051
2459311.467685,1.00045,0.00051
2459311.469074,0.99996,0.00051
2459311.470463,1.00042,0.00051
2459311.471852,0.99938,0.00051
2459311.473241,1.00002,0.00051
2459311.474629,0.99975,0.00051
2459311.476018,1.00005,0.00051
2459311.477407,0.99986,0.00051
2459311.478796,1.00028,0.00051
2459311.480185,1.00056,0.00051
2459311.481574,1.00051,0.00051
2459311.482963,1.00046,0.00051
2459311.484352,1.00061,0.00051
2459311.485741,1.00011,0.00051
2459311.487130,0.99936,0.00051
2459311.488519,1.00070,0.00051
2459311.489907,0.99996,0.00051
2459311.491296,0.99997,0.00051
2459311.492685,1.00067,0.00051
2459311.494074,1.00075,0.00051
2459311.495463,1.00072,0.00051
2459311.496852,1.00113,0.00051
2459311.498241,1.00045,0.00051
2459311.499630,1.00150,0.00051
2459311.501019,1.00075,0.00051
2459311.502408,1.00014,0.00051
2459311.503797,0.99998,0.00051
2459311.505185,1.00157,0.00051
2459311.506574,1.00047,0.00051
2459311.507963,1.00059,0.00051
2459311.509352,1.00007,0.00051
2459311.510741,1.00122,0.00051
2459311.512130,1.00021,0.00051
2459311.513519,1.00138,0.00051
2459311.514908,1.00041,0.00051
2459311.516297,1.00058,0.00051
2459311.517686,1.00045,0.00051
2459311.519075,0.99986,0.00051
2459311.520463,0.99977,0.00051
2459311.521852,1.00012,0.00051
2459311.523241,1.00079,0.00051
2459311.524630,0.99932,0.00051
2459311.526019,1.00071,0.00051
2459311.527408,0.99978,0.00051
2459311.528797,1.00041,0.00051
2459311.530186,1.00021,0.00051
2459311.531575,1.00028,0.00051
2459311.532964,1.00058,0.00051
2459311.534353,1.00069,0.00051
2459311.535741,1.00006,0.00051
2459311.537130,1.00003,0.00051
2459311.538519,1.00008,0.00051
2459311.539908,1.00046,0.00051
2459311.541297,0.99974,0.00051
2459311.542686,0.99989,0.00051
2459311.544075,0.99941,0.00051
2459311.545464,1.00038,0.00051
2459311.546853,0.99953,0.00051
2459311.548242,1.00023,0.00051
2459311.549630,1.00004,0.00051
2459311.551019,1.00053,0.00051
2459311.552408,1.00008,0.00051
2459311.553797,1.00084,0.00051
2459311.555186,0.99962,0.00051
2459311.556575,1.00053,0.00051
2459311.557964,1.00024,0.00051
2459311.559353,0.99985,0.00051
2459311.560742,1.00032,0.00051
2459311.562131,1.00108,0.00051
2459311.563520,1.00041,0.00051
2459311.564908,1.00025,0.00051
2459311.566297,0.99916,0.00051
2459311.567686,1.00048,0.00051
2459311.569075,0.99990,0.00051
2459311.570464,1.00000,0.00051
2459311.571853,1.00067,0.00051
2459311.573242,1.00006,0.00051
2459311.574631,1.00026,0.00051
2459311.576020,1.00017,0.00051
2459311.577409,0.99992,0.00051
2459311.578798,1.00074,0.00051
2459311.580186,0.99973,0.00051
2459311.581575,0.99935,0.00051
2459311.582964,1.00058,0.00051
2459311.584353,0.99963,0.00051
2459311.585742,1.00073,0.00051
2459311.587131,1.00028,0.00051
2459311.588520,0.99990,0.00051
2459311.589909,0.99972,0.00051
2459311.591298,1.00000,0.00051
2459311.592687,1.00047,0.00051
2459311.594076,1.00046,0.00051
2459311.595464,1.00044,0.00051
2459311.596853,0.99993,0.00051
2459311.598242,1.00107,0.00051
2459311.599631,1.00086,0.00051
2459311.601020,1.00045,0.00051
2459311.602409,1.00080,0.00051
2459311.603798,1.00117,0.00051
2459311.605187,0.99948,0.00051
2459311.606576,1.00126,0.00051
2459311.607965,1.00003,0.00051
2459311.609354,1.00120,0.00051
2459311.610742,1.00020,0.00051
2459311.612131,0.99958,0.00051
2459311.613520,1.00043,0.00051
2459311.614909,1.00082,0.00051
2459311.616298,1.00047,0.00051
2459311.617687,0.99979,0.00051
2459311.619076,1.00010,0.00051
2459311.620465,0.99975,0.00051
2459311.621854,1.00090,0.00051
2459311.623243,0.99985,0.00051
2459311.624632,0.99985,0.00051
2459311.626020,1.00020,0.00051
2459311.627409,1.00030,0.00051
2459311.628798,0.99979,0.00051
2459311.630187,0.99963,0.00051
2459311.631576,1.00029,0.00051
2459311.632965,0.99933,0.00051
2459311.634354,1.00025,0.00051
2459311.635743,1.00057,0.00051
2459311.637132,1.00025,0.00051
2459311.638521,1.00119,0.00051
2459311.639910,1.00078,0.00051
2459311.641298,1.00038,0.00051
2459311.642687,0.99962,0.00051
2459311.644076,1.00048,0.00051
2459311.645465,0.99975,0.00051
2459311.646854,1.00036,0.00051
2459311.648243,1.00114,0.00051
2459311.649632,0.99990,0.00051
2459311.651021,1.00001,0.00051
2459311.652410,0.99891,0.00051
2459311.653799,1.00100,0.00051
2459311.655187,1.00076,0.00051
2459311.656576,0.99974,0.00051
2459311.657965,1.00060,0.00051
2459311.659354,1.00064,0.00051
2459311.660743,0.99999,0.00051
2459311.662132,0.99991,0.00051
2459311.663521,0.99973,0.00051
2459311.664910,0.99973,0.00051
2459311.666299,1.00048,0.00051
2459311.667688,1.00026,0.00051
2459311.669077,1.00034,0.00051
2459311.670465,1.00020,0.00051
2459311.671854,1.00040,0.00051
2459311.673243,1.00008,0.00051
2459311.674632,0.99998,0.00051
2459311.676021,1.00050,0.00051
2459311.677410,1.00053,0.00051
2459311.678799,1.00050,0.00051
2459311.680188,1.00064,0.00051
2459311.681577,1.00035,0.00051
2459311.682966,0.99927,0.00051
2459311.684355,1.00040,0.00051
2459311.685743,1.00055,0.00051
2459311.687132,0.99975,0.00051
2459311.688521,0.99957,0.00051
2459311.689910,0.99981,0.00051
2459311.691299,1.00068,0.00051
2459311.692688,1.00006,0.00051
2459311.694077,0.99978,0.00051
2459311.695466,1.00029,0.00051
2459311.696855,1.00000,0.00051
2459311.698244,0.99940,0.00051
2459311.699633,1.00039,0.00051
2459311.701021,1.00010,0.00051
2459311.702410,1.00003,0.00051
2459311.703799,0.99993,0.00051
2459311.705188,1.00058,0.00051
2459311.706577,0.99969,0.00051
2459311.707966,1.00005,0.00051
2459311.709355,0.99925,0.00051
2459311.710744,1.00016,0.00051
2459311.712133,1.00011,0.00051
2459311.713522,0.99954,0.00051
2459311.714911,1.00049,0.00051
2459311.716299,1.00012,0.00051
2459311.717688,0.99945,0.00051
2459311.719077,0.99931,0.00051
2459311.720466,1.00033,0.00051
2459311.721855,1.00001,0.00051
2459311.723244,1.00054,0.00051
2459311.724633,1.00049,0.00051
2459311.726022,1.00059,0.00051
2459311.727411,1.00004,0.00051
2459311.728800,0.99969,0.00051
2459311.730189,1.00005,0.00051
2459311.731577,0.99966,0.00051
2459311.732966,0.99962,0.00051
2459311.734355,1.00077,0.00051
2459311.735744,1.00011,0.00051
2459311.737133,1.00146,0.00051
2459311.738522,0.99996,0.00051
2459311.739911,1.00017,0.00051
2459311.741300,1.00125,0.00051
2459311.742689,1.00034,0.00051
2459311.744078,1.00000,0.00051
2459311.745466,1.00000,0.00051
2459311.746855,0.99985,0.00051
2459311.748244,1.00019,0.00051
2459311.749633,1.00069,0.00051
2459311.751022,0.99971,0.00051
2459311.752411,1.00033,0.00051
2459311.753800,1.00030,0.00051
2459311.755189,0.99951,0.00051
2459311.756578,1.00007,0.00051
2459311.757967,1.00082,0.00051
2459311.759356,1.00069,0.00051
2459311.760744,1.00041,0.00051
2459311.762133,0.99984,0.00051
2459311.763522,0.99928,0.00051
2459311.764911,0.99966,0.00051
2459311.766300,0.99988,0.00051
2459311.767689,1.00048,0.00051
2459311.769078,1.00006,0.00051
2459311.770467,0.99995,0.00051
2459311.771856,0.99934,0.00051
2459311.773245,1.00009,0.00051
2459311.774634,0.99936,0.00051
2459311.776022,1.00024,0.00051
2459311.777411,0.99947,0.00051
2459311.778800,1.00102,0.00051
2459311.780189,1.00080,0.00051
2459311.781578,0.99990,0.00051
2459311.782967,0.99998,0.00051
2459311.784356,0.99991,0.00051
2459311.785745,0.99974,0.00051
2459311.787134,1.00047,0.00051
2459311.788523,0.99960,0.00051
2459311.789912,0.99966,0.00051
2459311.791300,0.99987,0.00051
2459311.792689,0.99991,0.00051
2459311.794078,0.99975,0.00051
2459311.795467,0.99971,0.00051
2459311.796856,1.00039,0.00051
2459311.798245,1.00093,0.00051
2459311.799634,1.00010,0.00051
2459311.801023,1.00015,0.00051
2459311.802412,0.99966,0.00051
2459311.803801,1.00010,0.00051
2459311.805190,0.99973,0.00051
2459311.806578,0.99972,0.00051
2459311.807967,0.99918,0.00051
2459311.809356,1.00029,0.00051
2459311.810745,1.00050,0.00051
2459311.812134,0.99974,0.00051
2459311.813523,1.00006,0.00051
2459311.814912,0.99994,0.00051
2459311.816301,0.99992,0.00051
2459311.817690,1.00000,0.00051
2459311.819079,1.00056,0.00051
2459311.820467,1.00083,0.00051
2459311.821856,1.00003,0.00051
2459311.823245,0.99993,0.00051
2459311.824634,1.00000,0.00051
2459311.826023,1.00075,0.00051
2459311.827412,1.00045,0.00051
2459311.828801,0.99998,0.00051
2459311.830190,0.99930,0.00051
2459311.831579,1.00015,0.00051
2459311.832968,1.00016,0.00051
2459311.834357,0.99996,0.00051
2459311.835745,0.99927,0.00051
2459311.837134,0.99894,0.00051
2459311.838523,0.99995,0.00051
2459311.839912,1.00048,0.00051
2459311.841301,1.00092,0.00051
2459311.842690,1.00039,0.00051
2459311.844079,0.99977,0.00051
2459311.845468,1.00077,0.00051
2459311.846857,1.00037,0.00051
2459311.848246,0.99912,0.00051
2459311.849635,1.00102,0.00051
2459311.851023,1.00024,0.00051
2459311.852412,0.99982,0.00051
2459311.853801,1.00002,0.00051
2459311.855190,0.99980,0.00051
2459311.856579,0.99939,0.00051
2459311.857968,1.00022,0.00051
2459311.859357,0.99973,0.00051
2459311.860746,1.00056,0.00051
2459311.862135,1.00037,0.00051
2459311.863524,1.00041,0.00051
2459311.864913,1.00020,0.00051
2459311.866301,0.99962,0.00051
2459311.867690,1.00070,0.00051
2459311.869079,0.99979,0.00051
2459311.870468,1.00103,0.00051
2459311.871857,0.99928,0.00051
2459311.873246,1.00013,0.00051
2459311.874635,0.99948,0.00051
2459311.876024,1.00081,0.00051
2459311.877413,0.99954,0.00051
2459311.878802,1.00080,0.00051
2459311.880191,1.00095,0.00051
2459311.881579,0.99979,0.00051
2459311.882968,1.00050,0.00051
2459311.884357,1.00048,0.00051
2459311.885746,1.00027,0.00051
2459311.887135,1.00044,0.00051
2459311.888524,1.00152,0.00051
2459311.889913,1.00027,0.00051
2459311.891302,1.00012,0.00051
2459311.892691,1.00019,0.00051
2459311.894080,1.00027,0.00051
2459311.895468,1.00006,0.00051
2459311.896857,1.00052,0.00051
2459311.898246,1.00045,0.00051
2459311.899635,1.00056,0.00051
2459311.901024,1.00050,0.00051
2459311.902413,1.00040,0.00051
2459311.903802,1.00015,0.00051
2459311.905191,1.00044,0.00051
2459311.906580,1.00020,0.00051
2459311.907969,1.00021,0.00051
2459311.909358,1.00001,0.00051
2459311.910746,1.00005,0.00051
2459311.912135,1.00065,0.00051
2459311.913524,0.99968,0.00051
2459311.914913,1.00060,0.00051
2459311.916302,0.99954,0.00051
2459311.917691,1.00043,0.00051
2459311.919080,0.99885,0.00051
2459311.920469,1.00026,0.00051
2459311.921858,1.00075,0.00051
2459311.923247,1.00039,0.00051
2459311.924636,1.00129,0.00051
2459311.926024,1.00043,0.00051
2459311.927413,1.00107,0.00051
2459311.928802,0.99932,0.00051
2459311.930191,0.99926,0.00051
2459311.931580,1.00077,0.00051
2459311.932969,1.00037,0.00051
2459311.934358,0.99978,0.00051
2459311.935747,0.99998,0.00051
2459311.937136,1.00012,0.00051
2459311.938525,1.00062,0.00051
2459311.939914,1.00020,0.00051
2459311.941302,1.00042,0.00051
2459311.942691,1.00053,0.00051
2459311.944080,1.00005,0.00051
2459311.945469,1.00073,0.00051
2459311.946858,0.99958,0.00051
2459311.948247,0.99991,0.00051
2459311.949636,1.00025,0.00051
2459311.951025,1.00036,0.00051
2459311.952414,1.00070,0.00051
2459311.953803,0.99981,0.00051
2459311.955191,1.00069,0.00051
2459311.956580,1.00020,0.00051
2459311.957969,1.00092,0.00051
2459311.959358,0.99929,0.00051
2459311.960747,1.00018,0.00051
2459311.962136,1.00100,0.00051
2459311.963525,1.00079,0.00051
2459311.964914,0.99955,0.00051
2459311.966303,1.00019,0.00051
2459311.967692,1.00015,0.00051
2459311.969081,0.99929,0.00051
2459311.970469,0.99876,0.00051
2459311.971858,1.00034,0.00051
2459311.973247,1.00019,0.00051
2459311.974636,1.00011,0.00051
2459311.976025,0.99962,0.00051
2459311.977414,0.99992,0.00051
2459311.978803,1.00041,0.00051
2459311.980192,1.00044,0.00051
2459311.981581,0.99872,0.00051
2459311.982970,1.00110,0.00051
2459311.984359,1.00053,0.00051
2459311.985747,0.99998,0.00051
2459311.987136,1.00021,0.00051
2459311.988525,1.00026,0.00051
2459311.989914,1.00059,0.00051
2459311.991303,0.99968,0.00051
2459311.992692,0.99976,0.00051
2459311.994081,1.00086,0.00051
2459311.995470,0.99923,0.00051
2459311.996859,0.99935,0.00051
2459311.998248,0.99997,0.00051
2459311.999637,1.00082,0.00051
2459312.001025,0.99994,0.00051
2459312.002414,1.00062,0.00051
2459312.003803,0.99975,0.00051
2459312.005192,0.99974,0.00051
2459312.006581,1.00013,0.00051
2459312.007970,0.99943,0.00051
2459312.009359,0.99989,0.00051
2459312.010748,1.00036,0.00051
2459312.012137,1.00075,0.00051
2459312.013526,1.00026,0.00051
2459312.014915,1.00051,0.00051
2459312.016303,1.00000,0.00051
2459312.017692,1.00024,0.00051
2459312.019081,1.00027,0.00051
2459312.020470,1.00011,0.00051
2459312.021859,1.00001,0.00051
2459312.023248,1.00054,0.00051
2459312.024637,0.99965,0.00051
2459312.026026,1.00025,0.00051
2459312.027415,1.00053,0.00051
2459312.028804,1.00020,0.00051
2459312.030192,1.00025,0.00051
2459312.031581,0.99932,0.00051
2459312.032970,1.00028,0.00051
2459312.034359,1.00095,0.00051
2459312.035748,1.00082,0.00051
2459312.037137,1.00062,0.00051
2459312.038526,0.99947,0.00051
2459312.039915,1.00073,0.00051
2459312.041304,0.99940,0.00051
2459312.042693,1.00057,0.00051
2459312.044082,1.00047,0.00051
2459312.045470,1.00024,0.00051
2459312.046859,1.00024,0.00051
2459312.048248,1.00013,0.00051
2459312.049637,0.99949,0.00051
2459312.051026,0.99961,0.00051
2459312.052415,1.00076,0.00051
2459312.053804,1.00098,0.00051
2459312.055193,1.00053,0.00051
2459312.056582,1.00027,0.00051
2459312.057971,1.00086,0.00051
2459312.059360,0.99950,0.00051
2459312.060748,0.99963,0.00051
2459312.062137,0.99977,0.00051
2459312.063526,1.00010,0.00051
2459312.064915,1.00006,0.00051
2459312.066304,0.99967,0.00051
2459312.067693,0.99976,0.00051
2459312.069082,1.00097,0.00051
2459312.070471,0.99957,0.00051
2459312.071860,1.00030,0.00051
2459312.073249,1.00067,0.00051
2459312.074638,1.00047,0.00051
2459312.076026,0.99978,0.00051
2459312.077415,1.00101,0.00051
2459312.078804,0.99937,0.00051
2459312.080193,1.00105,0.00051
2459312.081582,0.99992,0.00051
2459312.082971,1.00029,0.00051
2459312.084360,0.99969,0.00051
2459312.085749,1.00055,0.00051
2459312.087138,1.00177,0.00051
2459312.088527,0.99998,0.00051
2459312.089915,0.99969,0.00051
2459312.091304,1.00003,0.00051
2459312.092693,0.99901,0.00051
2459312.094082,1.00030,0.00051
2459312.095471,1.00098,0.00051
2459312.096860,0.99977,0.00051
2459312.098249,1.00028,0.00051
2459312.099638,0.99978,0.00051
2459312.101027,0.99987,0.00051
2459312.102416,0.99903,0.00051
2459312.103805,1.00055,0.00051
2459312.105193,0.99982,0.00051
2459312.106582,0.99983,0.00051
2459312.107971,1.00006,0.00051
2459312.109360,1.00019,0.00051
2459312.110749,1.00073,0.00051
2459312.112138,1.00017,0.00051
2459312.113527,1.00059,0.00051
2459312.114916,1.00010,0.00051
2459312.116305,1.00157,0.00051
2459312.117694,0.99958,0.00051
2459312.119083,1.00020,0.00051
2459312.120471,1.00038,0.00051
2459312.121860,1.00036,0.00051
2459312.123249,0.99993,0.00051
2459312.124638,0.99991,0.00051
2459312.126027,0.99988,0.00051
2459312.127416,0.99996,0.00051
2459312.128805,1.00035,0.00051
2459312.130194,1.00077,0.00051
2459312.131583,1.00109,0.00051
2459312.132972,0.99936,0.00051
2459312.134360,1.00005,0.00051
2459312.135749,1.00074,0.00051
2459312.137138,1.00057,0.00051
2459312.138527,1.00010,0.00051
2459312.139916,1.00006,0.00051
2459312.141305,1.00064,0.00051
2459312.142694,0.99995,0.00051
2459312.144083,1.00017,0.00051
2459312.145472,0.99999,0.00051
2459312.146861,1.00064,0.00051
2459312.148250,1.00058,0.00051
2459312.149638,1.00069,0.00051
2459312.151027,1.00047,0.00051
2459312.152416,0.99971,0.00051
2459312.153805,1.00032,0.00051
2459312.155194,1.00018,0.00051
2459312.156583,1.00006,0.00051
2459312.157972,1.00019,0.00051
2459312.159361,1.00026,0.00051
2459312.160750,0.99998,0.00051
2459312.162139,1.00019,0.00051
2459312.163528,1.00043,0.00051
2459312.164916,0.99936,0.00051
2459312.166305,1.00004,0.00051
2459312.167694,1.00183,0.00051
2459312.169083,0.99999,0.00051
2459312.170472,1.00166,0.00051
2459312.171861,0.99991,0.00051
2459312.173250,1.00047,0.00051
2459312.174639,1.00068,0.00051
2459312.176028,0.99975,0.00051
2459312.177417,1.00091,0.00051
2459312.178806,0.99999,0.00051
2459312.180194,0.99984,0.00051
2459312.181583,1.00020,0.00051
2459312.182972,1.00072,0.00051
2459312.184361,1.00107,0.00051
2459312.185750,1.00055,0.00051
2459312.187139,0.99991,0.00051
2459312.188528,1.00072,0.00051
2459312.189917,1.00047,0.00051
2459312.191306,1.00068,0.00051
2459312.192695,1.00008,0.00051
2459312.194083,1.00066,0.00051
2459312.195472,0.99999,0.00051
2459312.196861,1.00129,0.00051
2459312.198250,1.00042,0.00051
2459312.199639,0.99936,0.00051
2459312.201028,1.00032,0.00051
2459312.202417,1.00113,0.00051
2459312.203806,1.00041,0.00051
2459312.205195,1.00032,0.00051
2459312.206584,0.99983,0.00051
2459312.207973,1.00057,0.00051
2459312.209361,0.99971,0.00051
2459312.210750,1.00019,0.00051
2459312.212139,0.99995,0.00051
2459312.213528,1.00029,0.00051
2459312.214917,0.99996,0.00051
2459312.216306,0.99992,0.00051
2459312.217695,0.99965,0.00051
2459312.219084,1.00069,0.00051
2459312.220473,1.00047,0.00051
2459312.221862,1.00003,0.00051
2459312.223251,1.00112,0.00051
2459312.224639,1.00027,0.00051
2459312.226028,1.00039,0.00051
2459312.227417,0.99955,0.00051
2459312.228806,1.00061,0.00051
2459312.230195,1.00106,0.00051
2459312.231584,1.00033,0.00051
2459312.232973,1.00039,0.00051
2459312.234362,1.00136,0.00051
2459312.235751,1.00015,0.00051
2459312.237140,1.00094,0.00051
2459312.238528,0.99881,0.00051
2459312.239917,1.00119,0.00051
2459312.241306,1.00050,0.00051
2459312.242695,1.00024,0.00051
2459312.244084,0.99989,0.00051
2459312.245473,0.99993,0.00051
2459312.246862,1.00075,0.00051
2459312.248251,0.99984,0.00051
2459312.249640,1.00054,0.00051
2459312.251029,1.00148,0.00051
2459312.252418,0.99996,0.00051
2459312.253806,1.00045,0.00051
2459312.255195,1.00060,0.00051
2459312.256584,1.00043,0.00051
2459312.257973,1.00041,0.00051
2459312.259362,1.00162,0.00051
2459312.260751,1.00013,0.00051
2459312.262140,0.99938,0.00051
2459312.263529,0.99981,0.00051
2459312.264918,1.00075,0.00051
2459312.266307,1.00012,0.00051
2459312.267696,0.99990,0.00051
2459312.269084,1.00064,0.00051
2459312.270473,1.00059,0.00051
2459312.271862,1.00104,0.00051
2459312.273251,0.99986,0.00051
2459312.274640,1.00000,0.00051
2459312.276029,1.00047,0.00051
2459312.277418,1.00012,0.00051
2459312.278807,1.00100,0.00051
2459312.280196,1.00079,0.00051
2459312.281585,1.00047,0.00051
2459312.282974,1.00070,0.00051
2459312.284362,1.00035,0.00051
2459312.285751,1.00094,0.00051
2459312.287140,0.99960,0.00051
2459312.288529,0.99995,0.00051
2459312.289918,1.00078,0.00051
2459312.291307,1.00131,0.00051
2459312.292696,0.99969,0.00051
2459312.294085,1.00102,0.00051
2459312.295474,0.99970,0.00051
2459312.296863,0.99917,0.00051
2459312.298251,1.00078,0.00051
2459312.299640,1.00140,0.00051
2459312.301029,0.99987,0.00051
2459312.302418,1.00006,0.00051
2459312.303807,1.00018,0.00051
2459312.305196,1.00113,0.00051
2459312.306585,1.00010,0.00051
2459312.307974,1.00071,0.00051
2459312.309363,1.00038,0.00051
2459312.310752,0.99974,0.00051
2459312.312141,1.00090,0.00051
2459312.313529,1.00016,0.00051
2459312.314918,1.00202,0.00051
2459312.316307,1.00060,0.00051
2459312.317696,0.99929,0.00051
2459312.319085,1.00096,0.00051
2459312.320474,1.00024,0.00051
2459312.321863,1.00059,0.00051
2459312.323252,1.00049,0.00051
2459312.324641,0.99985,0.00051
2459312.326030,1.00178,0.00051
2459312.327419,0.99981,0.00051
2459312.328807,0.99990,0.00051
2459312.330196,1.00142,0.00051
2459312.331585,1.00140,0.00051
2459312.332974,0.99884,0.00051
2459312.334363,0.99975,0.00051
2459312.335752,1.00125,0.00051
2459312.337141,1.00056,0.00051
2459312.338530,1.00034,0.00051
2459312.339919,1.00004,0.00051
2459312.341308,0.99953,0.00051
2459312.342696,1.00042,0.00051
2459312.344085,1.00035,0.00051
2459312.345474,0.99931,0.00051
2459312.346863,1.00007,0.00051
2459312.348252,1.00052,0.00051
2459312.349641,1.00111,0.00051
2459312.351030,1.00132,0.00051
2459312.352419,1.00056,0.00051
2459312.353808,0.99998,0.00051
2459312.355197,1.00049,0.00051
2459312.356586,0.99956,0.00051
2459312.357974,1.00096,0.00051
2459312.359363,1.00017,0.00051
2459312.360752,0.99966,0.00051
2459312.362141,0.99973,0.00051
2459312.363530,1.00084,0.00051
2459312.364919,1.00037,0.00051
2459312.366308,1.00014,0.00051
2459312.367697,1.00013,0.00051
2459312.369086,1.00005,0.00051
2459312.370475,0.99981,0.00051
2459312.371864,0.99922,0.00051
2459312.373252,1.00078,0.00051
2459312.374641,1.00019,0.00051
2459312.376030,1.00096,0.00051
2459312.377419,1.00022,0.00051
2459312.378808,0.99988,0.00051
2459312.380197,1.00277,0.00051
2459312.381586,1.00049,0.00051
2459312.382975,1.00061,0.00051
2459312.384364,0.99978,0.00051
2459312.385753,0.99978,0.00051
2459312.387141,1.00067,0.00051
2459312.388530,1.00005,0.00051
2459312.389919,1.00086,0.00051
2459312.391308,1.00030,0.00051
2459312.392697,1.00059,0.00051
2459312.394086,0.99985,0.00051
2459312.395475,0.99959,0.00051
2459312.396864,0.99987,0.00051
2459312.398253,0.99990,0.00051
2459312.399642,1.00091,0.00051
2459312.401031,0.99980,0.00051
2459312.402419,0.99987,0.00051
2459312.403808,0.99949,0.00051
2459312.405197,1.00014,0.00051
2459312.406586,1.00116,0.00051
2459312.407975,1.00020,0.00051
2459312.409364,0.99938,0.00051
2459312.410753,1.00046,0.00051
2459312.412142,1.00011,0.00051
2459312.413531,1.00009,0.00051
2459312.414920,1.00028,0.00051
2459312.416309,0.99977,0.00051
2459312.417697,1.00049,0.00051
2459312.419086,1.00098,0.00051
2459312.420475,1.00047,0.00051
2459312.421864,0.99959,0.00051
2459312.423253,0.99856,0.00051
2459312.424642,1.00051,0.00051
2459312.426031,1.00031,0.00051
2459312.427420,0.99999,0.00051
2459312.428809,1.00048,0.00051
2459312.430198,1.00028,0.00051
2459312.431586,1.00067,0.00051
2459312.432975,0.99974,0.00051
2459312.434364,0.99999,0.00051
2459312.435753,1.00053,0.00051
2459312.437142,1.00054,0.00051
2459312.438531,1.00056,0.00051
2459312.439920,1.00041,0.00051
2459312.441309,1.00030,0.00051
2459312.442698,0.99988,0.00051
2459312.444087,0.99987,0.00051
2459312.445476,0.99994,0.00051
2459312.446864,0.99900,0.00051
2459312.448253,1.00052,0.00051
2459312.449642,0.99962,0.00051
2459312.451031,0.99965,0.00051
2459312.452420,0.99887,0.00051
2459312.453809,0.99967,0.00051
2459312.455198,1.00052,0.00051
2459312.456587,1.00037,0.00051
2459312.457976,1.00076,0.00051
2459312.459365,1.00074,0.00051
2459312.460754,0.99931,0.00051
2459312.462142,0.99986,0.00051
2459312.463531,1.00062,0.00051
2459312.464920,0.99985,0.00051
2459312.466309,1.00083,0.00051
2459312.467698,1.00080,0.00051
2459312.469087,0.99943,0.00051
2459312.470476,1.00014,0.00051
2459312.471865,0.99985,0.00051
2459312.473254,1.00065,0.00051
2459312.474643,1.00044,0.00051
2459312.476031,0.99964,0.00051
2459312.477420,0.99969,0.00051
2459312.478809,1.00074,0.00051
2459312.480198,1.00034,0.00051
2459312.481587,0.99972,0.00051
2459312.482976,0.99939,0.00051
2459312.484365,1.00020,0.00051
2459312.485754,1.00047,0.00051
2459312.487143,0.99962,0.00051
2459312.488532,1.00004,0.00051
2459312.489921,0.99922,0.00051
2459312.491309,0.99994,0.00051
2459312.492698,1.00005,0.00051
2459312.494087,1.00033,0.00051
2459312.495476,1.00075,0.00051
2459312.496865,1.00007,0.00051
2459312.498254,0.99958,0.00051
2459312.499643,0.99926,0.00051
2459312.501032,0.99938,0.00051
2459312.502421,0.99964,0.00051
2459312.503810,0.99970,0.00051
2459312.505199,0.99983,0.00051
2459312.506587,0.99960,0.00051
2459312.507976,0.99983,0.00051
2459312.509365,1.00079,0.00051
2459312.510754,0.99948,0.00051
2459312.512143,0.99915,0.00051
2459312.513532,1.00007,0.00051
2459312.514921,1.00034,0.00051
2459312.516310,1.00014,0.00051
2459312.517699,1.00077,0.00051
2459312.519088,0.99984,0.00051
2459312.520476,0.99968,0.00051
2459312.521865,0.99913,0.00051
2459312.523254,0.99957,0.00051
2459312.524643,0.99967,0.00051
2459312.526032,1.00014,0.00051
2459312.527421,0.99940,0.00051
2459312.528810,0.99965,0.00051
2459312.530199,1.00000,0.00051
2459312.531588,1.00021,0.00051
2459312.532977,1.00017,0.00051
2459312.534366,0.99982,0.00051
2459312.535754,1.00064,0.00051
2459312.537143,0.99946,0.00051
2459312.538532,0.99949,0.00051
2459312.539921,0.99997,0.00051
2459312.541310,0.99989,0.00051
2459312.542699,1.00110,0.00051
2459312.544088,0.99908,0.00051
2459312.545477,1.00022,0.00051
2459312.546866,1.00067,0.00051
2459312.548255,0.99983,0.00051
2459312.549644,0.99944,0.00051
2459312.551032,1.00026,0.00051
2459312.552421,1.00014,0.00051
2459312.553810,0.99971,0.00051
2459312.555199,1.00006,0.00051
2459312.556588,1.00070,0.00051
2459312.557977,1.00154,0.00051
2459312.559366,0.99933,0.00051
2459312.560755,0.99995,0.00051
2459312.562144,1.00065,0.00051
2459312.563533,1.00094,0.00051
2459312.564921,1.00024,0.00051
2459312.566310,0.99991,0.00051
2459312.567699,0.99910,0.00051
2459312.569088,0.99999,0.00051
2459312.570477,0.99964,0.00051
2459312.571866,0.99972,0.00051
2459312.573255,0.99940,0.00051
2459312.574644,0.99962,0.00051
2459312.576033,1.00019,0.00051
2459312.577422,1.00027,0.00051
2459312.578811,0.99960,0.00051
2459312.580199,1.00096,0.00051
2459312.581588,1.00048,0.00051
2459312.582977,1.00120,0.00051
2459312.584366,0.99910,0.00051
2459312.585755,0.99942,0.00051
2459312.587144,1.00024,0.00051
2459312.588533,1.00062,0.00051
2459312.589922,0.99957,0.00051
2459312.591311,1.00039,0.00051
2459312.592700,1.00004,0.00051
2459312.594089,1.00094,0.00051
2459312.595477,1.00084,0.00051
2459312.596866,1.00123,0.00051
2459312.598255,1.00020,0.00051
2459312.599644,0.99986,0.00051
2459312.601033,1.00012,0.00051
2459312.602422,1.00072,0.00051
2459312.603811,1.00035,0.00051
2459312.605200,0.99941,0.00051
2459312.606589,0.99942,0.00051
2459312.607978,0.99981,0.00051
2459312.609366,0.99957,0.00051
2459312.610755,0.99888,0.00051
2459312.612144,1.00117,0.00051
2459312.613533,1.00064,0.00051
2459312.614922,0.99943,0.00051
2459312.616311,1.00048,0.00051
2459312.617700,0.99969,0.00051
2459312.619089,0.99933,0.00051
2459312.620478,0.99986,0.00051
2459312.621867,0.99982,0.00051
2459312.623256,0.99973,0.00051
2459312.624644,1.00038,0.00051
2459312.626033,1.00094,0.00051
2459312.627422,0.99963,0.00051
2459312.628811,0.99963,0.00051
2459312.630200,1.00149,0.00051
2459312.631589,1.00009,0.00051
2459312.632978,0.99982,0.00051
2459312.634367,0.99974,0.00051
2459312.635756,1.00077,0.00051
2459312.637145,0.99937,0.00051
2459312.638533,1.00072,0.00051
2459312.639922,1.00011,0.00051
2459312.641311,1.00077,0.00051
2459312.642700,0.99925,0.00051
2459312.644089,0.99932,0.00051
2459312.645478,0.99990,0.00051
2459312.646867,0.99993,0.00051
2459312.648256,1.00011,0.00051
2459312.649645,1.00000,0.00051
2459312.651034,1.00024,0.00051
2459312.652423,1.00069,0.00051
2459312.653811,1.00035,0.00051
2459312.655200,0.99902,0.00051
2459312.656589,1.00019,0.00051
2459312.657978,1.00030,0.00051
2459312.659367,0.99996,0.00051
2459312.660756,1.00033,0.00051
2459312.662145,1.00006,0.00051
2459312.663534,0.99988,0.00051
2459312.664923,0.99992,0.00051
2459312.666312,0.99852,0.00051
2459312.667701,0.99981,0.00051
2459312.669089,1.00028,0.00051
2459312.670478,0.99866,0.00051
2459312.671867,1.00046,0.00051
2459312.673256,1.00017,0.00051
2459312.674645,0.99908,0.00051
2459312.676034,1.00038,0.00051
2459312.677423,0.99985,0.00051
2459312.678812,0.99961,0.00051
2459312.680201,0.99944,0.00051
2459312.681590,1.00058,0.00051
2459312.682978,0.99998,0.00051
2459312.684367,1.00028,0.00051
2459312.685756,0.99994,0.00051
2459312.687145,1.00051,0.00051
2459312.688534,1.00009,0.00051
2459312.689923,0.99961,0.00051
2459312.691312,0.99922,0.00051
2459312.692701,1.00061,0.00051
2459312.694090,0.99996,0.00051
2459312.695479,1.00086,0.00051
2459312.696868,1.00055,0.00051
2459312.698256,1.00047,0.00051
2459312.699645,0.99940,0.00051
2459312.701034,1.00063,0.00051
2459312.702423,0.99969,0.00051
2459312.703812,1.00062,0.00051
2459312.705201,1.00001,0.00051
2459312.706590,0.99900,0.00051
2459312.707979,0.99942,0.00051
2459312.709368,1.00005,0.00051
2459312.710757,0.99996,0.00051
2459312.712145,1.00015,0.00051
2459312.713534,0.99998,0.00051
2459312.714923,1.00027,0.00051
2459312.716312,0.99985,0.00051
2459312.717701,0.99985,0.00051
2459312.719090,0.99998,0.00051
2459312.720479,1.00087,0.00051
2459312.721868,0.99956,0.00051
2459312.723257,0.99944,0.00051
2459312.724646,0.99946,0.00051
2459312.726035,1.00011,0.00051
2459312.727423,1.00022,0.00051
2459312.728812,0.99969,0.00051
2459312.730201,1.00038,0.00051
2459312.731590,1.00007,0.00051
2459312.732979,1.00054,0.00051
2459312.734368,1.00001,0.00051
2459312.735757,0.99956,0.00051
2459312.737146,1.00063,0.00051
2459312.738535,0.99927,0.00051
2459312.739924,0.99900,0.00051
2459312.741313,0.99946,0.00051
2459312.742701,1.00034,0.00051
2459312.744090,1.00108,0.00051
2459312.745479,1.00048,0.00051
2459312.746868,1.00061,0.00051
2459312.748257,1.00043,0.00051
2459312.749646,1.00104,0.00051
2459312.751035,1.00110,0.00051
2459312.752424,1.00007,0.00051
2459312.753813,1.00055,0.00051
2459312.755202,0.99994,0.00051
2459312.756590,0.99958,0.00051
2459312.757979,0.99967,0.00051
2459312.759368,1.00159,0.00051
2459312.760757,1.00070,0.00051
2459312.762146,1.00058,0.00051
2459312.763535,0.99940,0.00051
2459312.764924,1.00022,0.00051
2459312.766313,1.00002,0.00051
2459312.767702,1.00092,0.00051
2459312.769091,0.99976,0.00051
2459312.770480,1.00016,0.00051
2459312.771868,0.99958,0.00051
2459312.773257,0.99970,0.00051
2459312.774646,0.99994,0.00051
2459312.776035,1.00012,0.00051
2459312.777424,1.00055,0.00051
2459312.778813,1.00033,0.00051
2459312.780202,1.00026,0.00051
2459312.781591,0.99907,0.00051
2459312.782980,0.99996,0.00051
2459312.784369,1.00019,0.00051
2459312.785757,1.00081,0.00051
2459312.787146,0.99976,0.00051
2459312.788535,0.99938,0.00051
2459312.789924,1.00028,0.00051
2459312.791313,1.00126,0.00051
2459312.792702,1.00013,0.00051
2459312.794091,1.00004,0.00051
2459312.795480,1.00006,0.00051
2459312.796869,0.99932,0.00051
2459312.798258,0.99966,0.00051
2459312.799647,1.00136,0.00051
2459312.801035,0.99996,0.00051
2459312.802424,0.99916,0.00051
2459312.803813,1.00034,0.00051
2459312.805202,1.00028,0.00051
2459312.806591,0.99985,0.00051
2459312.807980,1.00110,0.00051
2459312.809369,1.00070,0.00051
2459312.810758,0.99958,0.00051
2459312.812147,1.00068,0.00051
2459312.813536,0.99964,0.00051
2459312.814925,1.00055,0.00051
2459312.816313,0.99969,0.00051
2459312.817702,1.00021,0.00051
2459312.819091,1.00017,0.00051
2459312.820480,1.00014,0.00051
2459312.821869,1.00049,0.00051
2459312.823258,1.00030,0.00051
2459312.824647,1.00036,0.00051
2459312.826036,0.99984,0.00051
2459312.827425,1.00026,0.00051
2459312.828814,1.00015,0.00051
2459312.830202,0.99899,0.00051
2459312.831591,0.99982,0.00051
2459312.832980,1.00126,0.00051
2459312.834369,0.99991,0.00051
2459312.835758,0.99936,0.00051
2459312.837147,1.00054,0.00051
2459312.838536,0.99968,0.00051
2459312.839925,1.00108,0.00051
2459312.841314,1.00030,0.00051
2459312.842703,0.99934,0.00051
2459312.844092,0.99896,0.00051
2459312.845480,0.99991,0.00051
2459312.846869,1.00005,0.00051
2459312.848258,0.99941,0.00051
2459312.849647,1.00022,0.00051
2459312.851036,1.00025,0.00051
2459312.852425,1.00079,0.00051
2459312.853814,0.99972,0.00051
2459312.855203,1.00056,0.00051
2459312.856592,0.99955,0.00051
2459312.857981,1.00107,0.00051
2459312.859369,0.99893,0.00051
2459312.860758,1.00024,0.00051
2459312.862147,1.00072,0.00051
2459312.863536,1.00048,0.00051
2459312.864925,1.00035,0.00051
2459312.866314,1.00012,0.00051
2459312.867703,1.00030,0.00051
2459312.870481,1.00030,0.00051
2459312.871870,1.00019,0.00051
2459312.873259,1.00058,0.00051
2459312.874647,1.00048,0.00051
2459312.876036,0.99875,0.00051
2459312.877425,1.00021,0.00051
2459312.878814,1.00017,0.00051
2459312.880203,0.99950,0.00051
2459312.881592,0.99892,0.00051
2459312.882981,1.00000,0.00051
2459312.884370,1.00087,0.00051
2459312.885759,1.00115,0.00051
2459312.887148,0.99999,0.00051
2459312.888536,1.00023,0.00051
2459312.889925,1.00021,0.00051
2459312.891314,0.99972,0.00051
2459312.892703,0.99954,0.00051
2459312.894092,1.00014,0.00051
2459312.895481,1.00051,0.00051
2459312.896870,1.00029,0.00051
2459312.898259,1.00060,0.00051
2459312.899648,0.99975,0.00051
2459312.901037,1.00096,0.00051
2459312.902426,1.00019,0.00051
2459312.903814,0.99862,0.00051
2459312.905203,1.00013,0.00051
2459312.906592,1.00039,0.00051
2459312.907981,0.99982,0.00051
2459312.909370,0.99992,0.00051
2459312.910759,1.00067,0.00051
2459312.912148,0.99975,0.00051
2459312.913537,0.99988,0.00051
2459312.914926,0.99985,0.00051
2459312.916315,0.99985,0.00051
2459312.917704,1.00063,0.00051
2459312.919092,0.99991,0.00051
2459312.920481,1.00042,0.00051
2459312.921870,1.00026,0.00051
2459312.923259,0.99978,0.00051
2459312.924648,0.99991,0.00051
2459312.926037,0.99924,0.00051
2459312.927426,1.00043,0.00051
2459312.928815,1.00088,0.00051
2459312.930204,0.99995,0.00051
2459312.931593,0.99963,0.00051
2459312.932981,1.00037,0.00051
2459312.934370,0.99998,0.00051
2459312.935759,1.00109,0.00051
2459312.937148,1.00004,0.00051
2459312.938537,0.99946,0.00051
2459312.939926,1.00163,0.00051
2459312.941315,0.99997,0.00051
2459312.942704,1.00134,0.00051
2459312.944093,0.99990,0.00051
2459312.945482,0.99978,0.00051
2459312.946871,0.99974,0.00051
2459312.948259,1.00062,0.00051
2459312.949648,0.99976,0.00051
2459312.951037,1.00023,0.00051
2459312.952426,1.00003,0.00051
2459312.953815,1.00049,0.00051
2459312.955204,0.99982,0.00051
2459312.956593,0.99971,0.00051
2459312.957982,0.99977,0.00051
2459312.959371,0.99997,0.00051
2459312.960760,0.99988,0.00051
2459312.962148,1.00039,0.00051
2459312.963537,1.00099,0.00051
2459312.964926,1.00029,0.00051
2459312.966315,1.00034,0.00051
2459312.967704,0.99973,0.00051
2459312.969093,1.00013,0.00051
2459312.970482,0.99977,0.00051
2459312.971871,1.00001,0.00051
2459312.973260,1.00014,0.00051
2459312.974649,1.00022,0.00051
2459312.976038,0.99995,0.00051
2459312.977426,1.00101,0.00051
2459312.978815,1.00102,0.00051
2459312.980204,0.99981,0.00051
2459312.981593,1.00064,0.00051
2459312.982982,0.99971,0.00051
2459312.984371,0.99985,0.00051
2459312.985760,1.00018,0.00051
2459312.987149,0.99988,0.00051
2459312.988538,0.99988,0.00051
2459312.989927,0.99985,0.00051
2459312.991315,1.00004,0.00051
2459312.992704,0.99950,0.00051
2459312.994093,0.99876,0.00051
2459312.995482,0.99967,0.00051
2459312.996871,0.99931,0.00051
2459312.998260,1.00054,0.00051
2459312.999649,0.99936,0.00051
2459313.001038,1.00020,0.00051
2459313.002427,1.00024,0.00051
2459313.003816,1.00006,0.00051
2459313.005205,1.00072,0.00051
2459313.006593,0.99966,0.00051
2459313.007982,0.99983,0.00051
2459313.009371,1.00097,0.00051
2459313.010760,1.00031,0.00051
2459313.012149,1.00080,0.00051
2459313.013538,1.00129,0.00051
2459313.014927,0.99999,0.00051
2459313.016316,1.00038,0.00051
2459313.017705,0.99981,0.00051
2459313.019094,1.00063,0.00051
2459313.020482,1.00034,0.00051
2459313.021871,1.00046,0.00051
2459313.023260,0.99943,0.00051
2459313.024649,0.99968,0.00051
2459313.026038,1.00046,0.00051
2459313.027427,1.00147,0.00051
2459313.038538,0.99981,0.00051
2459313.039927,1.00044,0.00051
2459313.041316,1.00031,0.00051
2459313.042705,1.00059,0.00051
2459313.044094,1.00015,0.00051
2459313.045483,0.99942,0.00051
2459313.046872,1.00011,0.00051
2459313.048261,0.99910,0.00051
2459313.049649,0.99885,0.00051
2459313.051038,1.00056,0.00051
2459313.052427,1.00021,0.00051
2459313.053816,1.00060,0.00051
2459313.055205,1.00011,0.00051
2459313.056594,0.99968,0.00051
2459313.057983,1.00031,0.00051
2459313.059372,0.99974,0.00051
2459313.060761,0.99967,0.00051
2459313.062150,0.99899,0.00051
2459313.063539,0.99993,0.00051
2459313.064927,1.00017,0.00051
2459313.066316,0.99937,0.00051
2459313.067705,0.99979,0.00051
2459313.069094,1.00017,0.00051
2459313.070483,0.99953,0.00051
2459313.071872,1.00034,0.00051
2459313.073261,0.99962,0.00051
2459313.074650,1.00039,0.00051
2459313.076039,1.00022,0.00051
2459313.077428,0.99989,0.00051
2459313.078816,1.00022,0.00051
2459313.080205,1.00091,0.00051
2459313.081594,0.99952,0.00051
2459313.082983,0.99937,0.00051
2459313.084372,1.00024,0.00051
2459313.085761,1.00044,0.00051
2459313.087150,1.00073,0.00051
2459313.088539,1.00029,0.00051
2459313.089928,0.99968,0.00051
2459313.091317,1.00010,0.00051
2459313.092706,0.99990,0.00051
2459313.094094,0.99943,0.00051
2459313.095483,1.00054,0.00051
2459313.096872,0.99993,0.00051
2459313.098261,1.00007,0.00051
2459313.099650,1.00079,0.00051
2459313.101039,0.99902,0.00051
2459313.102428,0.99902,0.00051
2459313.103817,0.99973,0.00051
2459313.105206,1.00054,0.00051
2459313.106595,0.99984,0.00051
2459313.107984,0.99969,0.00051
2459313.109372,1.00004,0.00051
2459313.110761,0.99999,0.00051
2459313.112150,0.99992,0.00051
2459313.113539,1.00008,0.00051
2459313.114928,1.00063,0.00051
2459313.116317,1.00001,0.00051
2459313.117706,1.00041,0.00051
2459313.119095,0.99904,0.00051
2459313.120484,0.99861,0.00051
2459313.121873,0.99983,0.00051
2459313.123261,0.99980,0.00051
2459313.124650,1.00076,0.00051
2459313.126039,1.00023,0.00051
2459313.127428,1.00085,0.00051
2459313.128817,1.00115,0.00051
2459313.130206,1.00025,0.00051
2459313.131595,0.99958,0.00051
2459313.132984,1.00151,0.00051
2459313.134373,0.99999,0.00051
2459313.135762,0.99999,0.00051
2459313.137151,0.99982,0.00051
2459313.138539,1.00026,0.00051
2459313.139928,0.99995,0.00051
2459313.141317,0.99983,0.00051
2459313.142706,1.00062,0.00051
2459313.144095,0.99967,0.00051
2459313.145484,1.00108,0.00051
2459313.146873,1.00066,0.00051
2459313.148262,1.00037,0.00051
2459313.149651,1.00030,0.00051
2459313.151040,0.99995,0.00051
2459313.152428,1.00021,0.00051
2459313.153817,0.99997,0.00051
2459313.155206,0.99957,0.00051
2459313.156595,0.99975,0.00051
2459313.157984,0.99993,0.00051
2459313.159373,0.99992,0.00051
2459313.160762,0.99983,0.00051
2459313.162151,1.00012,0.00051
2459313.163540,0.99867,0.00051
2459313.164929,0.99973,0.00051
2459313.166318,0.99980,0.00051
2459313.167706,0.99945,0.00051
2459313.169095,0.99986,0.00051
2459313.170484,1.00028,0.00051
2459313.171873,1.00028,0.00051
2459313.173262,1.00008,0.00051
2459313.174651,1.00076,0.00051
2459313.176040,0.99997,0.00051
2459313.177429,1.00057,0.00051
2459313.178818,1.00041,0.00051
2459313.180207,1.00035,0.00051
2459313.181595,1.00037,0.00051
2459313.182984,0.99982,0.00051
2459313.184373,1.00156,0.00051
2459313.185762,1.00045,0.00051
2459313.187151,0.99952,0.00051
2459313.188540,1.00020,0.00051
2459313.189929,0.99945,0.00051
2459313.191318,1.00049,0.00051
2459313.192707,1.00023,0.00051
2459313.194096,1.00057,0.00051
2459313.195485,1.00021,0.00051
2459313.196873,0.99940,0.00051
2459313.198262,0.99904,0.00051
2459313.199651,1.00022,0.00051
2459313.201040,0.99915,0.00051
2459313.202429,1.00012,0.00051
2459313.203818,0.99969,0.00051
2459313.205207,1.00039,0.00051
2459313.206596,1.00048,0.00051
2459313.207985,0.99916,0.00051
2459313.209374,1.00014,0.00051
2459313.210762,1.00039,0.00051
2459313.212151,1.00023,0.00051
2459313.213540,0.99967,0.00051
2459313.214929,1.00064,0.00051
2459313.216318,1.00060,0.00051
2459313.217707,0.99926,0.00051
2459313.219096,0.99959,0.00051
2459313.220485,1.00012,0.00051
2459313.221874,1.00014,0.00051
2459313.223263,0.99990,0.00051
2459313.224652,1.00107,0.00051
2459313.226040,0.99939,0.00051
2459313.227429,1.00022,0.00051
2459313.228818,1.00074,0.00051
2459313.230207,0.99979,0.00051
2459313.231596,0.99966,0.00051
2459313.232985,1.00008,0.00051
2459313.234374,0.99965,0.00051
2459313.235763,1.00015,0.00051
2459313.237152,1.00052,0.00051
2459313.238541,0.99973,0.00051
2459313.239929,0.99983,0.00051
2459313.241318,0.99978,0.00051
2459313.242707,1.00043,0.00051
2459313.244096,1.00065,0.00051
2459313.245485,1.00121,0.00051
2459313.246874,1.00001,0.00051
2459313.248263,0.99986,0.00051
2459313.249652,0.99929,0.00051
2459313.251041,1.00015,0.00051
2459313.252430,0.99971,0.00051
2459313.253818,0.99986,0.00051
2459313.255207,1.00001,0.00051
2459313.256596,0.99971,0.00051
2459313.257985,1.00041,0.00051
2459313.259374,0.99955,0.00051
2459313.260763,0.99995,0.00051
2459313.262152,0.99951,0.00051
2459313.263541,1.00039,0.00051
2459313.264930,0.99914,0.00051
2459313.266319,1.00066,0.00051
2459313.267708,1.00068,0.00051
2459313.269096,0.99995,0.00051
2459313.270485,1.00099,0.00051
2459313.271874,0.99965,0.00051
2459313.273263,1.00066,0.00051
2459313.274652,0.99951,0.00051
2459313.276041,1.00007,0.00051
2459313.277430,1.00102,0.00051
2459313.278819,1.00158,0.00051
2459313.280208,0.99955,0.00051
2459313.281597,1.00010,0.00051
2459313.282985,0.99932,0.00051
2459313.284374,0.99980,0.00051
2459313.285763,1.00035,0.00051
2459313.287152,1.00012,0.00051
2459313.288541,1.00066,0.00051
2459313.289930,1.00062,0.00051
2459313.291319,1.00067,0.00051
2459313.292708,1.00063,0.00051
2459313.294097,1.00004,0.00051
2459313.295486,1.00031,0.00051
2459313.296875,0.99934,0.00051
2459313.298263,0.99979,0.00051
2459313.299652,0.99985,0.00051
2459313.301041,0.99994,0.00051
2459313.302430,1.00080,0.00051
2459313.303819,0.99886,0.00051
2459313.305208,1.00015,0.00051
2459313.306597,0.99935,0.00051
2459313.307986,0.99942,0.00051
2459313.309375,0.99937,0.00051
2459313.310764,1.00084,0.00051
2459313.312152,0.99964,0.00051
2459313.313541,0.99978,0.00051
2459313.314930,0.99928,0.00051
2459313.316319,1.00002,0.00051
2459313.317708,1.00098,0.00051
2459313.319097,1.00037,0.00051
2459313.320486,1.00087,0.00051
2459313.321875,0.99950,0.00051
2459313.323264,1.00043,0.00051
2459313.324653,0.99964,0.00051
2459313.326042,1.00026,0.00051
2459313.327430,0.99997,0.00051
2459313.328819,0.99955,0.00051
2459313.330208,0.99990,0.00051
2459313.331597,0.99921,0.00051
2459313.332986,0.99953,0.00051
2459313.334375,0.99917,0.00051
2459313.335764,0.99907,0.00051
2459313.337153,1.00072,0.00051
2459313.338542,1.00012,0.00051
2459313.339931,1.00060,0.00051
2459313.341319,0.99998,0.00051
2459313.342708,1.00014,0.00051
2459313.344097,0.99983,0.00051
2459313.345486,0.99986,0.00051
2459313.346875,0.99998,0.00051
2459313.348264,0.99941,0.00051
2459313.349653,0.99994,0.00051
2459313.351042,0.99947,0.00051
2459313.352431,0.99900,0.00051
2459313.353820,0.99958,0.00051
2459313.355209,0.99991,0.00051
2459313.356597,0.99852,0.00051
2459313.357986,0.99955,0.00051
2459313.359375,1.00067,0.00051
2459313.360764,0.99955,0.00051
2459313.362153,1.00020,0.00051
2459313.363542,1.00012,0.00051
2459313.364931,0.99990,0.00051
2459313.366320,0.99959,0.00051
2459313.367709,1.00022,0.00051
2459313.369098,1.00004,0.00051
2459313.370486,0.99987,0.00051
2459313.371875,1.00006,0.00051
2459313.373264,1.00010,0.00051
2459313.374653,0.99841,0.00051
2459313.376042,0.99943,0.00051
2459313.377431,0.99996,0.00051
2459313.378820,1.00008,0.00051
2459313.380209,1.00040,0.00051
2459313.381598,1.00058,0.00051
2459313.382987,0.99933,0.00051
2459313.384376,0.99960,0.00051
2459313.385764,0.99916,0.00051
2459313.387153,0.99969,0.00051
2459313.388542,1.00060,0.00051
2459313.389931,0.99985,0.00051
2459313.391320,0.99989,0.00051
2459313.392709,0.99943,0.00051
2459313.394098,1.00041,0.00051
2459313.395487,0.99924,0.00051
2459313.396876,0.99975,0.00051
2459313.398265,0.99963,0.00051
2459313.399653,0.99875,0.00051
2459313.401042,0.99970,0.00051
2459313.402431,0.99951,0.00051
2459313.403820,1.00061,0.00051
2459313.405209,0.99936,0.00051
2459313.406598,1.00052,0.00051
2459313.407987,0.99957,0.00051
2459313.409376,0.99998,0.00051
2459313.410765,1.00056,0.00051
2459313.412154,1.00035,0.00051
2459313.413543,0.99847,0.00051
2459313.414931,1.00082,0.00051
2459313.416320,1.00005,0.00051
2459313.417709,1.00024,0.00051
2459313.419098,1.00004,0.00051
2459313.420487,0.99978,0.00051
2459313.421876,1.00061,0.00051
2459313.423265,1.00024,0.00051
2459313.424654,1.00030,0.00051
2459313.426043,0.99994,0.00051
2459313.427432,0.99998,0.00051
2459313.428820,1.00093,0.00051
2459313.430209,1.00024,0.00051
2459313.431598,1.00025,0.00051
2459313.432987,1.00026,0.00051
2459313.434376,1.00002,0.00051
2459313.435765,1.00004,0.00051
2459313.437154,1.00023,0.00051
2459313.438543,0.99920,0.00051
2459313.439932,1.00025,0.00051
2459313.441321,1.00022,0.00051
2459313.442709,1.00012,0.00051
2459313.444098,0.99983,0.00051
2459313.445487,0.99952,0.00051
2459313.446876,0.99994,0.00051
2459313.448265,0.99981,0.00051
2459313.449654,0.99998,0.00051
2459313.451043,1.00042,0.00051
2459313.452432,1.00031,0.00051
2459313.453821,0.99994,0.00051
2459313.455210,1.00020,0.00051
2459313.456599,0.99992,0.00051
2459313.457987,0.99974,0.00051
2459313.459376,1.00039,0.00051
2459313.460765,0.99975,0.00051
2459313.462154,1.00036,0.00051
2459313.463543,1.00022,0.00051
2459313.464932,1.00083,0.00051
2459313.466321,0.99904,0.00051
2459313.467710,0.99984,0.00051
2459313.469099,0.99957,0.00051
2459313.470488,0.99966,0.00051
2459313.471876,1.00034,0.00051
2459313.473265,0.99908,0.00051
2459313.474654,1.00018,0.00051
2459313.476043,0.99930,0.00051
2459313.477432,1.00071,0.00051
2459313.478821,1.00015,0.00051
2459313.480210,1.00028,0.00051
2459313.481599,0.99985,0.00051
2459313.482988,1.00105,0.00051
2459313.484377,1.00041,0.00051
2459313.485766,1.00020,0.00051
2459313.487154,1.00042,0.00051
2459313.488543,1.00037,0.00051
2459313.489932,0.99912,0.00051
2459313.491321,0.99917,0.00051
2459313.492710,1.00071,0.00051
2459313.494099,0.99994,0.00051
2459313.495488,1.00030,0.00051
2459313.496877,0.99952,0.00051
2459313.498266,0.99986,0.00051
2459313.499655,0.99945,0.00051
2459313.501043,0.99980,0.00051
2459313.502432,0.99965,0.00051
2459313.503821,0.99945,0.00051
2459313.505210,0.99946,0.00051
2459313.506599,1.00095,0.00051
2459313.507988,1.00054,0.00051
2459313.509377,1.00013,0.00051
2459313.510766,0.99968,0.00051
2459313.512155,1.00075,0.00051
2459313.513544,1.00014,0.00051
2459313.514933,1.00042,0.00051
2459313.516321,0.99973,0.00051
2459313.517710,0.99887,0.00051
2459313.519099,1.00069,0.00051
2459313.520488,1.00073,0.00051
2459313.521877,0.99986,0.00051
2459313.523266,0.99985,0.00051
2459313.524655,0.99998,0.00051
2459313.526044,1.00023,0.00051
2459313.527433,1.00030,0.00051
2459313.528822,1.00022,0.00051
2459313.530210,1.00088,0.00051
2459313.531599,1.00055,0.00051
2459313.532988,1.00062,0.00051
2459313.534377,1.00064,0.00051
2459313.535766,1.00022,0.00051
2459313.537155,0.99981,0.00051
2459313.538544,1.00009,0.00051
2459313.539933,1.00096,0.00051
2459313.541322,0.99969,0.00051
2459313.542711,1.00081,0.00051
2459313.544099,0.99938,0.00051
2459313.545488,1.00089,0.00051
2459313.546877,0.99995,0.00051
2459313.548266,1.00015,0.00051
2459313.549655,1.00060,0.00051
2459313.551044,1.00014,0.00051
2459313.552433,1.00030,0.00051
2459313.553822,1.00014,0.00051
2459313.555211,1.00001,0.00051
2459313.556600,0.99957,0.00051
2459313.557989,0.99995,0.00051
2459313.559377,0.99932,0.00051
2459313.560766,0.99996,0.00051
2459313.562155,1.00024,0.00051
2459313.563544,0.99993,0.00051
2459313.564933,1.00068,0.00051
2459313.566322,1.00073,0.00051
2459313.567711,0.99998,0.00051
2459313.569100,0.99968,0.00051
2459313.570489,0.99976,0.00051
2459313.571878,1.00076,0.00051
2459313.573266,1.00013,0.00051
2459313.574655,1.00017,0.00051
2459313.576044,1.00041,0.00051
2459313.577433,1.00063,0.00051
2459313.578822,0.99940,0.00051
2459313.580211,0.99999,0.00051
2459313.581600,1.00018,0.00051
2459313.582989,1.00054,0.00051
2459313.584378,1.00076,0.00051
2459313.585767,1.00039,0.00051
2459313.587156,1.00008,0.00051
2459313.588544,1.00015,0.00051
2459313.589933,1.00068,0.00051
2459313.591322,1.00001,0.00051
2459313.592711,1.00048,0.00051
2459313.594100,1.00036,0.00051
2459313.595489,1.00019,0.00051
2459313.596878,1.00038,0.00051
2459313.598267,0.99912,0.00051
2459313.599656,1.00096,0.00051
2459313.601045,1.00000,0.00051
2459313.602433,0.99940,0.00051
2459313.603822,1.00007,0.00051
2459313.605211,1.00070,0.00051
2459313.606600,1.00063,0.00051
2459313.607989,0.99909,0.00051
2459313.609378,1.00011,0.00051
2459313.610767,0.99995,0.00051
2459313.612156,1.00103,0.00051
2459313.613545,0.99970,0.00051
2459313.614934,0.99983,0.00051
2459313.616322,1.00047,0.00051
2459313.617711,1.00020,0.00051
2459313.619100,0.99974,0.00051
2459313.620489,0.99974,0.00051
2459313.621878,1.00040,0.00051
2459313.623267,1.00084,0.00051
2459313.624656,1.00000,0.00051
2459313.626045,1.00014,0.00051
2459313.627434,1.00039,0.00051
2459313.628823,1.00044,0.00051
2459313.630212,0.99944,0.00051
2459313.631600,0.99965,0.00051
2459313.632989,1.00046,0.00051
2459313.634378,0.99920,0.00051
2459313.635767,1.00051,0.00051
2459313.637156,0.99945,0.00051
2459313.638545,0.99930,0.00051
2459313.639934,1.00026,0.00051
2459313.641323,1.00048,0.00051
2459313.642712,0.99910,0.00051
2459313.644101,1.00034,0.00051
2459313.645489,0.99977,0.00051
2459313.646878,1.00029,0.00051
2459313.648267,1.00047,0.00051
2459313.649656,0.99947,0.00051
2459313.651045,1.00029,0.00051
2459313.652434,0.99992,0.00051
2459313.653823,0.99990,0.00051
2459313.655212,0.99966,0.00051
2459313.656601,1.00050,0.00051
2459313.657990,0.99988,0.00051
2459313.659379,0.99988,0.00051
2459313.660767,0.99985,0.00051
2459313.662156,0.99950,0.00051
2459313.663545,1.00029,0.00051
2459313.664934,0.99968,0.00051
2459313.666323,0.99970,0.00051
2459313.667712,1.00090,0.00051
2459313.669101,0.99990,0.00051
2459313.670490,0.99951,0.00051
2459313.671879,1.00042,0.00051
2459313.673268,0.99933,0.00051
2459313.674656,1.00070,0.00051
2459313.676045,0.99904,0.00051
2459313.677434,1.00030,0.00051
2459313.678823,0.99977,0.00051
2459313.680212,0.99918,0.00051
2459313.681601,1.00009,0.00051
2459313.682990,0.99964,0.00051
2459313.684379,1.00003,0.00051
2459313.685768,1.00005,0.00051
2459313.687157,1.00145,0.00051
2459313.688545,0.99976,0.00051
2459313.689934,1.00104,0.00051
2459313.691323,0.99977,0.00051
2459313.692712,0.99998,0.00051
2459313.694101,1.00013,0.00051
2459313.695490,1.00006,0.00051
2459313.696879,1.00057,0.00051
2459313.698268,1.00025,0.00051
2459313.699657,1.00028,0.00051
2459313.701046,1.00042,0.00051
2459313.702435,1.00094,0.00051
2459313.703823,1.00002,0.00051
2459313.705212,1.00030,0.00051
2459313.706601,1.00012,0.00051
2459313.707990,0.99941,0.00051
2459313.709379,1.00049,0.00051
2459313.710768,0.99972,0.00051
2459313.712157,0.99925,0.00051
2459313.713546,0.99982,0.00051
2459313.714935,1.00018,0.00051
2459313.716324,1.00011,0.00051
2459313.717712,0.99975,0.00051
2459313.719101,1.00016,0.00051
2459313.720490,0.99965,0.00051
2459313.721879,0.99915,0.00051
2459313.723268,1.00027,0.00051
2459313.724657,0.99992,0.00051
2459313.726046,0.99954,0.00051
2459313.727435,1.00040,0.00051
2459313.728824,1.00097,0.00051
2459313.730213,1.00041,0.00051
2459313.731601,1.00003,0.00051
2459313.732990,0.99901,0.00051
2459313.734379,1.00084,0.00051
2459313.735768,0.99867,0.00051
2459313.737157,0.99994,0.00051
2459313.738546,0.99907,0.00051
2459313.739935,1.00029,0.00051
2459313.741324,1.00002,0.00051
2459313.742713,0.99977,0.00051
2459313.744102,0.99918,0.00051
2459313.745491,0.99999,0.00051
2459313.746879,0.99982,0.00051
2459313.748268,1.00011,0.00051
2459313.749657,1.00026,0.00051
2459313.751046,0.99949,0.00051
2459313.752435,0.99986,0.00051
2459313.753824,0.99968,0.00051
2459313.755213,1.00074,0.00051
2459313.756602,1.00035,0.00051
2459313.757991,0.99983,0.00051
2459313.759380,1.00086,0.00051
2459313.760768,0.99991,0.00051
2459313.762157,1.00031,0.00051
2459313.763546,0.99985,0.00051
2459313.764935,1.00067,0.00051
2459313.766324,0.99934,0.00051
2459313.767713,0.99941,0.00051
2459313.769102,0.99998,0.00051
2459313.770491,0.99973,0.00051
2459313.771880,1.00088,0.00051
2459313.773269,1.00010,0.00051
2459313.774658,0.99961,0.00051
2459313.776046,0.99977,0.00051
2459313.777435,0.99952,0.00051
2459313.778824,0.99950,0.00051
2459313.780213,0.99917,0.00051
2459313.781602,0.99929,0.00051
2459313.782991,1.00000,0.00051
2459313.784380,1.00078,0.00051
2459313.785769,1.00046,0.00051
2459313.787158,1.00009,0.00051
2459313.788547,0.99985,0.00051
2459313.789935,0.99932,0.00051
2459313.791324,1.00010,0.00051
2459313.792713,0.99987,0.00051
2459313.794102,0.99893,0.00051
2459313.795491,0.99966,0.00051
2459313.796880,1.00084,0.00051
2459313.798269,0.99976,0.00051
2459313.799658,1.00054,0.00051
2459313.801047,0.99939,0.00051
2459313.802436,0.99982,0.00051
2459313.803824,0.99956,0.00051
2459313.805213,0.99972,0.00051
2459313.806602,1.00074,0.00051
2459313.807991,0.99974,0.00051
2459313.809380,0.99912,0.00051
2459313.810769,0.99970,0.00051
2459313.812158,0.99997,0.00051
2459313.813547,1.00064,0.00051
2459313.814936,0.99883,0.00051
2459313.816325,1.00059,0.00051
2459313.817714,1.00035,0.00051
2459313.819102,0.99912,0.00051
2459313.820491,1.00037,0.00051
2459313.821880,0.99961,0.00051
2459313.823269,0.99984,0.00051
2459313.824658,0.99983,0.00051
2459313.826047,0.99993,0.00051
2459313.827436,1.00013,0.00051
2459313.828825,1.00000,0.00051
2459313.830214,0.99902,0.00051
2459313.831603,1.00047,0.00051
2459313.832991,0.99981,0.00051
2459313.834380,1.00059,0.00051
2459313.835769,1.00026,0.00051
2459313.837158,0.99936,0.00051
2459313.838547,0.99930,0.00051
2459313.839936,0.99989,0.00051
2459313.841325,0.99976,0.00051
2459313.842714,0.99997,0.00051
2459313.844103,1.00038,0.00051
2459313.845492,1.00046,0.00051
2459313.846880,0.99973,0.00051
2459313.848269,0.99950,0.00051
2459313.849658,1.00017,0.00051
2459313.851047,0.99968,0.00051
2459313.852436,0.99977,0.00051
2459313.853825,0.99946,0.00051
2459313.855214,1.00004,0.00051
2459313.856603,0.99984,0.00051
2459313.857992,1.00018,0.00051
2459313.859381,0.99990,0.00051
2459313.860770,0.99952,0.00051
2459313.862158,0.99978,0.00051
2459313.863547,0.99989,0.00051
2459313.864936,0.99964,0.00051
2459313.866325,1.00078,0.00051
2459313.867714,0.99906,0.00051
2459313.869103,0.99963,0.00051
2459313.870492,1.00076,0.00051
2459313.871881,1.00016,0.00051
2459313.873270,0.99931,0.00051
2459313.874659,0.99949,0.00051
2459313.876047,0.99971,0.00051
2459313.877436,0.99992,0.00051
2459313.878825,1.00030,0.00051
2459313.880214,0.99963,0.00051
2459313.881603,1.00008,0.00051
2459313.882992,1.00046,0.00051
2459313.884381,0.99983,0.00051
2459313.885770,0.99814,0.00051
2459313.887159,0.99944,0.00051
2459313.888548,1.00069,0.00051
2459313.889936,0.99895,0.00051
2459313.891325,1.00090,0.00051
2459313.892714,0.99908,0.00051
2459313.894103,0.99965,0.00051
2459313.895492,0.99957,0.00051
2459313.896881,0.99916,0.00051
2459313.898270,0.99997,0.00051
2459313.899659,0.99951,0.00051
2459313.901048,0.99893,0.00051
2459313.902437,0.99975,0.00051
2459313.903826,1.00000,0.00051
2459313.905214,0.99962,0.00051
2459313.906603,0.99911,0.00051
2459313.907992,0.99996,0.00051
2459313.909381,1.00110,0.00051
2459313.910770,1.00045,0.00051
2459313.912159,1.00046,0.00051
2459313.913548,0.99918,0.00051
2459313.914937,1.00083,0.00051
2459313.916326,0.99979,0.00051
2459313.917715,0.99979,0.00051
2459313.919103,1.00029,0.00051
2459313.920492,1.00118,0.00051
2459313.921881,0.99965,0.00051
2459313.923270,0.99904,0.00051
2459313.924659,1.00027,0.00051
2459313.926048,1.00108,0.00051
2459313.927437,0.99988,0.00051
2459313.928826,1.00047,0.00051
2459313.930215,1.00006,0.00051
2459313.931604,0.99997,0.00051
2459313.932992,1.00039,0.00051
2459313.934381,1.00043,0.00051
2459313.935770,0.99991,0.00051
2459313.937159,0.99919,0.00051
2459313.938548,1.00028,0.00051
2459313.939937,0.99932,0.00051
2459313.941326,0.99925,0.00051
2459313.942715,0.99981,0.00051
2459313.944104,0.99981,0.00051
2459313.945493,0.99998,0.00051
2459313.946882,1.00024,0.00051
2459313.948270,0.99950,0.00051
2459313.949659,1.00057,0.00051
2459313.951048,1.00001,0.00051
2459313.952437,1.00074,0.00051
2459313.953826,1.00067,0.00051
2459313.955215,0.99915,0.00051
2459313.956604,0.99948,0.00051
2459313.957993,0.99990,0.00051
2459313.959382,0.99963,0.00051
2459313.960771,0.99898,0.00051
2459313.962159,0.99927,0.00051
2459313.963548,0.99979,0.00051
2459313.964937,1.00009,0.00051
2459313.966326,0.99978,0.00051
2459313.967715,0.99858,0.00051
2459313.969104,1.00052,0.00051
2459313.970493,0.99969,0.00051
2459313.971882,0.99932,0.00051
2459313.973271,1.00010,0.00051
2459313.974660,1.00010,0.00051
2459313.976048,0.99936,0.00051
2459313.977437,1.00010,0.00051
2459313.978826,1.00061,0.00051
2459313.980215,0.99943,0.00051
2459313.981604,1.00097,0.00051
2459313.982993,0.99960,0.00051
2459313.984382,0.99919,0.00051
2459313.985771,1.00061,0.00051
2459313.987160,0.99994,0.00051
2459313.988549,0.99923,0.00051
2459313.989938,1.00017,0.00051
2459313.991326,0.99968,0.00051
2459313.992715,0.99938,0.00051
2459313.994104,1.00014,0.00051
2459313.995493,1.00022,0.00051
2459313.996882,0.99982,0.00051
2459313.998271,0.99937,0.00051
2459313.999660,0.99997,0.00051
2459314.001049,0.99992,0.00051
2459314.002438,0.99977,0.00051
2459314.003827,0.99974,0.00051
2459314.005215,1.00025,0.00051
2459314.006604,0.99976,0.00051
2459314.007993,1.00119,0.00051
2459314.009382,0.99982,0.00051
2459314.010771,1.00020,0.00051
2459314.012160,0.99918,0.00051
2459314.013549,0.99971,0.00051
2459314.014938,1.00016,0.00051
2459314.016327,1.00002,0.00051
2459314.017716,1.00059,0.00051
2459314.019104,1.00018,0.00051
2459314.020493,1.00016,0.00051
2459314.021882,1.00079,0.00051
2459314.023271,1.00051,0.00051
2459314.024660,0.99988,0.00051
2459314.026049,1.00048,0.00051
2459314.027438,1.00093,0.00051
2459314.028827,1.00023,0.00051
2459314.030216,0.99921,0.00051
2459314.031605,1.00011,0.00051
2459314.032994,0.99993,0.00051
2459314.034382,0.99990,0.00051
2459314.035771,0.99936,0.00051
2459314.037160,1.00043,0.00051
2459314.038549,0.99964,0.00051
2459314.039938,1.00068,0.00051
2459314.041327,1.00049,0.00051
2459314.042716,0.99962,0.00051
2459314.044105,0.99895,0.00051
2459314.045494,0.99998,0.00051
2459314.046883,0.99921,0.00051
2459314.048271,1.00061,0.00051
2459314.049660,1.00106,0.00051
2459314.051049,1.00069,0.00051
2459314.052438,0.99980,0.00051
2459314.053827,1.00028,0.00051
2459314.055216,0.99937,0.00051
2459314.056605,0.99954,0.00051
2459314.057994,0.99937,0.00051
2459314.059383,1.00033,0.00051
2459314.060772,0.99959,0.00051
2459314.062160,0.99927,0.00051
2459314.063549,0.99936,0.00051
2459314.064938,0.99924,0.00051
2459314.066327,1.00075,0.00051
2459314.067716,1.00006,0.00051
2459314.069105,0.99933,0.00051
2459314.070494,1.00021,0.00051
2459314.071883,0.99895,0.00051
2459314.073272,0.99860,0.00051
2459314.074661,0.99941,0.00051
2459314.076049,1.00023,0.00051
2459314.077438,1.00007,0.00051
2459314.078827,1.00027,0.00051
2459314.080216,1.00050,0.00051
2459314.081605,0.99928,0.00051
2459314.082994,0.99921,0.00051
2459314.084383,1.00017,0.00051
2459314.085772,0.99997,0.00051
2459314.087161,0.99870,0.00051
2459314.088550,0.99992,0.00051
2459314.089939,0.99982,0.00051
2459314.091327,0.99926,0.00051
2459314.092716,0.99919,0.00051
2459314.094105,0.99959,0.00051
2459314.095494,0.99941,0.00051
2459314.096883,0.99935,0.00051
2459314.098272,1.00059,0.00051
2459314.099661,1.00019,0.00051
2459314.101050,0.99903,0.00051
2459314.102439,0.99956,0.00051
2459314.103828,1.00059,0.00051
2459314.105216,1.00035,0.00051
2459314.106605,1.00054,0.00051
2459314.107994,0.99940,0.00051
2459314.109383,1.00075,0.00051
2459314.110772,0.99998,0.00051
2459314.112161,1.00047,0.00051
2459314.113550,1.00034,0.00051
2459314.114939,0.99976,0.00051
2459314.116328,0.99901,0.00051
2459314.117717,0.99930,0.00051
2459314.119105,1.00019,0.00051
2459314.120494,0.99976,0.00051
2459314.121883,0.99931,0.00051
2459314.123272,1.00055,0.00051
2459314.124661,0.99984,0.00051
2459314.126050,1.00097,0.00051
2459314.127439,0.99961,0.00051
2459314.128828,1.00054,0.00051
2459314.130217,1.00030,0.00051
2459314.131606,0.99928,0.00051
2459314.132995,0.99973,0.00051
2459314.134383,1.00048,0.00051
2459314.135772,0.99954,0.00051
2459314.137161,1.00050,0.00051
2459314.138550,1.00067,0.00051
2459314.139939,0.99993,0.00051
2459314.141328,0.99936,0.00051
2459314.142717,0.99870,0.00051
2459314.144106,0.99993,0.00051
2459314.145495,1.00019,0.00051
2459314.146884,0.99936,0.00051
2459314.148272,0.99964,0.00051
2459314.149661,1.00002,0.00051
2459314.151050,0.99986,0.00051
2459314.152439,0.99987,0.00051
2459314.153828,0.99861,0.00051
2459314.155217,1.00026,0.00051
2459314.156606,0.99949,0.00051
2459314.157995,0.99961,0.00051
2459314.159384,1.00025,0.00051
2459314.160773,0.99932,0.00051
2459314.162161,0.99923,0.00051
2459314.163550,1.00076,0.00051
2459314.164939,0.99944,0.00051
2459314.166328,1.00085,0.00051
2459314.167717,1.00004,0.00051
2459314.169106,1.00015,0.00051
2459314.170495,0.99973,0.00051
2459314.171884,1.00050,0.00051
2459314.173273,0.99973,0.00051
2459314.174662,0.99916,0.00051
2459314.176050,1.00063,0.00051
2459314.177439,0.99969,0.00051
2459314.178828,1.00017,0.00051
2459314.180217,0.99935,0.00051
2459314.181606,1.00007,0.00051
2459314.182995,0.99945,0.00051
2459314.184384,0.99989,0.00051
2459314.185773,1.00033,0.00051
2459314.187162,1.00004,0.00051
2459314.188551,0.99929,0.00051
2459314.189940,1.00069,0.00051
2459314.191328,0.99985,0.00051
2459314.192717,0.99992,0.00051
2459314.194106,1.00005,0.00051
2459314.195495,1.00025,0.00051
2459314.196884,1.00002,0.00051
2459314.198273,0.99896,0.00051
2459314.199662,1.00051,0.00051
2459314.201051,0.99974,0.00051
2459314.202440,1.00058,0.00051
2459314.203829,0.99959,0.00051
2459314.205217,1.00040,0.00051
2459314.206606,0.99955,0.00051
2459314.207995,0.99999,0.00051
2459314.209384,0.99980,0.00051
2459314.210773,0.99966,0.00051
2459314.212162,0.99907,0.00051
2459314.213551,0.99978,0.00051
2459314.214940,1.00031,0.00051
2459314.216329,1.00124,0.00051
2459314.217718,1.00016,0.00051
2459314.219106,1.00046,0.00051
2459314.220495,0.99978,0.00051
2459314.221884,1.00047,0.00051
2459314.223273,1.00004,0.00051
2459314.224662,0.99988,0.00051
2459314.226051,0.99933,0.00051
2459314.227440,0.99979,0.00051
2459314.228829,1.00028,0.00051
2459314.230218,1.00029,0.00051
2459314.231607,0.99978,0.00051
2459314.232995,0.99933,0.00051
2459314.234384,1.00083,0.00051
2459314.235773,1.00173,0.00051
2459314.237162,1.00093,0.00051
2459314.238551,0.99974,0.00051
2459314.239940,1.00001,0.00051
2459314.241329,0.99947,0.00051
2459314.242718,0.99842,0.00051
2459314.244107,1.00139,0.00051
2459314.245496,0.99983,0.00051
2459314.246885,1.00104,0.00051
2459314.248273,0.99955,0.00051
2459314.249662,1.00001,0.00051
2459314.251051,1.00080,0.00051
2459314.252440,0.99990,0.00051
2459314.253829,1.00070,0.00051
2459314.255218,0.99965,0.00051
2459314.256607,1.00107,0.00051
2459314.257996,1.00017,0.00051
2459314.259385,0.99913,0.00051
2459314.260774,1.00088,0.00051
2459314.262162,0.99957,0.00051
2459314.263551,1.00001,0.00051
2459314.264940,1.00017,0.00051
2459314.266329,0.99912,0.00051
2459314.267718,1.00048,0.00051
2459314.269107,1.00038,0.00051
2459314.270496,1.00060,0.00051
2459314.271885,1.00089,0.00051
2459314.273274,0.99974,0.00051
2459314.274663,1.00052,0.00051
2459314.276051,0.99986,0.00051
2459314.277440,1.00037,0.00051
2459314.278829,0.99996,0.00051
2459314.280218,1.00017,0.00051
2459314.281607,0.99988,0.00051
2459314.282996,0.99915,0.00051
2459314.284385,0.99969,0.00051
2459314.285774,0.99960,0.00051
2459314.287163,1.00164,0.00051
2459314.288552,0.99892,0.00051
2459314.289940,1.00012,0.00051
2459314.291329,0.99986,0.00051
2459314.292718,0.99955,0.00051
2459314.294107,1.00027,0.00051
2459314.295496,1.00000,0.00051
2459314.296885,1.00101,0.00051
2459314.298274,0.99974,0.00051
2459314.299663,0.99892,0.00051
2459314.301052,0.99993,0.00051
2459314.302441,0.99939,0.00051
2459314.303830,1.00074,0.00051
2459314.305218,0.99980,0.00051
2459314.306607,1.00042,0.00051
2459314.307996,1.00021,0.00051
2459314.309385,0.99961,0.00051
2459314.310774,0.99983,0.00051
2459314.312163,0.99970,0.00051
2459314.313552,1.00008,0.00051
2459314.314941,0.99995,0.00051
2459314.316330,0.99944,0.00051
2459314.317719,0.99982,0.00051
2459314.319107,1.00089,0.00051
2459314.320496,1.00073,0.00051
2459314.321885,0.99982,0.00051
2459314.323274,1.00008,0.00051
2459314.324663,1.00012,0.00051
2459314.326052,0.99934,0.00051
2459314.327441,1.00018,0.00051
2459314.328830,1.00020,0.00051
2459314.330219,1.00067,0.00051
2459314.331608,0.99890,0.00051
2459314.332996,1.00110,0.00051
2459314.334385,1.00054,0.00051
2459314.335774,1.00049,0.00051
2459314.337163,1.00071,0.00051
2459314.338552,0.99955,0.00051
2459314.339941,1.00111,0.00051
2459314.341330,1.00050,0.00051
2459314.342719,0.99893,0.00051
2459314.344108,1.00045,0.00051
2459314.345497,0.99900,0.00051
2459314.346885,0.99965,0.00051
2459314.348274,0.99961,0.00051
2459314.349663,1.00011,0.00051
2459314.351052,1.00022,0.00051
2459314.352441,1.00130,0.00051
2459314.353830,1.00034,0.00051
2459314.355219,1.00008,0.00051
2459314.356608,0.99987,0.00051
2459314.357997,0.99988,0.00051
2459314.359386,0.99967,0.00051
2459314.360775,1.00042,0.00051
2459314.362163,1.00004,0.00051
2459314.363552,1.00095,0.00051
2459314.364941,0.99950,0.00051
2459314.366330,0.99983,0.00051
2459314.367719,1.00165,0.00051
2459314.369108,1.00007,0.00051
2459314.370497,1.00034,0.00051
2459314.371886,1.00099,0.00051
2459314.373275,0.99956,0.00051
2459314.374664,1.00051,0.00051
2459314.376052,1.00008,0.00051
2459314.377441,1.00016,0.00051
2459314.378830,0.99944,0.00051
2459314.380219,0.99955,0.00051
2459314.381608,1.00009,0.00051
2459314.382997,1.00029,0.00051
2459314.384386,1.00026,0.00051
2459314.385775,0.99970,0.00051
2459314.387164,1.00005,0.00051
2459314.388553,0.99898,0.00051
2459314.389941,0.99931,0.00051
2459314.391330,0.99942,0.00051
2459314.392719,1.00026,0.00051
2459314.394108,0.99997,0.00051
2459314.395497,1.00061,0.00051
2459314.396886,1.00054,0.00051
2459314.398275,1.00037,0.00051
2459314.399664,0.99976,0.00051
2459314.401053,0.99944,0.00051
2459314.402442,0.99907,0.00051
2459314.403830,0.99997,0.00051
2459314.405219,1.00044,0.00051
2459314.406608,0.99988,0.00051
2459314.407997,1.00046,0.00051
2459314.409386,1.00036,0.00051
2459314.410775,1.00062,0.00051
2459314.412164,1.00033,0.00051
2459314.413553,1.00100,0.00051
2459314.414942,1.00022,0.00051
2459314.416331,0.99971,0.00051
2459314.417719,0.99998,0.00051
2459314.419108,0.99969,0.00051
2459314.420497,0.99957,0.00051
2459314.421886,1.00011,0.00051
2459314.423275,1.00006,0.00051
2459314.424664,1.00089,0.00051
2459314.426053,1.00071,0.00051
2459314.427442,1.00097,0.00051
2459314.428831,1.00163,0.00051
2459314.430220,0.99974,0.00051
2459314.431609,1.00008,0.00051
2459314.432997,1.00021,0.00051
2459314.434386,0.99989,0.00051
2459314.435775,1.00100,0.00051
2459314.437164,0.99933,0.00051
2459314.438553,1.00039,0.00051
2459314.439942,0.99944,0.00051
2459314.441331,0.99969,0.00051
2459314.442720,1.00001,0.00051
2459314.444109,0.99997,0.00051
2459314.445498,1.00089,0.00051
2459314.446886,1.00087,0.00051
2459314.448275,1.00109,0.00051
2459314.449664,1.00002,0.00051
2459314.451053,1.00066,0.00051
2459314.452442,1.00030,0.00051
2459314.453831,1.00047,0.00051
2459314.455220,1.00069,0.00051
2459314.456609,1.00104,0.00051
2459314.457998,0.99975,0.00051
2459314.459387,0.99968,0.00051
2459314.460775,1.00088,0.00051
2459314.462164,1.00061,0.00051
2459314.463553,1.00033,0.00051
2459314.464942,1.00046,0.00051
2459314.466331,1.00024,0.00051
2459314.467720,0.99982,0.00051
2459314.469109,0.99898,0.00051
2459314.470498,1.00015,0.00051
2459314.471887,1.00041,0.00051
2459314.473276,1.00115,0.00051
2459314.474664,0.99991,0.00051
2459314.476053,1.00003,0.00051
2459314.477442,0.99942,0.00051
2459314.478831,0.99935,0.00051
2459314.480220,0.99934,0.00051
2459314.481609,1.00045,0.00051
2459314.482998,1.00032,0.00051
2459314.484387,1.00189,0.00051
2459314.485776,1.00053,0.00051
2459314.487165,0.99968,0.00051
2459314.488553,0.99944,0.00051
2459314.489942,1.00036,0.00051
2459314.491331,1.00129,0.00051
2459314.492720,1.00025,0.00051
2459314.494109,1.00056,0.00051
2459314.495498,0.99982,0.00051
2459314.496887,0.99927,0.00051
2459314.498276,0.99931,0.00051
2459314.499665,1.00088,0.00051
2459314.501054,1.00113,0.00051
2459314.502443,0.99987,0.00051
2459314.503831,1.00022,0.00051
2459314.505220,1.00029,0.00051
2459314.506609,1.00078,0.00051
2459314.507998,1.00101,0.00051
2459314.509387,0.99940,0.00051
2459314.510776,1.00032,0.00051
2459314.512165,1.00017,0.00051
2459314.513554,1.00011,0.00051
2459314.514943,1.00042,0.00051
2459314.516332,0.99915,0.00051
2459314.517720,0.99946,0.00051
2459314.519109,1.00028,0.00051
2459314.520498,0.99940,0.00051
2459314.521887,1.00011,0.00051
2459314.523276,1.00036,0.00051
2459314.524665,0.99998,0.00051
2459314.526054,0.99993,0.00051
2459314.527443,1.00001,0.00051
2459314.528832,0.99996,0.00051
2459314.530221,0.99981,0.00051
2459314.531609,0.99917,0.00051
2459314.532998,0.99923,0.00051
2459314.534387,1.00072,0.00051
2459314.535776,0.99939,0.00051
2459314.537165,0.99944,0.00051
2459314.538554,1.00079,0.00051
2459314.539943,0.99949,0.00051
2459314.541332,1.00109,0.00051
2459314.542721,0.99978,0.00051
2459314.544110,1.00083,0.00051
2459314.545498,1.00021,0.00051
2459314.546887,0.99876,0.00051
2459314.548276,0.99868,0.00051
2459314.549665,0.99918,0.00051
2459314.551054,1.00040,0.00051
2459314.552443,0.99992,0.00051
2459314.553832,0.99982,0.00051
2459314.555221,0.99992,0.00051
2459314.556610,1.00020,0.00051
2459314.557999,1.00015,0.00051
2459314.559387,0.99943,0.00051
2459314.560776,1.00052,0.00051
2459314.562165,0.99941,0.00051
2459314.563554,1.00081,0.00051
2459314.564943,1.00022,0.00051
2459314.566332,0.99869,0.00051
2459314.567721,1.00071,0.00051
2459314.569110,1.00014,0.00051
2459314.570499,1.00078,0.00051
2459314.571888,1.00016,0.00051
2459314.573277,0.99981,0.00051
2459314.574665,0.99899,0.00051
2459314.576054,0.99948,0.00051
2459314.577443,0.99970,0.00051
2459314.578832,0.99956,0.00051
2459314.580221,1.00035,0.00051
2459314.581610,0.99939,0.00051
2459314.582999,0.99950,0.00051
2459314.584388,0.99915,0.00051
2459314.585777,1.00007,0.00051
2459314.587166,1.00042,0.00051
2459314.588554,1.00039,0.00051
2459314.589943,1.00011,0.00051
2459314.591332,0.99945,0.00051
2459314.592721,0.99943,0.00051
2459314.594110,1.00001,0.00051
2459314.595499,0.99893,0.00051
2459314.596888,0.99935,0.00051
2459314.598277,0.99989,0.00051
2459314.599666,1.00040,0.00051
2459314.601055,0.99965,0.00051
2459314.602443,1.00055,0.00051
2459314.603832,1.00030,0.00051
2459314.605221,1.00051,0.00051
2459314.606610,0.99930,0.00051
2459314.607999,0.99981,0.00051
2459314.609388,1.00051,0.00051
2459314.610777,1.00055,0.00051
2459314.612166,0.99968,0.00051
2459314.613555,1.00009,0.00051
2459314.614944,1.00071,0.00051
2459314.616332,1.00047,0.00051
2459314.617721,0.99928,0.00051
2459314.619110,0.99983,0.00051
2459314.620499,1.00032,0.00051
2459314.621888,1.00067,0.00051
2459314.623277,0.99980,0.00051
2459314.624666,1.00001,0.00051
2459314.626055,1.00013,0.00051
2459314.627444,1.00001,0.00051
2459314.628833,0.99991,0.00051
2459314.630221,1.00008,0.00051
2459314.631610,1.00064,0.00051
2459314.632999,0.99977,0.00051
2459314.634388,1.00011,0.00051
2459314.635777,0.99953,0.00051
2459314.637166,1.00054,0.00051
2459314.638555,1.00049,0.00051
2459314.639944,0.99955,0.00051
2459314.641333,1.00004,0.00051
2459314.642722,0.99945,0.00051
2459314.644110,0.99957,0.00051
2459314.645499,0.99964,0.00051
2459314.646888,1.00035,0.00051
2459314.648277,1.00073,0.00051
2459314.649666,1.00060,0.00051
2459314.651055,0.99994,0.00051
2459314.652444,0.99983,0.00051
2459314.653833,1.00111,0.00051
2459314.655222,0.99957,0.00051
2459314.656611,1.00027,0.00051
2459314.658000,1.00005,0.00051
2459314.659388,0.99999,0.00051
2459314.660777,1.00038,0.00051
2459314.662166,1.00084,0.00051
2459314.663555,1.00022,0.00051
2459314.664944,0.99927,0.00051
2459314.666333,0.99944,0.00051
2459314.667722,0.99954,0.00051
2459314.669111,0.99990,0.00051
2459314.670500,1.00075,0.00051
2459314.671889,1.00017,0.00051
2459314.673277,1.00015,0.00051
2459314.674666,0.99993,0.00051
2459314.676055,0.99978,0.00051
2459314.677444,0.99952,0.00051
2459314.678833,0.99982,0.00051
2459314.680222,0.99952,0.00051
2459314.681611,0.99956,0.00051
2459314.683000,0.99915,0.00051
2459314.684389,1.00088,0.00051
2459314.685778,1.00017,0.00051
2459314.687166,0.99975,0.00051
2459314.688555,0.99975,0.00051
2459314.689944,0.99965,0.00051
2459314.691333,1.00050,0.00051
2459314.692722,1.00067,0.00051
2459314.694111,0.99976,0.00051
2459314.695500,1.00083,0.00051
2459314.696889,1.00029,0.00051
2459314.698278,1.00061,0.00051
2459314.699667,0.99949,0.00051
2459314.701055,0.99976,0.00051
2459314.702444,1.00006,0.00051
2459314.703833,1.00051,0.00051
2459314.705222,0.99979,0.00051
2459314.706611,0.99994,0.00051
2459314.708000,1.00014,0.00051
2459314.709389,1.00042,0.00051
2459314.710778,1.00046,0.00051
2459314.712167,1.00066,0.00051
2459314.713556,0.99955,0.00051
2459314.714944,1.00069,0.00051
2459314.716333,0.99912,0.00051
2459314.717722,1.00114,0.00051
2459314.719111,1.00064,0.00051
2459314.720500,1.00090,0.00051
2459314.721889,1.00031,0.00051
2459314.723278,1.00011,0.00051
2459314.724667,0.99991,0.00051
2459314.726056,1.00070,0.00051
2459314.727445,0.99988,0.00051
2459314.728833,0.99971,0.00051
2459314.730222,1.00057,0.00051
2459314.731611,0.99968,0.00051
2459314.733000,1.00091,0.00051
2459314.734389,1.00050,0.00051
2459314.735778,1.00031,0.00051
2459314.737167,1.00156,0.00051
2459314.738556,0.99923,0.00051
2459314.739945,1.00022,0.00051
2459314.741334,0.99988,0.00051
2459314.742722,1.00015,0.00051
2459314.744111,0.99933,0.00051
2459314.745500,1.00044,0.00051
2459314.746889,1.00031,0.00051
2459314.748278,1.00062,0.00051
2459314.749667,0.99999,0.00051
2459314.751056,0.99967,0.00051
2459314.752445,1.00111,0.00051
2459314.753834,0.99997,0.00051
2459314.755223,1.00053,0.00051
2459314.756612,1.00103,0.00051
2459314.758000,1.00078,0.00051
2459314.759389,1.00013,0.00051
2459314.760778,1.00043,0.00051
2459314.762167,0.99986,0.00051
2459314.763556,1.00019,0.00051
2459314.764945,1.00082,0.00051
2459314.766334,1.00028,0.00051
2459314.767723,0.99984,0.00051
2459314.769112,1.00058,0.00051
2459314.770501,1.00065,0.00051
2459314.771889,0.99998,0.00051
2459314.773278,1.00072,0.00051
2459314.774667,1.00076,0.00051
2459314.776056,1.00098,0.00051
2459314.777445,1.00048,0.00051
2459314.778834,0.99914,0.00051
2459314.780223,0.99955,0.00051
2459314.781612,1.00017,0.00051
2459314.783001,1.00078,0.00051
2459314.784390,0.99967,0.00051
2459314.785778,0.99942,0.00051
2459314.787167,1.00052,0.00051
2459314.788556,1.00034,0.00051
2459314.789945,1.00062,0.00051
2459314.791334,1.00019,0.00051
2459314.792723,0.99995,0.00051
2459314.794112,1.00104,0.00051
2459314.795501,0.99964,0.00051
2459314.796890,0.99930,0.00051
2459314.798279,0.99981,0.00051
2459314.799667,0.99968,0.00051
2459314.801056,0.99970,0.00051
2459314.802445,1.00001,0.00051
2459314.803834,0.99970,0.00051
2459314.805223,1.00038,0.00051
2459314.806612,0.99956,0.00051
2459314.808001,0.99989,0.00051
2459314.809390,1.00036,0.00051
2459314.810779,1.00103,0.00051
2459314.812168,0.99949,0.00051
2459314.813556,1.00028,0.00051
2459314.814945,1.00076,0.00051
2459314.816334,0.99864,0.00051
2459314.817723,1.00063,0.00051
2459314.819112,0.99943,0.00051
2459314.820501,1.00037,0.00051
2459314.821890,0.99968,0.00051
2459314.823279,0.99972,0.00051
2459314.824668,0.99983,0.00051
2459314.826057,1.00081,0.00051
2459314.827445,1.00071,0.00051
2459314.828834,1.00064,0.00051
2459314.830223,0.99985,0.00051
2459314.831612,1.00082,0.00051
2459314.833001,0.99995,0.00051
2459314.834390,1.00081,0.00051
2459314.835779,1.00025,0.00051
2459314.837168,1.00024,0.00051
2459314.838557,1.00016,0.00051
2459314.839946,0.99984,0.00051
2459314.841334,0.99939,0.00051
2459314.842723,1.00036,0.00051
2459314.844112,0.99994,0.00051
2459314.845501,0.99961,0.00051
2459314.846890,1.00060,0.00051
2459314.848279,1.00014,0.00051
2459314.849668,1.00069,0.00051
2459314.851057,1.00092,0.00051
2459314.852446,0.99977,0.00051
2459314.853835,1.00022,0.00051
2459314.855223,1.00031,0.00051
2459314.856612,0.99935,0.00051
2459314.858001,1.00072,0.00051
2459314.859390,1.00055,0.00051
2459314.860779,0.99921,0.00051
2459314.862168,1.00036,0.00051
2459314.863557,1.00042,0.00051
2459314.864946,1.00042,0.00051
2459314.866335,1.00007,0.00051
2459314.867724,0.99986,0.00051
2459314.869112,1.00060,0.00051
2459314.870501,0.99994,0.00051
2459314.871890,1.00063,0.00051
2459314.873279,1.00016,0.00051
2459314.874668,1.00008,0.00051
2459314.876057,1.00051,0.00051
2459314.877446,1.00044,0.00051
2459314.878835,1.00012,0.00051
2459314.880224,0.99994,0.00051
2459314.881613,0.99947,0.00051
2459314.883002,1.00019,0.00051
2459314.884390,1.00020,0.00051
2459314.885779,1.00018,0.00051
2459314.887168,1.00036,0.00051
2459314.888557,1.00045,0.00051
2459314.889946,1.00127,0.00051
2459314.891335,1.00009,0.00051
2459314.892724,1.00122,0.00051
2459314.894113,1.00062,0.00051
2459314.895502,0.99937,0.00051
2459314.896891,1.00041,0.00051
2459314.898279,0.99998,0.00051
2459314.899668,1.00158,0.00051
2459314.901057,1.00049,0.00051
2459314.902446,1.00080,0.00051
2459314.903835,1.00058,0.00051
2459314.905224,1.00004,0.00051
2459314.906613,1.00036,0.00051
2459314.908002,1.00045,0.00051
2459314.909391,0.99962,0.00051
2459314.910780,1.00047,0.00051
2459314.912168,1.00094,0.00051
2459314.913557,1.00058,0.00051
2459314.914946,0.99944,0.00051
2459314.916335,1.00046,0.00051
2459314.917724,0.99964,0.00051
2459314.919113,1.00031,0.00051
2459314.920502,0.99962,0.00051
2459314.921891,1.00087,0.00051
2459314.923280,0.99992,0.00051
2459314.924669,1.00031,0.00051
2459314.926057,0.99975,0.00051
2459314.927446,1.00093,0.00051
2459314.928835,1.00035,0.00051
2459314.930224,1.00041,0.00051
2459314.931613,1.00048,0.00051
2459314.933002,1.00003,0.00051
2459314.934391,1.00030,0.00051
2459314.935780,0.99992,0.00051
2459314.937169,1.00072,0.00051
2459314.938558,0.99988,0.00051
2459314.939946,1.00033,0.00051
2459314.941335,1.00033,0.00051
2459314.942724,0.99995,0.00051
2459314.944113,1.00056,0.00051
2459314.945502,0.99935,0.00051
2459314.946891,1.00005,0.00051
2459314.948280,0.99923,0.00051
2459314.949669,0.99996,0.00051
2459314.951058,1.00072,0.00051
2459314.952447,1.00070,0.00051
2459314.953835,0.99966,0.00051
2459314.955224,1.00006,0.00051
2459314.956613,1.00049,0.00051
2459314.958002,1.00007,0.00051
2459314.959391,1.00093,0.00051
2459314.960780,0.99966,0.00051
2459314.962169,1.00027,0.00051
2459314.963558,0.99960,0.00051
2459314.964947,1.00037,0.00051
2459314.966336,1.00017,0.00051
2459314.967724,1.00064,0.00051
2459314.969113,0.99910,0.00051
2459314.970502,1.00035,0.00051
2459314.971891,1.00144,0.00051
2459314.973280,1.00037,0.00051
2459314.974669,1.00103,0.00051
2459314.976058,0.99965,0.00051
2459314.977447,1.00120,0.00051
2459314.978836,1.00060,0.00051
2459314.980225,1.00069,0.00051
2459314.981613,1.00044,0.00051
2459314.983002,0.99927,0.00051
2459314.984391,0.99936,0.00051
2459314.985780,0.99948,0.00051
2459314.987169,1.00064,0.00051
2459314.988558,0.99983,0.00051
2459314.989947,0.99956,0.00051
2459314.991336,1.00020,0.00051
2459314.992725,1.00003,0.00051
2459314.994114,1.00001,0.00051
2459314.995502,0.99997,0.00051
2459314.996891,0.99941,0.00051
2459314.998280,0.99940,0.00051
2459314.999669,0.99975,0.00051
2459315.001058,1.00015,0.00051
2459315.002447,1.00024,0.00051
2459315.003836,1.00048,0.00051
2459315.005225,0.99974,0.00051
2459315.006614,1.00016,0.00051
2459315.008003,1.00064,0.00051
2459315.009391,0.99920,0.00051
2459315.010780,0.99978,0.00051
2459315.012169,1.00020,0.00051
2459315.013558,0.99931,0.00051
2459315.014947,1.00051,0.00051
2459315.016336,0.99990,0.00051
2459315.017725,1.00064,0.00051
2459315.019114,1.00007,0.00051
2459315.020503,1.00057,0.00051
2459315.021892,0.99995,0.00051
2459315.023280,0.99982,0.00051
2459315.024669,0.99893,0.00051
2459315.026058,0.99905,0.00051
2459315.027447,0.99913,0.00051
2459315.028836,1.00028,0.00051
2459315.030225,1.00008,0.00051
2459315.031614,0.99916,0.00051
2459315.033003,1.00006,0.00051
2459315.034392,0.99960,0.00051
2459315.035781,0.99956,0.00051
2459315.037170,1.00013,0.00051
2459315.038558,0.99938,0.00051
2459315.039947,1.00027,0.00051
2459315.041336,1.00007,0.00051
2459315.042725,0.99881,0.00051
2459315.044114,1.00109,0.00051
2459315.045503,1.00005,0.00051
2459315.046892,1.00029,0.00051
2459315.048281,1.00017,0.00051
2459315.049670,1.00061,0.00051
2459315.051059,0.99915,0.00051
2459315.052447,0.99937,0.00051
2459315.053836,0.99993,0.00051
2459315.055225,0.99997,0.00051
2459315.056614,1.00077,0.00051
2459315.058003,1.00022,0.00051
2459315.059392,1.00107,0.00051
2459315.060781,1.00100,0.00051
2459315.062170,1.00044,0.00051
2459315.063559,1.00049,0.00051
2459315.064948,1.00042,0.00051
2459315.066336,0.99883,0.00051
2459315.067725,0.99929,0.00051
2459315.069114,1.00046,0.00051
2459315.070503,1.00052,0.00051
2459315.071892,1.00011,0.00051
2459315.073281,1.00034,0.00051
2459315.074670,0.99898,0.00051
2459315.076059,1.00084,0.00051
2459315.077448,0.99939,0.00051
2459315.078837,0.99942,0.00051
2459315.080225,0.99961,0.00051
2459315.081614,0.99952,0.00051
2459315.083003,1.00031,0.00051
2459315.084392,1.00026,0.00051
2459315.085781,0.99997,0.00051
2459315.087170,0.99926,0.00051
2459315.088559,0.99921,0.00051
2459315.089948,0.99973,0.00051
2459315.091337,1.00087,0.00051
2459315.092726,1.00089,0.00051
2459315.094114,0.99978,0.00051
2459315.095503,1.00027,0.00051
2459315.096892,0.99976,0.00051
2459315.098281,1.00004,0.00051
2459315.099670,0.99995,0.00051
2459315.101059,0.99950,0.00051
2459315.102448,1.00044,0.00051
2459315.103837,0.99993,0.00051
2459315.105226,0.99969,0.00051
2459315.106615,1.00019,0.00051
2459315.108003,1.00030,0.00051
2459315.109392,0.99964,0.00051
2459315.110781,1.00078,0.00051
2459315.112170,0.99991,0.00051
2459315.113559,0.99941,0.00051
2459315.114948,0.99983,0.00051
2459315.116337,0.99983,0.00051
2459315.117726,1.00084,0.00051
2459315.119115,1.00084,0.00051
2459315.120504,1.00045,0.00051
2459315.121892,1.00066,0.00051
2459315.123281,1.00023,0.00051
2459315.124670,1.00054,0.00051
2459315.126059,0.99878,0.00051
2459315.127448,0.99994,0.00051
2459315.128837,1.00002,0.00051
2459315.130226,0.99932,0.00051
2459315.131615,1.00024,0.00051
2459315.133004,0.99955,0.00051
2459315.134393,0.99925,0.00051
2459315.135781,0.99995,0.00051
2459315.137170,0.99983,0.00051
2459315.138559,1.00070,0.00051
2459315.139948,0.99995,0.00051
2459315.141337,0.99981,0.00051
2459315.142726,1.00042,0.00051
2459315.144115,1.00015,0.00051
2459315.145504,1.00070,0.00051
2459315.146893,0.99947,0.00051
2459315.148282,0.99989,0.00051
2459315.149670,1.00008,0.00051
2459315.151059,0.99964,0.00051
2459315.152448,0.99998,0.00051
2459315.153837,1.00051,0.00051
2459315.155226,0.99933,0.00051
2459315.156615,0.99931,0.00051
2459315.158004,0.99966,0.00051
2459315.159393,1.00088,0.00051
2459315.160782,1.00004,0.00051
2459315.162171,1.00006,0.00051
2459315.163559,0.99997,0.00051
2459315.164948,0.99939,0.00051
2459315.166337,0.99929,0.00051
2459315.167726,1.00016,0.00051
2459315.169115,0.99899,0.00051
2459315.170504,1.00048,0.00051
2459315.171893,1.00069,0.00051
2459315.173282,1.00024,0.00051
2459315.174671,0.99970,0.00051
2459315.176060,0.99995,0.00051
2459315.177448,1.00055,0.00051
2459315.178837,1.00077,0.00051
2459315.180226,0.99983,0.00051
2459315.181615,0.99944,0.00051
2459315.183004,0.99987,0.00051
2459315.184393,0.99914,0.00051
2459315.185782,1.00024,0.00051
2459315.187171,0.99904,0.00051
2459315.188560,0.99958,0.00051
2459315.189949,1.00080,0.00051
2459315.191337,0.99965,0.00051
2459315.192726,0.99979,0.00051
2459315.194115,0.99996,0.00051
2459315.195504,0.99985,0.00051
2459315.196893,1.00000,0.00051
2459315.198282,1.00092,0.00051
2459315.199671,0.99903,0.00051
2459315.201060,0.99980,0.00051
2459315.202449,1.00081,0.00051
2459315.203838,1.00017,0.00051
2459315.205226,0.99958,0.00051
2459315.206615,1.00000,0.00051
2459315.208004,0.99944,0.00051
2459315.209393,1.00084,0.00051
2459315.210782,1.00044,0.00051
2459315.212171,0.99995,0.00051
2459315.213560,0.99971,0.00051
2459315.214949,0.99987,0.00051
2459315.216338,1.00082,0.00051
2459315.217727,0.99922,0.00051
2459315.219115,1.00001,0.00051
2459315.220504,0.99997,0.00051
2459315.221893,1.00071,0.00051
2459315.223282,1.00022,0.00051
2459315.224671,1.00000,0.00051
2459315.226060,0.99992,0.00051
2459315.227449,1.00076,0.00051
2459315.228838,1.00032,0.00051
2459315.230227,1.00076,0.00051
2459315.231616,1.00023,0.00051
2459315.233004,0.99945,0.00051
2459315.234393,1.00027,0.00051
2459315.235782,1.00002,0.00051
2459315.237171,0.99967,0.00051
2459315.238560,1.00013,0.00051
2459315.239949,1.00018,0.00051
2459315.241338,0.99999,0.00051
2459315.242727,1.00008,0.00051
2459315.244116,0.99966,0.00051
2459315.245505,1.00033,0.00051
2459315.246893,1.00017,0.00051
2459315.248282,1.00081,0.00051
2459315.249671,0.99985,0.00051
2459315.251060,0.99980,0.00051
2459315.252449,0.99921,0.00051
2459315.253838,1.00029,0.00051
2459315.255227,1.00047,0.00051
2459315.256616,0.99943,0.00051
2459315.258005,1.00063,0.00051
2459315.259394,1.00056,0.00051
2459315.260782,0.99957,0.00051
2459315.262171,1.00073,0.00051
2459315.263560,0.99967,0.00051
2459315.264949,0.99912,0.00051
2459315.266338,0.99986,0.00051
2459315.267727,0.99998,0.00051
2459315.269116,1.00041,0.00051
2459315.270505,0.99894,0.00051
2459315.271894,1.00018,0.00051
2459315.273283,0.99999,0.00051
2459315.274671,1.00059,0.00051
2459315.276060,0.99963,0.00051
2459315.277449,1.00073,0.00051
2459315.278838,1.00113,0.00051
2459315.280227,1.00009,0.00051
2459315.281616,0.99983,0.00051
2459315.283005,0.99968,0.00051
2459315.284394,0.99958,0.00051
2459315.285783,1.00014,0.00051
2459315.287172,0.99995,0.00051
2459315.288560,0.99919,0.00051
2459315.289949,0.99970,0.00051
2459315.291338,1.00088,0.00051
2459315.292727,0.99974,0.00051
2459315.294116,0.99959,0.00051
2459315.295505,0.99958,0.00051
2459315.296894,0.99969,0.00051
2459315.298283,1.00052,0.00051
2459315.299672,0.99980,0.00051
2459315.301061,0.99985,0.00051
2459315.302449,0.99965,0.00051
2459315.303838,0.99905,0.00051
2459315.305227,0.99951,0.00051
2459315.306616,0.99949,0.00051
2459315.308005,1.00009,0.00051
2459315.309394,1.00025,0.00051
2459315.310783,0.99983,0.00051
2459315.312172,0.99988,0.00051
2459315.313561,0.99954,0.00051
2459315.314950,1.00060,0.00051
2459315.316338,0.99968,0.00051
2459315.317727,0.99977,0.00051
2459315.319116,1.00035,0.00051
2459315.320505,0.99961,0.00051
2459315.321894,1.00058,0.00051
2459315.323283,1.00056,0.00051
2459315.324672,0.99954,0.00051
2459315.326061,1.00089,0.00051
2459315.327450,0.99969,0.00051
2459315.328839,0.99914,0.00051
2459315.330227,1.00029,0.00051
2459315.331616,0.99953,0.00051
2459315.333005,1.00000,0.00051
2459315.334394,0.99984,0.00051
2459315.335783,0.99900,0.00051
2459315.337172,1.00066,0.00051
2459315.338561,1.00044,0.00051
2459315.339950,0.99898,0.00051
2459315.341339,0.99998,0.00051
2459315.342728,1.00044,0.00051
2459315.344116,0.99990,0.00051
2459315.345505,0.99869,0.00051
2459315.346894,0.99867,0.00051
2459315.348283,0.99976,0.00051
2459315.349672,0.99987,0.00051
2459315.351061,1.00050,0.00051
2459315.352450,0.99937,0.00051
2459315.353839,0.99962,0.00051
2459315.355228,0.99934,0.00051
2459315.356617,0.99945,0.00051
2459315.358005,0.99989,0.00051
2459315.359394,0.99946,0.00051
2459315.360783,1.00075,0.00051
2459315.362172,1.00016,0.00051
2459315.363561,1.00012,0.00051
2459315.364950,0.99895,0.00051
2459315.366339,1.00026,0.00051
2459315.367728,0.99936,0.00051
2459315.369117,0.99989,0.00051
2459315.370506,0.99988,0.00051
2459315.371894,0.99898,0.00051
2459315.373283,1.00002,0.00051
2459315.374672,0.99896,0.00051
2459315.376061,1.00090,0.00051
2459315.377450,1.00002,0.00051
2459315.378839,0.99983,0.00051
2459315.380228,1.00076,0.00051
2459315.381617,0.99942,0.00051
2459315.383006,0.99992,0.00051
2459315.384395,0.99968,0.00051
2459315.385783,0.99931,0.00051
2459315.387172,0.99925,0.00051
2459315.388561,0.99762,0.00051
2459315.389950,0.99740,0.00051
2459315.391339,0.99745,0.00051
2459315.392728,0.99609,0.00051
2459315.394117,0.99591,0.00051
2459315.395506,0.99465,0.00051
2459315.396895,0.99520,0.00051
2459315.398284,0.99469,0.00051
2459315.399672,0.99429,0.00051
2459315.401061,0.99347,0.00051
2459315.402450,0.99521,0.00051
2459315.403839,0.99322,0.00051
2459315.405228,0.99411,0.00051
2459315.406617,0.99323,0.00051
2459315.408006,0.99374,0.00051
2459315.409395,0.99398,0.00051
2459315.410784,0.99433,0.00051
2459315.412173,0.99324,0.00051
2459315.413561,0.99252,0.00051
2459315.414950,0.99344,0.00051
2459315.416339,0.99341,0.00051
2459315.417728,0.99353,0.00051
2459315.419117,0.99428,0.00051
2459315.420506,0.99276,0.00051
2459315.421895,0.99441,0.00051
2459315.423284,0.99233,0.00051
2459315.424673,0.99353,0.00051
2459315.426062,0.99356,0.00051
2459315.427450,0.99252,0.00051
2459315.428839,0.99314,0.00051
2459315.430228,0.99201,0.00051
2459315.431617,0.99276,0.00051
2459315.433006,0.99264,0.00051
2459315.434395,0.99277,0.00051
2459315.435784,0.99363,0.00051
2459315.437173,0.99347,0.00051
2459315.438562,0.99217,0.00051
2459315.439951,0.99355,0.00051
2459315.441339,0.99181,0.00051
2459315.442728,0.99395,0.00051
2459315.444117,0.99301,0.00051
2459315.445506,0.99267,0.00051
2459315.446895,0.99303,0.00051
2459315.448284,0.99274,0.00051
2459315.449673,0.99253,0.00051
2459315.451062,0.99184,0.00051
2459315.452451,0.99364,0.00051
2459315.453840,0.99294,0.00051
2459315.455228,0.99247,0.00051
2459315.456617,0.99337,0.00051
2459315.458006,0.99286,0.00051
2459315.459395,0.99302,0.00051
2459315.460784,0.99147,0.00051
2459315.462173,0.99274,0.00051
2459315.463562,0.99365,0.00051
2459315.464951,0.99300,0.00051
2459315.466340,0.99352,0.00051
2459315.467729,0.99314,0.00051
2459315.469117,0.99322,0.00051
2459315.470506,0.99346,0.00051
2459315.471895,0.99229,0.00051
2459315.473284,0.99268,0.00051
2459315.474673,0.99296,0.00051
2459315.476062,0.99331,0.00051
2459315.477451,0.99347,0.00051
2459315.478840,0.99307,0.00051
2459315.480229,0.99263,0.00051
2459315.481618,0.99227,0.00051
2459315.483006,0.99282,0.00051
2459315.484395,0.99302,0.00051
2459315.485784,0.99333,0.00051
2459315.487173,0.99286,0.00051
2459315.488562,0.99310,0.00051
2459315.489951,0.99290,0.00051
2459315.491340,0.99367,0.00051
2459315.492729,0.99297,0.00051
2459315.494118,0.99393,0.00051
2459315.495507,0.99319,0.00051
2459315.496895,0.99370,0.00051
2459315.498284,0.99322,0.00051
2459315.499673,0.99371,0.00051
2459315.501062,0.99373,0.00051
2459315.502451,0.99336,0.00051
2459315.503840,0.99395,0.00051
2459315.505229,0.99383,0.00051
2459315.506618,0.99299,0.00051
2459315.508007,0.99418,0.00051
2459315.509396,0.99400,0.00051
2459315.510784,0.99386,0.00051
2459315.512173,0.99355,0.00051
2459315.513562,0.99359,0.00051
2459315.514951,0.99324,0.00051
2459315.516340,0.99430,0.00051
2459315.517729,0.99279,0.00051
2459315.519118,0.99413,0.00051
2459315.520507,0.99422,0.00051
2459315.521896,0.99463,0.00051
2459315.523285,0.99469,0.00051
2459315.524673,0.99524,0.00051
2459315.526062,0.99616,0.00051
2459315.527451,0.99647,0.00051
2459315.528840,0.99702,0.00051
2459315.530229,0.99774,0.00051
2459315.531618,0.99816,0.00051
2459315.533007,0.99918,0.00051
2459315.534396,0.99949,0.00051
2459315.535785,0.99944,0.00051
2459315.537174,1.00045,0.00051
2459315.538562,1.00004,0.00051
2459315.539951,1.00062,0.00051
2459315.541340,1.00000,0.00051
2459315.542729,1.00007,0.00051
2459315.544118,1.00078,0.00051
2459315.545507,1.00006,0.00051
2459315.546896,0.99954,0.00051
2459315.548285,0.99974,0.00051
2459315.549674,1.00029,0.00051
2459315.551063,1.00095,0.00051
2459315.552451,1.00120,0.00051
2459315.553840,0.99947,0.00051
2459315.555229,1.00028,0.00051
2459315.556618,0.99991,0.00051
2459315.558007,1.00034,0.00051
2459315.559396,0.99977,0.00051
2459315.560785,0.99991,0.00051
2459315.562174,1.00012,0.00051
2459315.563563,1.00010,0.00051
2459315.564952,0.99987,0.00051
2459315.566340,1.00077,0.00051
2459315.567729,1.00011,0.00051
2459315.569118,0.99928,0.00051
2459315.570507,1.00032,0.00051
2459315.571896,1.00011,0.00051
2459315.573285,0.99996,0.00051
2459315.574674,1.00045,0.00051
2459315.576063,1.00049,0.00051
2459315.577452,1.00035,0.00051
2459315.578841,0.99963,0.00051
2459315.580229,1.00024,0.00051
2459315.581618,1.00029,0.00051
2459315.583007,1.00009,0.00051
2459315.584396,1.00052,0.00051
2459315.585785,1.00085,0.00051
2459315.587174,0.99935,0.00051
2459315.588563,0.99956,0.00051
2459315.589952,0.99997,0.00051
2459315.591341,1.00050,0.00051
2459315.592730,1.00004,0.00051
2459315.594118,1.00026,0.00051
2459315.595507,0.99999,0.00051
2459315.596896,1.00026,0.00051
2459315.598285,0.99953,0.00051
2459315.599674,1.00082,0.00051
2459315.601063,0.99948,0.00051
2459315.602452,1.00009,0.00051
2459315.603841,0.99919,0.00051
2459315.605230,1.00078,0.00051
2459315.606618,1.00040,0.00051
2459315.608007,0.99974,0.00051
2459315.609396,1.00005,0.00051
2459315.610785,0.99919,0.00051
2459315.612174,1.00075,0.00051
2459315.613563,0.99996,0.00051
2459315.614952,1.00026,0.00051
2459315.616341,1.00089,0.00051
2459315.617730,1.00068,0.00051
2459315.619119,1.00058,0.00051
2459315.620507,1.00039,0.00051
2459315.621896,0.99953,0.00051
2459315.623285,1.00032,0.00051
2459315.624674,1.00026,0.00051
2459315.626063,0.99958,0.00051
2459315.627452,0.99941,0.00051
2459315.628841,0.99961,0.00051
2459315.630230,0.99920,0.00051
2459315.631619,1.00089,0.00051
2459315.633008,1.00004,0.00051
2459315.634396,0.99943,0.00051
2459315.635785,1.00085,0.00051
2459315.637174,0.99925,0.00051
2459315.638563,0.99943,0.00051
2459315.639952,0.99988,0.00051
2459315.641341,0.99963,0.00051
2459315.642730,0.99980,0.00051
2459315.644119,1.00051,0.00051
2459315.645508,0.99982,0.00051
2459315.646897,1.00027,0.00051
2459315.648285,0.99995,0.00051
2459315.649674,0.99925,0.00051
2459315.651063,1.00081,0.00051
2459315.652452,0.99905,0.00051
2459315.653841,0.99988,0.00051
2459315.655230,1.00052,0.00051
2459315.656619,0.99968,0.00051
2459315.658008,0.99949,0.00051
2459315.659397,1.00065,0.00051
2459315.660786,1.00066,0.00051
2459315.662174,1.00030,0.00051
2459315.663563,1.00004,0.00051
2459315.664952,0.99950,0.00051
2459315.666341,1.00030,0.00051
2459315.667730,0.99959,0.00051
2459315.669119,1.00037,0.00051
2459315.670508,0.99891,0.00051
2459315.671897,0.99993,0.00051
2459315.673286,0.99945,0.00051
2459315.674675,1.00046,0.00051
2459315.676063,1.00045,0.00051
2459315.677452,0.99870,0.00051
2459315.678841,1.00168,0.00051
2459315.680230,1.00051,0.00051
2459315.681619,1.00021,0.00051
2459315.683008,0.99945,0.00051
2459315.684397,1.00053,0.00051
2459315.685786,1.00034,0.00051
2459315.687175,0.99927,0.00051
2459315.688564,1.00049,0.00051
2459315.689952,0.99984,0.00051
2459315.691341,1.00051,0.00051
2459315.692730,1.00070,0.00051
2459315.694119,0.99998,0.00051
2459315.695508,0.99972,0.00051
2459315.696897,1.00017,0.00051
2459315.698286,0.99988,0.00051
2459315.699675,0.99945,0.00051
2459315.701064,1.00059,0.00051
2459315.702453,0.99938,0.00051
2459315.703841,1.00080,0.00051
2459315.705230,0.99953,0.00051
2459315.706619,0.99984,0.00051
2459315.708008,1.00069,0.00051
2459315.709397,0.99905,0.00051
2459315.710786,1.00011,0.00051
2459315.712175,0.99984,0.00051
2459315.713564,1.00017,0.00051
2459315.714953,0.99895,0.00051
2459315.716342,1.00063,0.00051
2459315.717730,0.99949,0.00051
2459315.719119,1.00021,0.00051
2459315.720508,0.99944,0.00051
2459315.721897,0.99921,0.00051
2459315.723286,0.99945,0.00051
2459315.724675,0.99983,0.00051
2459315.726064,0.99978,0.00051
2459315.727453,0.99969,0.00051
2459315.728842,1.00014,0.00051
2459315.730231,1.00020,0.00051
2459315.731619,1.00045,0.00051
2459315.733008,1.00010,0.00051
2459315.734397,0.99946,0.00051
2459315.735786,0.99949,0.00051
2459315.737175,1.00038,0.00051
2459315.738564,0.99980,0.00051
2459315.739953,0.99949,0.00051
2459315.741342,0.99973,0.00051
2459315.742731,0.99963,0.00051
2459315.744120,0.99896,0.00051
2459315.745508,1.00123,0.00051
2459315.746897,0.99839,0.00051
2459315.748286,1.00055,0.00051
2459315.749675,0.99910,0.00051
2459315.751064,1.00035,0.00051
2459315.752453,0.99916,0.00051
2459315.753842,1.00044,0.00051
2459315.755231,0.99858,0.00051
2459315.756620,1.00007,0.00051
2459315.758008,0.99986,0.00051
2459315.759397,0.99939,0.00051
2459315.760786,1.00019,0.00051
2459315.762175,0.99938,0.00051
2459315.763564,1.00042,0.00051
2459315.764953,0.99959,0.00051
2459315.766342,1.00039,0.00051
2459315.767731,0.99873,0.00051
2459315.769120,1.00136,0.00051
2459315.770509,1.00148,0.00051
2459315.771897,0.99928,0.00051
2459315.773286,0.99910,0.00051
2459315.774675,1.00059,0.00051
2459315.776064,1.00037,0.00051
2459315.777453,1.00033,0.00051
2459315.778842,1.00042,0.00051
2459315.780231,0.99888,0.00051
2459315.781620,1.00140,0.00051
2459315.783009,0.99985,0.00051
2459315.784398,1.00080,0.00051
2459315.785786,1.00093,0.00051
2459315.787175,1.00115,0.00051
2459315.788564,0.99981,0.00051
2459315.789953,1.00138,0.00051
2459315.791342,0.99904,0.00051
2459315.792731,0.99999,0.00051
2459315.794120,1.00034,0.00051
2459315.795509,0.99882,0.00051
2459315.796898,1.00070,0.00051
2459315.798287,1.00052,0.00051
2459315.799675,0.99955,0.00051
2459315.801064,1.00049,0.00051
2459315.802453,0.99973,0.00051
2459315.803842,0.99974,0.00051
2459315.805231,1.00045,0.00051
2459315.806620,1.00027,0.00051
2459315.808009,0.99920,0.00051
2459315.809398,1.00003,0.00051
2459315.810787,0.99958,0.00051
2459315.812176,1.00056,0.00051
2459315.813564,1.00015,0.00051
2459315.814953,1.00061,0.00051
2459315.816342,1.00074,0.00051
2459315.817731,0.99990,0.00051
2459315.819120,1.00125,0.00051
2459315.820509,0.99973,0.00051
2459315.821898,0.99951,0.00051
2459315.823287,1.00009,0.00051
2459315.824676,0.99994,0.00051
2459315.826065,0.99958,0.00051
2459315.827453,1.00042,0.00051
2459315.828842,0.99974,0.00051
2459315.830231,0.99999,0.00051
2459315.831620,0.99967,0.00051
2459315.833009,1.00000,0.00051
2459315.834398,1.00054,0.00051
2459315.835787,1.00052,0.00051
2459315.837176,1.00082,0.00051
2459315.838565,1.00019,0.00051
2459315.839954,0.99958,0.00051
2459315.841342,1.00006,0.00051
2459315.842731,0.99980,0.00051
2459315.844120,0.99961,0.00051
2459315.845509,0.99925,0.00051
2459315.846898,1.00051,0.00051
2459315.848287,0.99999,0.00051
2459315.849676,1.00063,0.00051
2459315.851065,0.99989,0.00051
2459315.852454,1.00029,0.00051
2459315.853843,0.99909,0.00051
2459315.855231,0.99976,0.00051
2459315.856620,0.99983,0.00051
2459315.858009,1.00032,0.00051
2459315.859398,1.00006,0.00051
2459315.860787,0.99933,0.00051
2459315.862176,1.00047,0.00051
2459315.863565,0.99981,0.00051
2459315.864954,0.99958,0.00051
2459315.866343,0.99982,0.00051
2459315.867732,0.99997,0.00051
2459315.869120,1.00005,0.00051
2459315.870509,1.00044,0.00051
2459315.871898,0.99963,0.00051
2459315.873287,1.00062,0.00051
2459315.874676,0.99953,0.00051
2459315.876065,0.99946,0.00051
2459315.877454,1.00046,0.00051
2459315.878843,0.99991,0.00051
2459315.880232,1.00077,0.00051
2459315.881620,0.99964,0.00051
2459315.883009,0.99974,0.00051
2459315.884398,0.99955,0.00051
2459315.885787,0.99921,0.00051
2459315.887176,1.00027,0.00051
2459315.888565,0.99932,0.00051
2459315.889954,1.00054,0.00051
2459315.891343,0.99971,0.00051
2459315.892732,0.99952,0.00051
2459315.894121,1.00054,0.00051
2459315.895509,0.99968,0.00051
2459315.896898,1.00054,0.00051
2459315.898287,1.00052,0.00051
2459315.899676,1.00069,0.00051
2459315.901065,0.99976,0.00051
2459315.902454,1.00009,0.00051
2459315.903843,0.99945,0.00051
2459315.905232,0.99966,0.00051
2459315.906621,1.00002,0.00051
2459315.908010,1.00069,0.00051
2459315.909398,0.99957,0.00051
2459315.910787,1.00079,0.00051
2459315.912176,1.00047,0.00051
2459315.913565,0.99984,0.00051
2459315.914954,1.00100,0.00051
2459315.916343,0.99981,0.00051
2459315.917732,1.00113,0.00051
2459315.919121,0.99979,0.00051
2459315.920510,1.00062,0.00051
2459315.921899,0.99986,0.00051
2459315.923287,1.00047,0.00051
2459315.924676,1.00006,0.00051
2459315.926065,1.00133,0.00051
2459315.927454,1.00030,0.00051
2459315.928843,0.99953,0.00051
2459315.930232,1.00067,0.00051
2459315.931621,0.99999,0.00051
2459315.933010,1.00016,0.00051
2459315.934399,0.99976,0.00051
2459315.935788,0.99972,0.00051
2459315.937176,1.00002,0.00051
2459315.938565,1.00004,0.00051
2459315.939954,1.00109,0.00051
2459315.941343,1.00043,0.00051
2459315.942732,0.99985,0.00051
2459315.944121,0.99931,0.00051
2459315.945510,0.99979,0.00051
2459315.946899,0.99975,0.00051
2459315.948288,1.00028,0.00051
2459315.949677,1.00027,0.00051
2459315.951065,0.99949,0.00051
2459315.952454,0.99937,0.00051
2459315.953843,0.99905,0.00051
2459315.955232,0.99979,0.00051
2459315.956621,0.99978,0.00051
2459315.958010,0.99889,0.00051
2459315.959399,0.99912,0.00051
2459315.960788,0.99894,0.00051
2459315.962177,1.00041,0.00051
2459315.963566,1.00009,0.00051
2459315.964954,1.00011,0.00051
2459315.966343,1.00006,0.00051
2459315.967732,1.00016,0.00051
2459315.969121,1.00017,0.00051
2459315.970510,1.00005,0.00051
2459315.971899,0.99924,0.00051
2459315.973288,1.00026,0.00051
2459315.974677,0.99909,0.00051
2459315.976066,1.00000,0.00051
2459315.977454,0.99894,0.00051
2459315.978843,1.00007,0.00051
2459315.980232,0.99976,0.00051
2459315.981621,0.99987,0.00051
2459315.983010,0.99967,0.00051
2459315.984399,1.00026,0.00051
2459315.985788,0.99937,0.00051
2459315.987177,0.99944,0.00051
2459315.988566,1.00071,0.00051
2459315.989955,0.99953,0.00051
2459315.991343,1.00117,0.00051
2459315.992732,0.99969,0.00051
2459315.994121,0.99902,0.00051
2459315.995510,0.99995,0.00051
2459315.996899,0.99954,0.00051
2459315.998288,0.99923,0.00051
2459315.999677,0.99965,0.00051
2459316.001066,0.99993,0.00051
2459316.002455,1.00075,0.00051
2459316.003844,0.99958,0.00051
2459316.005232,0.99944,0.00051
2459316.006621,0.99925,0.00051
2459316.008010,0.99919,0.00051
2459316.009399,0.99900,0.00051
2459316.010788,1.00035,0.00051
2459316.012177,0.99836,0.00051
2459316.013566,0.99979,0.00051
2459316.014955,0.99959,0.00051
2459316.016344,1.00020,0.00051
2459316.017733,0.99979,0.00051
2459316.019121,1.00055,0.00051
2459316.020510,0.99931,0.00051
2459316.021899,1.00014,0.00051
2459316.023288,0.99997,0.00051
2459316.024677,0.99891,0.00051
2459316.026066,1.00022,0.00051
2459316.027455,1.00058,0.00051
2459316.028844,0.99922,0.00051
2459316.030233,0.99951,0.00051
2459316.031622,0.99990,0.00051
2459316.033010,0.99943,0.00051
2459316.034399,1.00093,0.00051
2459316.035788,1.00038,0.00051
2459316.037177,1.00041,0.00051
2459316.038566,1.00039,0.00051
2459316.039955,0.99834,0.00051
2459316.041344,0.99964,0.00051
2459316.042733,1.00044,0.00051
2459316.044122,0.99985,0.00051
2459316.045511,0.99907,0.00051
2459316.046899,1.00023,0.00051
2459316.048288,0.99918,0.00051
2459316.049677,1.00067,0.00051
2459316.051066,1.00074,0.00051
2459316.052455,0.99992,0.00051
2459316.053844,0.99936,0.00051
2459316.055233,0.99989,0.00051
2459316.056622,1.00086,0.00051
2459316.058011,0.99949,0.00051
2459316.059399,0.99880,0.00051
2459316.060788,0.99994,0.00051
2459316.062177,0.99903,0.00051
2459316.063566,1.00075,0.00051
2459316.064955,0.99992,0.00051
2459316.066344,0.99913,0.00051
2459316.067733,1.00002,0.00051
2459316.069122,0.99996,0.00051
2459316.070511,1.00037,0.00051
2459316.071900,0.99991,0.00051
2459316.073288,1.00019,0.00051
2459316.074677,0.99983,0.00051
2459316.076066,1.00010,0.00051
2459316.077455,1.00064,0.00051
2459316.078844,1.00020,0.00051
2459316.080233,0.99990,0.00051
2459316.081622,0.99946,0.00051
2459316.083011,1.00002,0.00051
2459316.084400,1.00024,0.00051
2459316.085789,1.00008,0.00051
2459316.087177,1.00034,0.00051
2459316.088566,1.00080,0.00051
2459316.089955,1.00007,0.00051
2459316.091344,1.00022,0.00051
2459316.092733,0.99996,0.00051
2459316.094122,1.00029,0.00051
2459316.095511,1.00007,0.00051
2459316.096900,1.00029,0.00051
2459316.098289,0.99960,0.00051
2459316.099678,1.00025,0.00051
2459316.101066,1.00005,0.00051
2459316.102455,1.00038,0.00051
2459316.103844,0.99943,0.00051
2459316.105233,1.00025,0.00051
2459316.106622,0.99902,0.00051
2459316.108011,1.00031,0.00051
2459316.109400,0.99923,0.00051
2459316.110789,0.99999,0.00051
2459316.112178,0.99957,0.00051
2459316.113567,1.00045,0.00051
2459316.114955,1.00014,0.00051
2459316.116344,0.99928,0.00051
2459316.117733,0.99952,0.00051
2459316.119122,1.00054,0.00051
2459316.120511,1.00013,0.00051
2459316.121900,1.00026,0.00051
2459316.123289,1.00012,0.00051
2459316.124678,0.99963,0.00051
2459316.126067,1.00025,0.00051
2459316.127455,1.00002,0.00051
2459316.128844,1.00081,0.00051
2459316.130233,0.99999,0.00051
2459316.131622,1.00082,0.00051
2459316.133011,0.99980,0.00051
2459316.134400,1.00001,0.00051
2459316.135789,1.00053,0.00051
2459316.137178,1.00109,0.00051
2459316.138567,1.00005,0.00051
2459316.139956,1.00022,0.00051
2459316.141344,0.99977,0.00051
2459316.142733,1.00106,0.00051
2459316.144122,1.00048,0.00051
2459316.145511,1.00039,0.00051
2459316.146900,1.00102,0.00051
2459316.148289,1.00051,0.00051
2459316.149678,0.99908,0.00051
2459316.151067,1.00052,0.00051
2459316.152456,0.99914,0.00051
2459316.153845,0.99996,0.00051
2459316.155233,0.99980,0.00051
2459316.156622,0.99998,0.00051
2459316.158011,0.99979,0.00051
2459316.159400,1.00040,0.00051
2459316.160789,0.99945,0.00051
2459316.162178,1.00006,0.00051
2459316.163567,1.00070,0.00051
2459316.164956,0.99966,0.00051
2459316.166345,1.00039,0.00051
2459316.167734,1.00011,0.00051
2459316.169122,0.99970,0.00051
2459316.170511,0.99990,0.00051
2459316.171900,1.00019,0.00051
2459316.173289,1.00057,0.00051
2459316.174678,1.00005,0.00051
2459316.176067,0.99968,0.00051
2459316.177456,1.00049,0.00051
2459316.178845,0.99951,0.00051
2459316.180234,0.99913,0.00051
2459316.181623,1.00054,0.00051
2459316.183011,1.00028,0.00051
2459316.184400,0.99976,0.00051
2459316.185789,1.00044,0.00051
2459316.187178,0.99948,0.00051
2459316.188567,1.00016,0.00051
2459316.189956,0.99989,0.00051
2459316.191345,1.00069,0.00051
2459316.192734,1.00037,0.00051
2459316.194123,1.00041,0.00051
2459316.195511,1.00030,0.00051
2459316.196900,1.00053,0.00051
2459316.198289,1.00025,0.00051
2459316.199678,1.00033,0.00051
2459316.201067,0.99956,0.00051
2459316.202456,0.99935,0.00051
2459316.203845,1.00021,0.00051
2459316.205234,0.99978,0.00051
2459316.206623,1.00021,0.00051
2459316.208012,1.00009,0.00051
2459316.209400,1.00053,0.00051
2459316.210789,1.00028,0.00051
2459316.212178,1.00118,0.00051
2459316.213567,0.99964,0.00051
2459316.214956,1.00003,0.00051
2459316.216345,0.99987,0.00051
2459316.217734,1.00070,0.00051
2459316.219123,1.00035,0.00051
2459316.220512,1.00029,0.00051
2459316.221901,0.99988,0.00051
2459316.223289,1.00074,0.00051
2459316.224678,0.99970,0.00051
2459316.226067,0.99998,0.00051
2459316.227456,1.00047,0.00051
2459316.228845,1.00040,0.00051
2459316.230234,1.00034,0.00051
2459316.231623,1.00052,0.00051
2459316.233012,1.00034,0.00051
2459316.234401,0.99929,0.00051
2459316.235790,0.99939,0.00051
2459316.237178,1.00043,0.00051
2459316.238567,1.00059,0.00051
2459316.239956,1.00010,0.00051
2459316.241345,1.00046,0.00051
2459316.242734,1.00124,0.00051
2459316.244123,1.00070,0.00051
2459316.245512,1.00036,0.00051
2459316.246901,0.99952,0.00051
2459316.248290,0.99977,0.00051
2459316.249678,1.00099,0.00051
2459316.251067,1.00076,0.00051
2459316.252456,0.99984,0.00051
2459316.253845,1.00036,0.00051
2459316.255234,1.00005,0.00051
2459316.256623,0.99996,0.00051
2459316.258012,1.00066,0.00051
2459316.259401,1.00128,0.00051
2459316.260790,1.00108,0.00051
2459316.262179,1.00038,0.00051
2459316.263567,0.99998,0.00051
2459316.264956,1.00082,0.00051
2459316.266345,0.99953,0.00051
2459316.267734,0.99998,0.00051
2459316.269123,0.99953,0.00051
2459316.270512,0.99901,0.00051
2459316.271901,1.00054,0.00051
2459316.273290,0.99942,0.00051
2459316.274679,1.00042,0.00051
2459316.276068,1.00043,0.00051
2459316.277456,1.00011,0.00051
2459316.278845,1.00035,0.00051
2459316.280234,1.00061,0.00051
2459316.281623,0.99936,0.00051
2459316.283012,1.00024,0.00051
2459316.284401,0.99948,0.00051
2459316.285790,0.99988,0.00051
2459316.287179,0.99964,0.00051
2459316.288568,0.99951,0.00051
2459316.289957,1.00021,0.00051
2459316.291345,1.00026,0.00051
2459316.292734,1.00027,0.00051
2459316.294123,1.00005,0.00051
2459316.295512,0.99939,0.00051
2459316.296901,1.00029,0.00051
2459316.298290,0.99970,0.00051
2459316.299679,1.00087,0.00051
2459316.301068,0.99959,0.00051
2459316.302457,0.99992,0.00051
2459316.303846,1.00069,0.00051
2459316.305234,0.99890,0.00051
2459316.306623,0.99995,0.00051
2459316.308012,1.00056,0.00051
2459316.309401,0.99930,0.00051
2459316.310790,1.00047,0.00051
2459316.312179,0.99996,0.00051
2459316.313568,0.99904,0.00051
2459316.314957,1.00058,0.00051
2459316.316346,0.99999,0.00051
2459316.317734,0.99941,0.00051
2459316.319123,0.99996,0.00051
2459316.320512,1.00007,0.00051
2459316.321901,1.00122,0.00051
2459316.323290,1.00050,0.00051
2459316.324679,1.00048,0.00051
2459316.326068,1.00030,0.00051
2459316.327457,1.00011,0.00051
2459316.328846,0.99962,0.00051
2459316.330235,1.00015,0.00051
2459316.331623,1.00064,0.00051
2459316.333012,0.99948,0.00051
2459316.334401,1.00067,0.00051
2459316.335790,1.00032,0.00051
2459316.337179,1.00036,0.00051
2459316.338568,0.99989,0.00051
2459316.339957,1.00062,0.00051
2459316.341346,0.99993,0.00051
2459316.342735,1.00001,0.00051
2459316.344124,0.99897,0.00051
2459316.345512,0.99894,0.00051
2459316.346901,0.99957,0.00051
2459316.348290,0.99914,0.00051
2459316.349679,0.99980,0.00051
2459316.351068,1.00117,0.00051
2459316.352457,1.00008,0.00051
2459316.353846,0.99991,0.00051
2459316.355235,0.99977,0.00051
2459316.356624,1.00040,0.00051
2459316.358013,0.99975,0.00051
2459316.359401,1.00017,0.00051
2459316.360790,1.00020,0.00051
2459316.362179,0.99983,0.00051
2459316.363568,0.99975,0.00051
2459316.364957,0.99942,0.00051
2459316.366346,1.00048,0.00051
2459316.367735,1.00019,0.00051
2459316.369124,0.99894,0.00051
2459316.370513,1.00016,0.00051
2459316.371901,0.99969,0.00051
2459316.373290,0.99994,0.00051
2459316.374679,1.00172,0.00051
2459316.376068,1.00006,0.00051
2459316.377457,0.99939,0.00051
2459316.378846,1.00075,0.00051
2459316.380235,1.00011,0.00051
2459316.381624,0.99972,0.00051
2459316.383013,0.99988,0.00051
2459316.384402,1.00018,0.00051
2459316.385790,0.99953,0.00051
2459316.387179,0.99911,0.00051
2459316.388568,1.00066,0.00051
2459316.389957,0.99918,0.00051
2459316.391346,1.00010,0.00051
2459316.392735,0.99960,0.00051
2459316.394124,0.99918,0.00051
2459316.395513,0.99952,0.00051
2459316.396902,0.99930,0.00051
2459316.398291,0.99909,0.00051
2459316.399679,1.00059,0.00051
2459316.401068,1.00054,0.00051
2459316.402457,0.99997,0.00051
2459316.403846,0.99894,0.00051
2459316.405235,1.00032,0.00051
2459316.406624,1.00048,0.00051
2459316.408013,0.99970,0.00051
2459316.409402,0.99943,0.00051
2459316.410791,1.00023,0.00051
2459316.412180,0.99991,0.00051
2459316.413568,0.99962,0.00051
2459316.414957,0.99903,0.00051
2459316.416346,0.99955,0.00051
2459316.417735,1.00016,0.00051
2459316.419124,1.00035,0.00051
2459316.420513,1.00000,0.00051
2459316.421902,0.99936,0.00051
2459316.423291,0.99911,0.00051
2459316.424680,1.00009,0.00051
2459316.426068,0.99975,0.00051
2459316.427457,1.00056,0.00051
2459316.428846,0.99973,0.00051
2459316.430235,0.99989,0.00051
2459316.431624,1.00060,0.00051
2459316.433013,0.99941,0.00051
2459316.434402,1.00001,0.00051
2459316.435791,0.99964,0.00051
2459316.437180,0.99954,0.00051
2459316.438569,1.00034,0.00051
2459316.439957,0.99984,0.00051
2459316.441346,1.00030,0.00051
2459316.442735,1.00036,0.00051
2459316.444124,0.99962,0.00051
2459316.445513,1.00053,0.00051
2459316.446902,0.99952,0.00051
2459316.448291,1.00076,0.00051
2459316.449680,0.99994,0.00051
2459316.451069,0.99996,0.00051
2459316.452458,1.00069,0.00051
2459316.453846,0.99947,0.00051
2459316.455235,0.99915,0.00051
2459316.456624,1.00089,0.00051
2459316.458013,0.99984,0.00051
2459316.459402,0.99991,0.00051
2459316.460791,1.00010,0.00051
2459316.462180,0.99923,0.00051
2459316.463569,1.00031,0.00051
2459316.464958,1.00172,0.00051
2459316.466346,0.99921,0.00051
2459316.467735,0.99942,0.00051
2459316.469124,0.99906,0.00051
2459316.470513,1.00000,0.00051
2459316.471902,0.99981,0.00051
2459316.473291,1.00008,0.00051
2459316.474680,1.00008,0.00051
2459316.476069,1.00033,0.00051
2459316.477458,0.99951,0.00051
2459316.478847,1.00013,0.00051
2459316.480235,1.00087,0.00051
2459316.481624,0.99937,0.00051
2459316.483013,1.00042,0.00051
2459316.484402,0.99916,0.00051
2459316.485791,0.99955,0.00051
2459316.487180,0.99972,0.00051
2459316.488569,1.00027,0.00051
2459316.489958,0.99954,0.00051
2459316.491347,1.00003,0.00051
2459316.492736,1.00072,0.00051
2459316.494124,0.99991,0.00051
2459316.495513,1.00049,0.00051
2459316.496902,0.99968,0.00051
2459316.498291,1.00057,0.00051
2459316.499680,0.99947,0.00051
2459316.501069,0.99981,0.00051
2459316.502458,0.99952,0.00051
2459316.503847,1.00031,0.00051
2459316.505236,0.99900,0.00051
2459316.506625,1.00032,0.00051
2459316.508013,0.99938,0.00051
2459316.509402,1.00053,0.00051
2459316.510791,0.99952,0.00051
2459316.512180,1.00035,0.00051
2459316.513569,0.99938,0.00051
2459316.514958,1.00025,0.00051
2459316.516347,1.00118,0.00051
2459316.517736,0.99982,0.00051
2459316.519125,1.00061,0.00051
2459316.520513,1.00008,0.00051
2459316.521902,0.99930,0.00051
2459316.523291,1.00007,0.00051
2459316.524680,0.99934,0.00051
2459316.526069,1.00075,0.00051
2459316.527458,1.00079,0.00051
2459316.528847,0.99967,0.00051
2459316.530236,1.00026,0.00051
2459316.531625,1.00059,0.00051
2459316.533014,0.99984,0.00051
2459316.534402,1.00089,0.00051
2459316.535791,1.00020,0.00051
2459316.537180,1.00061,0.00051
2459316.538569,0.99977,0.00051
2459316.539958,1.00006,0.00051
2459316.541347,1.00049,0.00051
2459316.542736,0.99983,0.00051
2459316.544125,0.99930,0.00051
2459316.545514,0.99931,0.00051
2459316.546903,0.99937,0.00051
2459316.548291,1.00096,0.00051
2459316.549680,1.00045,0.00051
2459316.551069,0.99968,0.00051
2459316.552458,1.00031,0.00051
2459316.553847,0.99943,0.00051
2459316.555236,0.99985,0.00051
2459316.556625,1.00039,0.00051
2459316.558014,1.00001,0.00051
2459316.559403,0.99992,0.00051
2459316.560791,0.99966,0.00051
2459316.562180,1.00082,0.00051
2459316.563569,1.00010,0.00051
2459316.564958,0.99995,0.00051
2459316.566347,0.99971,0.00051
2459316.567736,1.00006,0.00051
2459316.569125,1.00006,0.00051
2459316.570514,0.99941,0.00051
2459316.571903,1.00125,0.00051
2459316.573292,0.99926,0.00051
2459316.574680,0.99921,0.00051
2459316.576069,0.99961,0.00051
2459316.577458,0.99968,0.00051
2459316.578847,1.00015,0.00051
2459316.580236,0.99980,0.00051
2459316.581625,0.99970,0.00051
2459316.583014,0.99915,0.00051
2459316.584403,1.00010,0.00051
2459316.585792,0.99938,0.00051
2459316.587181,0.99954,0.00051
2459316.588569,0.99946,0.00051
2459316.589958,1.00000,0.00051
2459316.591347,1.00065,0.00051
2459316.592736,1.00011,0.00051
2459316.594125,0.99985,0.00051
2459316.595514,1.00051,0.00051
2459316.596903,0.99964,0.00051
2459316.598292,1.00027,0.00051
2459316.599681,0.99964,0.00051
2459316.601069,0.99939,0.00051
2459316.602458,1.00142,0.00051
2459316.603847,0.99947,0.00051
2459316.605236,1.00021,0.00051
2459316.606625,1.00088,0.00051
2459316.608014,0.99970,0.00051
2459316.609403,0.99990,0.00051
2459316.610792,1.00009,0.00051
2459316.612181,1.00109,0.00051
2459316.613570,0.99943,0.00051
2459316.614958,0.99948,0.00051
2459316.616347,1.00000,0.00051
2459316.617736,0.99965,0.00051
2459316.619125,0.99985,0.00051
2459316.620514,0.99961,0.00051
2459316.621903,0.99993,0.00051
2459316.623292,0.99956,0.00051
2459316.624681,0.99972,0.00051
2459316.626070,1.00029,0.00051
2459316.627459,0.99987,0.00051
2459316.628847,0.99938,0.00051
2459316.630236,0.99978,0.00051
2459316.631625,0.99955,0.00051
2459316.633014,1.00059,0.00051
2459316.634403,0.99957,0.00051
2459316.635792,0.99987,0.00051
2459316.637181,1.00002,0.00051
2459316.638570,0.99972,0.00051
2459316.639959,1.00035,0.00051
2459316.641347,0.99978,0.00051
2459316.642736,1.00064,0.00051
2459316.644125,1.00042,0.00051
2459316.645514,0.99983,0.00051
2459316.646903,1.00015,0.00051
2459316.648292,1.00022,0.00051
2459316.649681,0.99985,0.00051
2459316.651070,0.99987,0.00051
2459316.652459,0.99991,0.00051
2459316.653848,1.00141,0.00051
2459316.655236,0.99998,0.00051
2459316.656625,1.00007,0.00051
2459316.658014,1.00004,0.00051
2459316.659403,0.99917,0.00051
2459316.660792,0.99943,0.00051
2459316.662181,1.00014,0.00051
2459316.663570,0.99991,0.00051
2459316.664959,1.00100,0.00051
2459316.666348,0.99943,0.00051
2459316.667737,1.00041,0.00051
2459316.669125,1.00085,0.00051
2459316.670514,1.00024,0.00051
2459316.671903,0.99974,0.00051
2459316.673292,0.99997,0.00051
2459316.674681,1.00068,0.00051
2459316.676070,1.00051,0.00051
2459316.677459,0.99988,0.00051
2459316.678848,0.99930,0.00051
2459316.680237,1.00044,0.00051
2459316.681625,1.00155,0.00051
2459316.683014,1.00075,0.00051
2459316.684403,0.99941,0.00051
2459316.685792,0.99937,0.00051
2459316.687181,0.99916,0.00051
2459316.688570,0.99918,0.00051
2459316.689959,1.00027,0.00051
2459316.691348,1.00057,0.00051
2459316.692737,1.00091,0.00051
2459316.694126,0.99963,0.00051
2459316.695514,1.00005,0.00051
2459316.696903,1.00008,0.00051
2459316.698292,1.00017,0.00051
2459316.699681,0.99981,0.00051
2459316.701070,0.99937,0.00051
2459316.702459,1.00020,0.00051
2459316.703848,1.00009,0.00051
2459316.705237,0.99987,0.00051
2459316.706626,1.00062,0.00051
2459316.708015,1.00046,0.00051
2459316.709403,0.99957,0.00051
2459316.710792,0.99987,0.00051
2459316.712181,1.00062,0.00051
2459316.713570,1.00018,0.00051
2459316.714959,1.00066,0.00051
2459316.716348,1.00036,0.00051
2459316.717737,0.99941,0.00051
2459316.719126,0.99961,0.00051
2459316.720515,1.00137,0.00051
2459316.721903,0.99955,0.00051
2459316.723292,0.99961,0.00051
2459316.724681,0.99988,0.00051
2459316.726070,0.99981,0.00051
2459316.727459,1.00080,0.00051
2459316.728848,1.00037,0.00051
2459316.730237,0.99996,0.00051
2459316.731626,1.00038,0.00051
2459316.733015,0.99985,0.00051
2459316.734404,1.00057,0.00051
2459316.735792,0.99952,0.00051
2459316.737181,0.99958,0.00051
2459316.738570,0.99993,0.00051
2459316.739959,1.00053,0.00051
2459316.741348,1.00006,0.00051
2459316.742737,1.00095,0.00051
2459316.744126,0.99929,0.00051
2459316.745515,1.00030,0.00051
2459316.746904,0.99956,0.00051
2459316.748293,0.99909,0.00051
2459316.749681,0.99983,0.00051
2459316.751070,0.99967,0.00051
2459316.752459,0.99966,0.00051
2459316.753848,0.99997,0.00051
2459316.755237,0.99954,0.00051
2459316.756626,0.99906,0.00051
2459316.758015,0.99993,0.00051
2459316.759404,1.00019,0.00051
2459316.760793,0.99945,0.00051
2459316.762181,1.00001,0.00051
2459316.763570,0.99911,0.00051
2459316.764959,0.99955,0.00051
2459316.766348,1.00038,0.00051
2459316.767737,1.00068,0.00051
2459316.769126,1.00105,0.00051
2459316.770515,1.00062,0.00051
2459316.771904,0.99967,0.00051
2459316.773293,1.00037,0.00051
2459316.774682,0.99946,0.00051
2459316.776070,0.99968,0.00051
2459316.777459,1.00011,0.00051
2459316.778848,0.99935,0.00051
2459316.780237,1.00074,0.00051
2459316.781626,1.00031,0.00051
2459316.783015,1.00060,0.00051
2459316.784404,0.99969,0.00051
2459316.785793,1.00063,0.00051
2459316.787182,0.99953,0.00051
2459316.788571,1.00063,0.00051
2459316.789959,0.99909,0.00051
2459316.791348,1.00003,0.00051
2459316.792737,1.00036,0.00051
2459316.794126,0.99904,0.00051
2459316.795515,1.00033,0.00051
2459316.796904,1.00010,0.00051
2459316.798293,0.99971,0.00051
2459316.799682,1.00026,0.00051
2459316.801071,0.99994,0.00051
2459316.802459,0.99960,0.00051
2459316.803848,0.99941,0.00051
2459316.805237,0.99970,0.00051
2459316.806626,0.99978,0.00051
2459316.808015,1.00052,0.00051
2459316.809404,1.00112,0.00051
2459316.810793,1.00022,0.00051
2459316.812182,1.00089,0.00051
2459316.813571,0.99992,0.00051
2459316.814960,1.00041,0.00051
2459316.816348,0.99933,0.00051
2459316.817737,1.00157,0.00051
2459316.819126,1.00018,0.00051
2459316.820515,1.00078,0.00051
2459316.821904,1.00019,0.00051
2459316.823293,0.99943,0.00051
2459316.824682,1.00031,0.00051
2459316.826071,0.99978,0.00051
2459316.827460,0.99983,0.00051
2459316.828849,1.00016,0.00051
2459316.830237,1.00043,0.00051
2459316.831626,1.00004,0.00051
2459316.833015,0.99952,0.00051
2459316.834404,1.00068,0.00051
2459316.835793,1.00084,0.00051
2459316.837182,0.99989,0.00051
2459316.838571,1.00062,0.00051
2459316.839960,0.99994,0.00051
2459316.841349,1.00015,0.00051
2459316.842737,0.99982,0.00051
2459316.844126,1.00070,0.00051
2459316.845515,0.99975,0.00051
2459316.846904,0.99944,0.00051
2459316.848293,0.99985,0.00051
2459316.849682,1.00012,0.00051
2459316.851071,0.99979,0.00051
2459316.852460,1.00038,0.00051
2459316.853849,0.99918,0.00051
2459316.855238,1.00022,0.00051
2459316.856626,0.99957,0.00051
2459316.858015,1.00030,0.00051
2459316.859404,1.00016,0.00051
2459316.860793,1.00015,0.00051
2459316.862182,1.00004,0.00051
2459316.863571,1.00030,0.00051
2459316.864960,0.99926,0.00051
2459316.866349,1.00004,0.00051
2459316.867738,1.00041,0.00051
2459316.869126,1.00013,0.00051
2459316.870515,0.99999,0.00051
2459316.871904,0.99930,0.00051
2459316.873293,0.99961,0.00051
2459316.874682,1.00033,0.00051
2459316.876071,1.00038,0.00051
2459316.877460,1.00042,0.00051
2459316.878849,0.99993,0.00051
2459316.880238,1.00003,0.00051
2459316.881627,0.99998,0.00051
2459316.883015,1.00017,0.00051
2459316.884404,1.00051,0.00051
2459316.885793,0.99895,0.00051
2459316.887182,0.99969,0.00051
2459316.888571,0.99968,0.00051
2459316.889960,0.99963,0.00051
2459316.891349,1.00035,0.00051
2459316.892738,1.00003,0.00051
2459316.894127,1.00019,0.00051
2459316.895516,0.99998,0.00051
2459316.896904,1.00025,0.00051
2459316.898293,0.99958,0.00051
2459316.899682,0.99980,0.00051
2459316.901071,1.00027,0.00051
2459316.902460,0.99997,0.00051
2459316.903849,1.00009,0.00051
2459316.905238,1.00026,0.00051
2459316.906627,1.00029,0.00051
2459316.908016,1.00059,0.00051
2459316.909404,0.99996,0.00051
2459316.910793,1.00059,0.00051
2459316.912182,0.99991,0.00051
2459316.913571,1.00017,0.00051
2459316.914960,1.00018,0.00051
2459316.916349,0.99870,0.00051
2459316.917738,0.99981,0.00051
2459316.919127,1.00050,0.00051
2459316.920516,1.00057,0.00051
2459316.921905,1.00029,0.00051
2459316.923293,1.00043,0.00051
2459316.924682,1.00020,0.00051
2459316.926071,0.99927,0.00051
2459316.927460,0.99933,0.00051
2459316.928849,1.00132,0.00051
2459316.930238,1.00061,0.00051
2459316.931627,0.99848,0.00051
2459316.933016,1.00020,0.00051
2459316.934405,0.99938,0.00051
2459316.935793,0.99924,0.00051
2459316.937182,1.00036,0.00051
2459316.938571,0.99998,0.00051
2459316.939960,0.99989,0.00051
2459316.941349,0.99923,0.00051
2459316.942738,1.00005,0.00051
2459316.944127,0.99901,0.00051
2459316.945516,0.99964,0.00051
2459316.946905,1.00090,0.00051
2459316.948294,1.00002,0.00051
2459316.949682,0.99977,0.00051
2459316.951071,0.99995,0.00051
2459316.952460,1.00036,0.00051
2459316.953849,1.00005,0.00051
2459316.955238,1.00071,0.00051
2459316.956627,0.99996,0.00051
2459316.958016,0.99976,0.00051
2459316.959405,1.00021,0.00051
2459316.960794,1.00018,0.00051
2459316.962183,1.00012,0.00051
2459316.963571,0.99994,0.00051
2459316.964960,0.99997,0.00051
2459316.966349,1.00007,0.00051
2459316.967738,1.00047,0.00051
2459316.969127,0.99932,0.00051
2459316.970516,0.99946,0.00051
2459316.971905,1.00044,0.00051
2459316.973294,0.99973,0.00051
2459316.974683,0.99973,0.00051
2459316.976071,1.00010,0.00051
2459316.977460,1.00068,0.00051
2459316.978849,0.99852,0.00051
2459316.980238,1.00041,0.00051
2459316.981627,1.00028,0.00051
2459316.983016,1.00088,0.00051
2459316.984405,0.99934,0.00051
2459316.985794,1.00016,0.00051
2459316.987183,0.99947,0.00051
2459316.988572,1.00025,0.00051
2459316.989960,0.99988,0.00051
2459316.991349,0.99997,0.00051
2459316.992738,1.00067,0.00051
2459316.994127,1.00022,0.00051
2459316.995516,0.99921,0.00051
2459316.996905,0.99959,0.00051
2459316.998294,0.99974,0.00051
2459316.999683,0.99948,0.00051
2459317.001072,0.99971,0.00051
2459317.002460,1.00021,0.00051
2459317.003849,1.00073,0.00051
2459317.005238,1.00029,0.00051
2459317.006627,1.00018,0.00051
2459317.008016,0.99964,0.00051
2459317.009405,1.00017,0.00051
2459317.010794,0.99923,0.00051
2459317.012183,1.00055,0.00051
2459317.013572,0.99976,0.00051
2459317.014961,0.99940,0.00051
2459317.016349,1.00102,0.00051
2459317.017738,0.99984,0.00051
2459317.019127,0.99888,0.00051
2459317.020516,1.00003,0.00051
2459317.021905,0.99956,0.00051
2459317.023294,0.99962,0.00051
2459317.024683,0.99957,0.00051
2459317.026072,0.99985,0.00051
2459317.027461,1.00048,0.00051
2459317.028849,1.00083,0.00051
2459317.030238,0.99929,0.00051
2459317.031627,1.00027,0.00051
2459317.033016,0.99910,0.00051
2459317.034405,0.99984,0.00051
2459317.035794,1.00095,0.00051
2459317.037183,0.99959,0.00051
2459317.038572,0.99894,0.00051
2459317.039961,0.99943,0.00051
2459317.041350,0.99938,0.00051
2459317.042738,0.99991,0.00051
2459317.044127,0.99948,0.00051
2459317.045516,0.99991,0.00051
2459317.046905,1.00004,0.00051
2459317.048294,1.00072,0.00051
2459317.049683,0.99944,0.00051
2459317.051072,0.99909,0.00051
2459317.052461,1.00057,0.00051
2459317.053850,1.00015,0.00051
2459317.055239,1.00037,0.00051
2459317.056627,1.00031,0.00051
2459317.058016,1.00040,0.00051
2459317.059405,1.00067,0.00051
2459317.060794,1.00055,0.00051
2459317.062183,1.00026,0.00051
2459317.063572,0.99995,0.00051
2459317.064961,0.99911,0.00051
2459317.066350,1.00025,0.00051
2459317.067739,1.00044,0.00051
2459317.069127,1.00044,0.00051
2459317.070516,0.99903,0.00051
2459317.071905,1.00068,0.00051
2459317.073294,0.99976,0.00051
2459317.074683,1.00023,0.00051
2459317.076072,1.00048,0.00051
2459317.077461,0.99999,0.00051
2459317.078850,1.00084,0.00051
2459317.080239,0.99968,0.00051
2459317.081628,1.00056,0.00051
2459317.083016,0.99897,0.00051
2459317.084405,1.00143,0.00051
2459317.085794,0.99930,0.00051
2459317.087183,0.99983,0.00051
2459317.088572,0.99948,0.00051
2459317.089961,0.99901,0.00051
2459317.091350,0.99979,0.00051
2459317.092739,0.99979,0.00051
2459317.094128,0.99916,0.00051
2459317.095516,0.99918,0.00051
2459317.096905,0.99957,0.00051
2459317.098294,0.99970,0.00051
2459317.099683,1.00041,0.00051
2459317.101072,0.99942,0.00051
2459317.102461,0.99998,0.00051
2459317.103850,1.00022,0.00051
2459317.105239,0.99915,0.00051
2459317.106628,1.00074,0.00051
2459317.108017,0.99929,0.00051
2459317.109405,1.00029,0.00051
2459317.110794,0.99843,0.00051
2459317.112183,0.99973,0.00051
2459317.113572,0.99934,0.00051
2459317.114961,0.99996,0.00051
2459317.116350,1.00048,0.00051
2459317.117739,1.00009,0.00051
2459317.119128,0.99985,0.00051
2459317.120517,0.99994,0.00051
2459317.121905,1.00045,0.00051
2459317.123294,0.99969,0.00051
2459317.124683,0.99998,0.00051
2459317.126072,0.99995,0.00051
2459317.127461,1.00038,0.00051
2459317.128850,0.99991,0.00051
2459317.130239,1.00052,0.00051
2459317.131628,0.99991,0.00051
2459317.133017,1.00035,0.00051
2459317.134406,0.99928,0.00051
2459317.135794,1.00025,0.00051
2459317.137183,0.99995,0.00051
2459317.138572,0.99997,0.00051
2459317.139961,0.99995,0.00051
2459317.141350,1.00109,0.00051
2459317.142739,1.00083,0.00051
2459317.144128,1.00013,0.00051
2459317.145517,1.00043,0.00051
2459317.146906,1.00063,0.00051
2459317.148294,0.99943,0.00051
2459317.149683,1.00013,0.00051
2459317.151072,1.00069,0.00051
2459317.152461,0.99975,0.00051
2459317.153850,1.00056,0.00051
2459317.155239,1.00085,0.00051
2459317.156628,1.00030,0.00051
2459317.158017,1.00024,0.00051
2459317.159406,1.00019,0.00051
2459317.160795,0.99921,0.00051
2459317.162183,1.00054,0.00051
2459317.163572,0.99927,0.00051
2459317.164961,1.00041,0.00051
2459317.166350,1.00074,0.00051
2459317.167739,1.00030,0.00051
2459317.169128,0.99952,0.00051
2459317.170517,1.00027,0.00051
2459317.171906,1.00038,0.00051
2459317.173295,1.00042,0.00051
2459317.174684,0.99965,0.00051
2459317.176072,1.00085,0.00051
2459317.177461,1.00022,0.00051
2459317.178850,0.99989,0.00051
2459317.180239,1.00007,0.00051
2459317.181628,1.00060,0.00051
2459317.183017,0.99966,0.00051
2459317.184406,1.00097,0.00051
2459317.185795,0.99950,0.00051
2459317.187184,0.99912,0.00051
2459317.188572,0.99986,0.00051
2459317.189961,1.00102,0.00051
2459317.191350,0.99962,0.00051
2459317.192739,1.00016,0.00051
2459317.194128,1.00032,0.00051
2459317.195517,1.00079,0.00051
2459317.196906,0.99960,0.00051
2459317.198295,0.99971,0.00051
2459317.199684,1.00046,0.00051
2459317.201073,1.00067,0.00051
2459317.202461,0.99943,0.00051
2459317.203850,1.00051,0.00051
2459317.205239,0.99984,0.00051
2459317.206628,1.00069,0.00051
2459317.208017,1.00079,0.00051
2459317.209406,0.99952,0.00051
2459317.210795,1.00035,0.00051
2459317.212184,1.00039,0.00051
2459317.213573,0.99989,0.00051
2459317.214961,0.99968,0.00051
2459317.216350,0.99991,0.00051
2459317.217739,1.00096,0.00051
2459317.219128,0.99927,0.00051
2459317.220517,1.00065,0.00051
2459317.221906,0.99919,0.00051
2459317.223295,0.99931,0.00051
2459317.224684,0.99953,0.00051
2459317.226073,0.99944,0.00051
2459317.227462,0.99927,0.00051
2459317.228850,1.00011,0.00051
2459317.230239,1.00024,0.00051
2459317.231628,0.99951,0.00051
2459317.233017,1.00065,0.00051
2459317.234406,1.00087,0.00051
2459317.235795,1.00029,0.00051
2459317.237184,0.99914,0.00051
2459317.238573,1.00004,0.00051
2459317.239962,0.99980,0.00051
2459317.241350,1.00007,0.00051
2459317.242739,0.99948,0.00051
2459317.244128,1.00069,0.00051
2459317.245517,1.00025,0.00051
2459317.246906,1.00012,0.00051
2459317.248295,0.99899,0.00051
2459317.249684,0.99985,0.00051
2459317.251073,0.99996,0.00051
2459317.252462,1.00038,0.00051
2459317.253851,0.99930,0.00051
2459317.255239,1.00059,0.00051
2459317.256628,0.99940,0.00051
2459317.258017,1.00005,0.00051
2459317.259406,1.00074,0.00051
2459317.260795,0.99990,0.00051
2459317.262184,0.99980,0.00051
2459317.263573,0.99984,0.00051
2459317.264962,0.99942,0.00051
2459317.266351,1.00018,0.00051
2459317.267739,1.00019,0.00051
2459317.269128,0.99881,0.00051
2459317.270517,0.99984,0.00051
2459317.271906,1.00044,0.00051
2459317.273295,0.99992,0.00051
2459317.274684,1.00005,0.00051
2459317.276073,0.99951,0.00051
2459317.277462,1.00072,0.00051
2459317.278851,1.00120,0.00051
2459317.280240,1.00061,0.00051
2459317.281628,1.00051,0.00051
2459317.283017,0.99974,0.00051
2459317.284406,0.99964,0.00051
2459317.285795,0.99959,0.00051
2459317.287184,1.00086,0.00051
2459317.288573,0.99957,0.00051
2459317.289962,0.99980,0.00051
2459317.291351,1.00074,0.00051
2459317.292740,0.99927,0.00051
2459317.294128,1.00097,0.00051
2459317.295517,1.00033,0.00051
2459317.296906,0.99985,0.00051
2459317.298295,0.99954,0.00051
2459317.299684,0.99955,0.00051
2459317.301073,0.99974,0.00051
2459317.302462,0.99934,0.00051
2459317.303851,0.99998,0.00051
2459317.305240,1.00043,0.00051
2459317.306629,1.00019,0.00051
2459317.308017,1.00030,0.00051
2459317.309406,1.00052,0.00051
2459317.310795,0.99980,0.00051
2459317.312184,0.99954,0.00051
2459317.313573,0.99973,0.00051
2459317.314962,1.00026,0.00051
2459317.316351,1.00028,0.00051
2459317.317740,0.99947,0.00051
2459317.319129,1.00022,0.00051
2459317.320517,1.00043,0.00051
2459317.321906,0.99956,0.00051
2459317.323295,1.00019,0.00051
2459317.324684,0.99992,0.00051
2459317.326073,0.99932,0.00051
2459317.327462,0.99989,0.00051
2459317.328851,1.00020,0.00051
2459317.330240,1.00062,0.00051
2459317.331629,1.00128,0.00051
2459317.333018,1.00023,0.00051
2459317.334406,1.00110,0.00051
2459317.335795,1.00066,0.00051
2459317.337184,0.99940,0.00051
2459317.338573,1.00037,0.00051
2459317.339962,1.00096,0.00051
2459317.341351,0.99973,0.00051
2459317.342740,1.00016,0.00051
2459317.344129,0.99955,0.00051
2459317.345518,1.00050,0.00051
2459317.346906,1.00045,0.00051
2459317.348295,1.00031,0.00051
2459317.349684,1.00077,0.00051
2459317.351073,1.00037,0.00051
2459317.352462,1.00047,0.00051
2459317.353851,0.99992,0.00051
2459317.355240,0.99989,0.00051
2459317.356629,1.00067,0.00051
2459317.358018,1.00093,0.00051
2459317.359407,1.00000,0.00051
2459317.360795,0.99953,0.00051
2459317.362184,1.00031,0.00051
2459317.363573,1.00023,0.00051
2459317.364962,1.00067,0.00051
2459317.366351,1.00092,0.00051
2459317.367740,1.00099,0.00051
2459317.369129,1.00065,0.00051
2459317.370518,1.00003,0.00051
2459317.371907,1.00055,0.00051
2459317.373295,0.99925,0.00051
2459317.374684,1.00043,0.00051
2459317.376073,0.99984,0.00051
2459317.377462,1.00013,0.00051
2459317.378851,1.00056,0.00051
2459317.380240,1.00061,0.00051
2459317.381629,1.00012,0.00051
2459317.383018,1.00005,0.00051
2459317.384407,1.00006,0.00051
2459317.385796,0.99989,0.00051
2459317.387184,0.99964,0.00051
2459317.388573,1.00122,0.00051
2459317.389962,1.00028,0.00051
2459317.391351,1.00063,0.00051
2459317.392740,1.00104,0.00051
2459317.394129,1.00001,0.00051
2459317.395518,1.00034,0.00051
2459317.396907,0.99935,0.00051
2459317.398296,1.00076,0.00051
2459317.399684,1.00053,0.00051
2459317.401073,1.00058,0.00051
2459317.402462,0.99949,0.00051
2459317.403851,1.00050,0.00051
2459317.405240,1.00001,0.00051
2459317.406629,0.99988,0.00051
2459317.408018,1.00041,0.00051
2459317.409407,0.99989,0.00051
2459317.410796,0.99972,0.00051
2459317.412184,1.00030,0.00051
2459317.413573,0.99945,0.00051
2459317.414962,1.00055,0.00051
2459317.416351,0.99990,0.00051
2459317.417740,0.99983,0.00051
2459317.419129,1.00006,0.00051
2459317.420518,0.99992,0.00051
2459317.421907,1.00002,0.00051
2459317.423296,1.00050,0.00051
2459317.424685,1.00047,0.00051
2459317.426073,1.00049,0.00051
2459317.427462,1.00050,0.00051
2459317.428851,0.99897,0.00051
2459317.430240,1.00056,0.00051
2459317.431629,0.99957,0.00051
2459317.433018,1.00026,0.00051
2459317.434407,1.00062,0.00051
2459317.435796,0.99983,0.00051
2459317.437185,0.99968,0.00051
2459317.438573,1.00072,0.00051
2459317.439962,1.00005,0.00051
2459317.441351,1.00032,0.00051
2459317.442740,0.99935,0.00051
2459317.444129,1.00088,0.00051
2459317.445518,1.00021,0.00051
2459317.446907,1.00105,0.00051
2459317.448296,1.00036,0.00051
2459317.449685,0.99992,0.00051
2459317.451074,1.00044,0.00051
2459317.452462,1.00043,0.00051
2459317.453851,1.00041,0.00051
2459317.455240,1.00033,0.00051
2459317.456629,0.99968,0.00051
2459317.458018,0.99965,0.00051
2459317.459407,1.00014,0.00051
2459317.460796,0.99947,0.00051
2459317.462185,1.00183,0.00051
2459317.463574,0.99930,0.00051
2459317.464962,0.99996,0.00051
2459317.466351,0.99997,0.00051
2459317.467740,1.00008,0.00051
2459317.469129,1.00016,0.00051
2459317.470518,1.00014,0.00051
2459317.471907,1.00019,0.00051
2459317.473296,1.00034,0.00051
2459317.474685,1.00051,0.00051
2459317.476074,0.99993,0.00051
2459317.477463,0.99928,0.00051
2459317.478851,0.99992,0.00051
2459317.480240,0.99988,0.00051
2459317.481629,0.99968,0.00051
2459317.483018,0.99936,0.00051
2459317.484407,0.99988,0.00051
2459317.485796,0.99964,0.00051
2459317.487185,1.00123,0.00051
2459317.488574,1.00035,0.00051
2459317.489963,0.99982,0.00051
2459317.491351,0.99961,0.00051
2459317.492740,1.00023,0.00051
2459317.494129,0.99998,0.00051
2459317.495518,0.99971,0.00051
2459317.496907,0.99993,0.00051
2459317.498296,0.99956,0.00051
2459317.499685,0.99984,0.00051
2459317.501074,0.99975,0.00051
2459317.502463,0.99990,0.00051
2459317.503852,1.00032,0.00051
2459317.505240,1.00041,0.00051
2459317.506629,0.99963,0.00051
2459317.508018,1.00094,0.00051
2459317.509407,1.00006,0.00051
2459317.510796,0.99974,0.00051
2459317.512185,0.99991,0.00051
2459317.513574,0.99948,0.00051
2459317.514963,1.00025,0.00051
2459317.516352,0.99994,0.00051
2459317.517740,0.99959,0.00051
2459317.519129,1.00078,0.00051
2459317.520518,0.99994,0.00051
2459317.521907,0.99919,0.00051
2459317.523296,0.99870,0.00051
2459317.524685,1.00068,0.00051
2459317.526074,1.00005,0.00051
2459317.527463,1.00036,0.00051
2459317.528852,0.99909,0.00051
2459317.530240,1.00117,0.00051
2459317.531629,0.99939,0.00051
2459317.533018,1.00024,0.00051
2459317.534407,1.00143,0.00051
2459317.535796,1.00021,0.00051
2459317.537185,1.00000,0.00051
2459317.538574,1.00069,0.00051
2459317.539963,1.00021,0.00051
2459317.541352,0.99887,0.00051
2459317.542741,0.99998,0.00051
2459317.544129,0.99998,0.00051
2459317.545518,1.00030,0.00051
2459317.546907,0.99925,0.00051
2459317.548296,1.00005,0.00051
2459317.549685,0.99903,0.00051
2459317.551074,0.99957,0.00051
2459317.552463,0.99947,0.00051
2459317.553852,0.99997,0.00051
2459317.555241,0.99962,0.00051
2459317.556629,1.00001,0.00051
2459317.558018,0.99942,0.00051
2459317.559407,1.00045,0.00051
2459317.560796,0.99932,0.00051
2459317.562185,0.99908,0.00051
2459317.563574,0.99961,0.00051
2459317.564963,1.00031,0.00051
2459317.566352,0.99986,0.00051
2459317.567741,1.00053,0.00051
2459317.569130,0.99960,0.00051
2459317.570518,0.99926,0.00051
2459317.571907,0.99993,0.00051
2459317.573296,1.00002,0.00051
2459317.574685,1.00018,0.00051
2459317.576074,0.99949,0.00051
2459317.577463,0.99951,0.00051
2459317.578852,0.99984,0.00051
2459317.580241,1.00076,0.00051
2459317.581630,0.99912,0.00051
2459317.583018,0.99993,0.00051
2459317.584407,0.99972,0.00051
2459317.585796,0.99963,0.00051
2459317.587185,1.00027,0.00051
2459317.588574,1.00002,0.00051
2459317.589963,0.99934,0.00051
2459317.591352,1.00067,0.00051
2459317.592741,0.99981,0.00051
2459317.594130,0.99959,0.00051
2459317.595518,1.00011,0.00051
2459317.596907,1.00092,0.00051
2459317.598296,0.99921,0.00051
2459317.599685,0.99914,0.00051
2459317.601074,1.00027,0.00051
2459317.602463,1.00082,0.00051
2459317.603852,0.99940,0.00051
2459317.605241,0.99959,0.00051
2459317.606630,1.00036,0.00051
2459317.608019,0.99956,0.00051
2459317.609407,1.00072,0.00051
2459317.610796,1.00094,0.00051
2459317.612185,0.99977,0.00051
2459317.613574,1.00020,0.00051
2459317.614963,1.00059,0.00051
2459317.616352,1.00046,0.00051
2459317.617741,0.99984,0.00051
2459317.619130,0.99991,0.00051
2459317.620519,0.99943,0.00051
2459317.621907,1.00015,0.00051
2459317.623296,1.00050,0.00051
2459317.624685,0.99923,0.00051
2459317.626074,1.00035,0.00051
2459317.627463,1.00003,0.00051
2459317.628852,0.99918,0.00051
2459317.630241,1.00059,0.00051
2459317.631630,1.00041,0.00051
2459317.633019,1.00048,0.00051
2459317.634408,0.99983,0.00051
2459317.635796,1.00005,0.00051
2459317.637185,0.99919,0.00051
2459317.638574,1.00006,0.00051
2459317.639963,1.00037,0.00051
2459317.641352,0.99929,0.00051
2459317.642741,0.99933,0.00051
2459317.644130,0.99909,0.00051
2459317.645519,0.99923,0.00051
2459317.646908,0.99957,0.00051
2459317.648296,0.99980,0.00051
2459317.649685,0.99955,0.00051
2459317.651074,0.99973,0.00051
2459317.652463,0.99951,0.00051
2459317.653852,1.00037,0.00051
2459317.655241,1.00015,0.00051
2459317.656630,0.99992,0.00051
2459317.658019,1.00019,0.00051
2459317.659408,0.99981,0.00051
2459317.660796,0.99994,0.00051
2459317.662185,0.99956,0.00051
2459317.663574,0.99977,0.00051
2459317.664963,1.00030,0.00051
2459317.666352,1.00076,0.00051
2459317.667741,1.00022,0.00051
2459317.669130,1.00034,0.00051
2459317.670519,0.99977,0.00051
2459317.671908,0.99979,0.00051
2459317.673297,0.99925,0.00051
2459317.674685,0.99969,0.00051
2459317.676074,0.99876,0.00051
2459317.677463,0.99989,0.00051
2459317.678852,1.00056,0.00051
2459317.680241,1.00021,0.00051
2459317.681630,0.99946,0.00051
2459317.683019,0.99896,0.00051
2459317.684408,1.00023,0.00051
2459317.685797,1.00045,0.00051
2459317.687185,1.00019,0.00051
2459317.688574,0.99930,0.00051
2459317.689963,0.99983,0.00051
2459317.691352,1.00001,0.00051
2459317.692741,1.00077,0.00051
2459317.694130,0.99907,0.00051
2459317.695519,1.00014,0.00051
2459317.696908,0.99971,0.00051
2459317.698297,0.99967,0.00051
2459317.699686,0.99963,0.00051
2459317.701074,1.00070,0.00051
2459317.702463,0.99930,0.00051
2459317.703852,0.99897,0.00051
2459317.705241,0.99907,0.00051
2459317.706630,0.99994,0.00051
2459317.708019,0.99972,0.00051
2459317.709408,0.99986,0.00051
2459317.710797,0.99983,0.00051
2459317.712186,0.99928,0.00051
2459317.713574,0.99882,0.00051
2459317.714963,1.00052,0.00051
2459317.716352,0.99909,0.00051
2459317.717741,1.00089,0.00051
2459317.719130,0.99923,0.00051
2459317.720519,0.99990,0.00051
2459317.721908,0.99876,0.00051
2459317.723297,0.99919,0.00051
2459317.724686,0.99946,0.00051
2459317.726074,1.00078,0.00051
2459317.727463,0.99969,0.00051
2459317.728852,0.99942,0.00051
2459317.730241,1.00045,0.00051
2459317.731630,0.99967,0.00051
2459317.733019,0.99993,0.00051
2459317.734408,0.99964,0.00051
2459317.735797,0.99933,0.00051
2459317.737186,0.99871,0.00051
2459317.738575,0.99950,0.00051
2459317.739963,1.00034,0.00051
2459317.741352,1.00029,0.00051
2459317.742741,0.99970,0.00051
2459317.744130,0.99963,0.00051
2459317.745519,0.99971,0.00051
2459317.746908,1.00011,0.00051
2459317.748297,0.99913,0.00051
2459317.749686,1.00050,0.00051
2459317.751075,0.99922,0.00051
2459317.752463,0.99881,0.00051
2459317.753852,0.99991,0.00051
2459317.755241,1.00048,0.00051
2459317.756630,1.00076,0.00051
2459317.758019,0.99978,0.00051
2459317.759408,1.00036,0.00051
2459317.760797,0.99980,0.00051
2459317.762186,0.99928,0.00051
2459317.763575,0.99928,0.00051
2459317.764963,0.99958,0.00051
2459317.766352,0.99933,0.00051
2459317.767741,0.99976,0.00051
2459317.769130,0.99960,0.00051
2459317.770519,0.99921,0.00051
2459317.771908,1.00005,0.00051
2459317.773297,0.99924,0.00051
2459317.774686,1.00011,0.00051
2459317.776075,0.99977,0.00051
2459317.777464,1.00003,0.00051
2459317.778852,1.00029,0.00051
2459317.780241,1.00059,0.00051
2459317.781630,0.99947,0.00051
2459317.783019,1.00012,0.00051
2459317.784408,0.99964,0.00051
2459317.785797,0.99923,0.00051
2459317.787186,0.99943,0.00051
2459317.788575,0.99899,0.00051
2459317.789964,0.99970,0.00051
2459317.791352,0.99900,0.00051
2459317.792741,0.99915,0.00051
2459317.794130,0.99974,0.00051
2459317.795519,1.00069,0.00051
2459317.796908,1.00041,0.00051
2459317.798297,0.99953,0.00051
2459317.799686,0.99845,0.00051
2459317.801075,0.99926,0.00051
2459317.802464,0.99969,0.00051
2459317.803852,0.99985,0.00051
2459317.805241,1.00004,0.00051
2459317.806630,0.99943,0.00051
2459317.808019,0.99968,0.00051
2459317.809408,0.99996,0.00051
2459317.810797,0.99969,0.00051
2459317.812186,0.99952,0.00051
2459317.813575,0.99945,0.00051
2459317.814964,1.00026,0.00051
2459317.816353,0.99978,0.00051
2459317.817741,0.99975,0.00051
2459317.819130,0.99904,0.00051
2459317.820519,0.99993,0.00051
2459317.821908,0.99950,0.00051
2459317.823297,0.99981,0.00051
2459317.824686,0.99980,0.00051
2459317.826075,1.00030,0.00051
2459317.827464,0.99957,0.00051
2459317.828853,0.99949,0.00051
2459317.830241,1.00026,0.00051
2459317.831630,0.99959,0.00051
2459317.833019,0.99998,0.00051
2459317.834408,1.00003,0.00051
2459317.835797,1.00035,0.00051
2459317.837186,0.99988,0.00051
2459317.838575,0.99963,0.00051
2459317.839964,1.00010,0.00051
2459317.841353,0.99949,0.00051
2459317.842741,0.99985,0.00051
2459317.844130,0.99994,0.00051
2459317.845519,0.99968,0.00051
2459317.846908,0.99996,0.00051
2459317.848297,0.99962,0.00051
2459317.849686,0.99997,0.00051
2459317.851075,0.99927,0.00051
2459317.852464,1.00064,0.00051
2459317.853853,0.99976,0.00051
2459317.855242,1.00010,0.00051
2459317.856630,0.99965,0.00051
2459317.858019,0.99934,0.00051
2459317.859408,1.00008,0.00051
2459317.860797,1.00035,0.00051
2459317.862186,0.99912,0.00051
2459317.863575,0.99996,0.00051
2459317.864964,1.00010,0.00051
2459317.866353,0.99976,0.00051
2459317.867742,1.00081,0.00051
2459317.869130,1.00048,0.00051
2459317.870519,1.00004,0.00051
2459317.871908,0.99939,0.00051
2459317.873297,1.00098,0.00051
2459317.874686,0.99997,0.00051
2459317.876075,0.99923,0.00051
2459317.877464,1.00045,0.00051
2459317.878853,0.99945,0.00051
2459317.880242,1.00062,0.00051
2459317.881630,0.99996,0.00051
2459317.883019,0.99998,0.00051
2459317.884408,1.00031,0.00051
2459317.885797,0.99973,0.00051
2459317.887186,1.00009,0.00051
2459317.888575,0.99974,0.00051
2459317.889964,1.00124,0.00051
2459317.891353,1.00010,0.00051
2459317.892742,0.99940,0.00051
2459317.894131,1.00010,0.00051
2459317.895519,1.00018,0.00051
2459317.896908,0.99873,0.00051
2459317.898297,1.00012,0.00051
2459317.899686,1.00078,0.00051
2459317.901075,1.00049,0.00051
2459317.902464,0.99986,0.00051
2459317.903853,0.99978,0.00051
2459317.905242,1.00028,0.00051
2459317.906631,1.00090,0.00051
2459317.908019,1.00076,0.00051
2459317.909408,0.99986,0.00051
2459317.910797,0.99986,0.00051
2459317.912186,0.99998,0.00051
2459317.913575,1.00019,0.00051
2459317.914964,0.99973,0.00051
2459317.916353,1.00042,0.00051
2459317.917742,0.99920,0.00051
2459317.919131,0.99987,0.00051
2459317.920519,0.99944,0.00051
2459317.921908,1.00011,0.00051
2459317.923297,1.00031,0.00051
2459317.924686,0.99967,0.00051
2459317.926075,1.00036,0.00051
2459317.927464,0.99947,0.00051
2459317.928853,1.00005,0.00051
2459317.930242,1.00022,0.00051
2459317.931631,1.00038,0.00051
2459317.933020,0.99917,0.00051
2459317.934408,0.99994,0.00051
2459317.935797,1.00006,0.00051
2459317.937186,0.99970,0.00051
2459317.938575,0.99972,0.00051
2459317.939964,0.99899,0.00051
2459317.941353,1.00006,0.00051
2459317.942742,0.99990,0.00051
2459317.944131,1.00019,0.00051
2459317.945520,1.00045,0.00051
2459317.946908,1.00033,0.00051
2459317.948297,1.00012,0.00051
2459317.949686,1.00021,0.00051
2459317.951075,1.00033,0.00051
2459317.952464,1.00004,0.00051
2459317.953853,1.00029,0.00051
2459317.955242,1.00004,0.00051
2459317.956631,1.00043,0.00051
2459317.958020,0.99955,0.00051
2459317.959408,0.99952,0.00051
2459317.960797,0.99950,0.00051
2459317.962186,0.99947,0.00051
2459317.963575,0.99938,0.00051
2459317.964964,0.99922,0.00051
2459317.966353,0.99928,0.00051
2459317.967742,1.00012,0.00051
2459317.969131,1.00064,0.00051
2459317.970520,0.99946,0.00051
2459317.971908,0.99926,0.00051
2459317.973297,1.00065,0.00051
2459317.974686,0.99956,0.00051
2459317.976075,1.00093,0.00051
2459317.977464,0.99974,0.00051
2459317.978853,0.99987,0.00051
2459317.980242,1.00020,0.00051
2459317.981631,0.99929,0.00051
2459317.983020,0.99980,0.00051
2459317.984409,1.00011,0.00051
2459317.985797,0.99991,0.00051
2459317.987186,1.00023,0.00051
2459317.988575,0.99982,0.00051
2459317.989964,0.99933,0.00051
2459317.991353,0.99912,0.00051
2459317.992742,0.99892,0.00051
2459317.994131,0.99915,0.00051
2459317.995520,1.00026,0.00051
2459317.996909,1.00046,0.00051
2459317.998297,0.99945,0.00051
2459317.999686,0.99991,0.00051
2459318.001075,1.00007,0.00051
2459318.002464,1.00053,0.00051
2459318.003853,0.99907,0.00051
2459318.005242,1.00032,0.00051
2459318.006631,0.99950,0.00051
2459318.008020,1.00000,0.00051
2459318.009409,1.00112,0.00051
2459318.010797,1.00062,0.00051
2459318.012186,1.00049,0.00051
2459318.013575,0.99984,0.00051
2459318.014964,0.99956,0.00051
2459318.016353,0.99994,0.00051
2459318.017742,0.99910,0.00051
2459318.019131,0.99941,0.00051
2459318.020520,1.00017,0.00051
2459318.021909,1.00050,0.00051
2459318.023298,0.99992,0.00051
2459318.024686,0.99917,0.00051
2459318.026075,0.99967,0.00051
2459318.027464,1.00006,0.00051
2459318.028853,0.99930,0.00051
2459318.030242,1.00021,0.00051
2459318.031631,0.99883,0.00051
2459318.033020,0.99993,0.00051
2459318.034409,0.99993,0.00051
2459318.035798,0.99966,0.00051
2459318.037186,0.99988,0.00051
2459318.038575,1.00027,0.00051
2459318.039964,0.99989,0.00051
2459318.041353,0.99997,0.00051
2459318.042742,1.00038,0.00051
2459318.044131,0.99888,0.00051
2459318.045520,0.99973,0.00051
2459318.046909,0.99967,0.00051
2459318.048298,1.00059,0.00051
2459318.049686,1.00052,0.00051
2459318.051075,0.99976,0.00051
2459318.052464,0.99898,0.00051
2459318.053853,1.00005,0.00051
2459318.055242,0.99891,0.00051
2459318.056631,0.99978,0.00051
2459318.058020,1.00033,0.00051
2459318.059409,1.00112,0.00051
2459318.060798,0.99995,0.00051
2459318.062186,0.99967,0.00051
2459318.063575,0.99925,0.00051
2459318.064964,1.00068,0.00051
2459318.066353,0.99994,0.00051
2459318.067742,0.99994,0.00051
2459318.069131,0.99997,0.00051
2459318.070520,0.99936,0.00051
2459318.071909,1.00051,0.00051
2459318.073298,0.99949,0.00051
2459318.074687,0.99921,0.00051
2459318.076075,1.00005,0.00051
2459318.077464,1.00009,0.00051
2459318.078853,1.00106,0.00051
2459318.080242,0.99996,0.00051
2459318.081631,1.00089,0.00051
2459318.083020,1.00013,0.00051
2459318.084409,1.00021,0.00051
2459318.085798,1.00030,0.00051
2459318.087187,1.00085,0.00051
2459318.088575,0.99985,0.00051
2459318.089964,0.99913,0.00051
2459318.091353,0.99935,0.00051
2459318.092742,0.99939,0.00051
2459318.094131,0.99941,0.00051
2459318.095520,0.99917,0.00051
2459318.096909,0.99979,0.00051
2459318.098298,0.99999,0.00051
2459318.099687,0.99962,0.00051
2459318.101075,0.99947,0.00051
2459318.102464,0.99970,0.00051
2459318.103853,0.99951,0.00051
2459318.105242,1.00047,0.00051
2459318.106631,0.99990,0.00051
2459318.108020,0.99913,0.00051
2459318.109409,1.00050,0.00051
2459318.110798,0.99965,0.00051
2459318.112187,0.99964,0.00051
2459318.113575,1.00025,0.00051
2459318.114964,0.99908,0.00051
2459318.116353,0.99882,0.00051
2459318.117742,1.00001,0.00051
2459318.119131,0.99916,0.00051
2459318.120520,0.99960,0.00051
2459318.121909,0.99942,0.00051
2459318.123298,0.99885,0.00051
2459318.124687,1.00026,0.00051
2459318.126076,0.99923,0.00051
2459318.127464,0.99990,0.00051
2459318.128853,1.00035,0.00051
2459318.130242,1.00086,0.00051
2459318.131631,0.99999,0.00051
2459318.133020,0.99955,0.00051
2459318.134409,1.00006,0.00051
2459318.135798,0.99940,0.00051
2459318.137187,0.99945,0.00051
2459318.138576,0.99912,0.00051
2459318.139964,0.99975,0.00051
2459318.141353,1.00031,0.00051
2459318.142742,0.99965,0.00051
2459318.144131,1.00043,0.00051
2459318.145520,1.00128,0.00051
2459318.146909,1.00014,0.00051
2459318.148298,0.99959,0.00051
2459318.149687,0.99869,0.00051
2459318.151076,0.99925,0.00051
2459318.152464,0.99918,0.00051
2459318.153853,0.99903,0.00051
2459318.155242,0.99915,0.00051
2459318.156631,0.99975,0.00051
2459318.158020,0.99941,0.00051
2459318.159409,0.99945,0.00051
2459318.160798,0.99934,0.00051
2459318.162187,1.00035,0.00051
2459318.163576,1.00017,0.00051
2459318.164964,0.99963,0.00051
2459318.166353,0.99981,0.00051
2459318.167742,1.00005,0.00051
2459318.169131,1.00092,0.00051
2459318.170520,1.00082,0.00051
2459318.171909,0.99918,0.00051
2459318.173298,1.00025,0.00051
2459318.174687,0.99952,0.00051
2459318.176076,0.99993,0.00051
2459318.177464,0.99948,0.00051
2459318.178853,0.99969,0.00051
2459318.180242,0.99896,0.00051
2459318.181631,0.99968,0.00051
2459318.183020,1.00028,0.00051
2459318.184409,0.99923,0.00051
2459318.185798,0.99909,0.00051
2459318.187187,0.99938,0.00051
2459318.188576,0.99993,0.00051
2459318.189965,1.00043,0.00051
2459318.191353,0.99927,0.00051
2459318.192742,0.99929,0.00051
2459318.194131,0.99927,0.00051
2459318.195520,0.99989,0.00051
2459318.196909,0.99964,0.00051
2459318.198298,1.00054,0.00051
2459318.199687,1.00032,0.00051
2459318.201076,0.99918,0.00051
2459318.202465,1.00008,0.00051
2459318.203853,0.99830,0.00051
2459318.205242,0.99961,0.00051
2459318.206631,0.99978,0.00051
2459318.208020,0.99984,0.00051
2459318.209409,1.00015,0.00051
2459318.210798,1.00058,0.00051
2459318.212187,1.00028,0.00051
2459318.213576,1.00057,0.00051
2459318.214965,1.00052,0.00051
2459318.216353,0.99950,0.00051
2459318.217742,0.99955,0.00051
2459318.219131,0.99918,0.00051
2459318.220520,1.00067,0.00051
2459318.221909,0.99987,0.00051
2459318.223298,0.99933,0.00051
2459318.224687,0.99955,0.00051
2459318.226076,1.00018,0.00051
2459318.227465,0.99991,0.00051
2459318.228853,0.99876,0.00051
2459318.230242,0.99984,0.00051
2459318.231631,1.00005,0.00051
2459318.233020,0.99920,0.00051
2459318.234409,0.99971,0.00051
2459318.235798,1.00053,0.00051
2459318.237187,0.99976,0.00051
2459318.238576,1.00075,0.00051
2459318.239965,0.99957,0.00051
2459318.241353,0.99901,0.00051
2459318.242742,0.99974,0.00051
2459318.244131,1.00004,0.00051
2459318.245520,0.99886,0.00051
2459318.246909,1.00020,0.00051
2459318.248298,0.99916,0.00051
2459318.249687,1.00078,0.00051
2459318.251076,1.00066,0.00051
2459318.252465,0.99996,0.00051
2459318.253853,1.00014,0.00051
2459318.255242,0.99998,0.00051
2459318.256631,1.00028,0.00051
2459318.258020,1.00008,0.00051
2459318.259409,1.00077,0.00051
2459318.260798,0.99995,0.00051
2459318.262187,0.99923,0.00051
2459318.263576,0.99998,0.00051
2459318.264965,1.00001,0.00051
2459318.266354,0.99928,0.00051
2459318.267742,0.99854,0.00051
2459318.269131,0.99992,0.00051
2459318.270520,0.99884,0.00051
2459318.271909,1.00039,0.00051
2459318.273298,0.99876,0.00051
2459318.274687,0.99983,0.00051
2459318.276076,0.99933,0.00051
2459318.277465,0.99955,0.00051
2459318.278854,1.00063,0.00051
2459318.280242,0.99960,0.00051
2459318.281631,0.99982,0.00051
2459318.283020,1.00001,0.00051
2459318.284409,0.99926,0.00051
2459318.285798,0.99848,0.00051
2459318.287187,0.99911,0.00051
2459318.288576,1.00007,0.00051
2459318.289965,0.99952,0.00051
2459318.291354,0.99930,0.00051
2459318.292742,1.00054,0.00051
2459318.294131,1.00015,0.00051
2459318.295520,1.00067,0.00051
2459318.296909,1.00021,0.00051
2459318.298298,0.99966,0.00051
2459318.299687,0.99865,0.00051
2459318.301076,1.00053,0.00051
2459318.302465,1.00102,0.00051
2459318.303854,0.99996,0.00051
2459318.305242,1.00048,0.00051
2459318.306631,0.99910,0.00051
2459318.308020,1.00045,0.00051
2459318.309409,0.99941,0.00051
2459318.310798,0.99978,0.00051
2459318.312187,0.99952,0.00051
2459318.313576,0.99954,0.00051
2459318.314965,1.00026,0.00051
2459318.316354,0.99884,0.00051
2459318.317742,0.99983,0.00051
2459318.319131,0.99969,0.00051
2459318.320520,0.99922,0.00051
2459318.321909,0.99915,0.00051
2459318.323298,0.99956,0.00051
2459318.324687,1.00013,0.00051
2459318.326076,0.99996,0.00051
2459318.327465,0.99947,0.00051
2459318.328854,0.99899,0.00051
2459318.330242,0.99964,0.00051
2459318.331631,0.99982,0.00051
2459318.333020,0.99926,0.00051
2459318.334409,0.99969,0.00051
2459318.335798,1.00056,0.00051
2459318.337187,0.99893,0.00051
2459318.338576,0.99996,0.00051
2459318.339965,0.99910,0.00051
2459318.341354,1.00060,0.00051
2459318.342743,1.00004,0.00051
2459318.344131,1.00046,0.00051
2459318.345520,0.99898,0.00051
2459318.346909,1.00054,0.00051
2459318.348298,0.99933,0.00051
2459318.349687,1.00091,0.00051
2459318.351076,0.99919,0.00051
2459318.352465,0.99912,0.00051
2459318.353854,1.00106,0.00051
2459318.355243,0.99926,0.00051
2459318.356631,0.99995,0.00051
2459318.358020,1.00057,0.00051
2459318.359409,0.99990,0.00051
2459318.360798,0.99980,0.00051
2459318.362187,0.99933,0.00051
2459318.363576,1.00106,0.00051
2459318.364965,1.00045,0.00051
2459318.366354,0.99920,0.00051
2459318.367743,1.00003,0.00051
2459318.369131,1.00035,0.00051
2459318.370520,0.99954,0.00051
2459318.371909,0.99933,0.00051
2459318.373298,0.99956,0.00051
2459318.374687,0.99914,0.00051
2459318.376076,0.99978,0.00051
2459318.377465,0.99989,0.00051
2459318.378854,1.00080,0.00051
2459318.380243,0.99960,0.00051
2459318.381631,0.99962,0.00051
2459318.383020,0.99941,0.00051
2459318.384409,0.99868,0.00051
2459318.385798,1.00136,0.00051
2459318.387187,0.99836,0.00051
2459318.388576,1.00036,0.00051
2459318.389965,0.99987,0.00051
2459318.391354,1.00005,0.00051
2459318.392743,1.00053,0.00051
2459318.394131,1.00017,0.00051
2459318.395520,1.00051,0.00051
2459318.396909,0.99961,0.00051
2459318.398298,1.00013,0.00051
2459318.399687,1.00011,0.00051
2459318.401076,0.99897,0.00051
2459318.402465,0.99901,0.00051
2459318.403854,0.99906,0.00051
2459318.405243,1.00027,0.00051
2459318.406631,0.99981,0.00051
2459318.408020,1.00082,0.00051
2459318.409409,1.00058,0.00051
2459318.410798,0.99923,0.00051
2459318.412187,0.99992,0.00051
2459318.413576,0.99984,0.00051
2459318.414965,1.00051,0.00051
2459318.416354,1.00044,0.00051
2459318.417743,1.00017,0.00051
2459318.419131,0.99980,0.00051
2459318.420520,0.99988,0.00051
2459318.421909,1.00051,0.00051
2459318.423298,1.00008,0.00051
2459318.424687,1.00019,0.00051
2459318.426076,0.99912,0.00051
2459318.427465,0.99987,0.00051
2459318.428854,1.00060,0.00051
2459318.430243,0.99999,0.00051
2459318.431631,0.99955,0.00051
2459318.433020,0.99930,0.00051
2459318.434409,1.00052,0.00051
2459318.435798,0.99998,0.00051
2459318.437187,0.99952,0.00051
2459318.438576,1.00021,0.00051
2459318.439965,1.00058,0.00051
2459318.441354,0.99978,0.00051
2459318.442743,0.99990,0.00051
2459318.444132,0.99964,0.00051
2459318.445520,0.99876,0.00051
2459318.446909,0.99914,0.00051
2459318.448298,0.99968,0.00051
2459318.449687,0.99942,0.00051
2459318.451076,0.99980,0.00051
2459318.452465,0.99970,0.00051
2459318.453854,0.99927,0.00051
2459318.455243,0.99862,0.00051
2459318.456632,0.99939,0.00051
2459318.458020,0.99894,0.00051
2459318.459409,1.00085,0.00051
2459318.460798,0.99943,0.00051
2459318.462187,0.99980,0.00051
2459318.463576,0.99945,0.00051
2459318.464965,0.99894,0.00051
2459318.466354,0.99968,0.00051
2459318.467743,1.00096,0.00051
2459318.469132,0.99881,0.00051
2459318.470520,0.99805,0.00051
2459318.471909,0.99969,0.00051
2459318.473298,0.99998,0.00051
2459318.474687,1.00069,0.00051
2459318.476076,0.99997,0.00051
2459318.477465,0.99985,0.00051
2459318.478854,0.99864,0.00051
2459318.480243,0.99917,0.00051
2459318.481632,1.00004,0.00051
2459318.483020,1.00007,0.00051
2459318.484409,0.99989,0.00051
2459318.485798,1.00020,0.00051
2459318.487187,0.99987,0.00051
2459318.488576,0.99944,0.00051
2459318.489965,0.99894,0.00051
2459318.491354,0.99986,0.00051
2459318.492743,0.99929,0.00051
2459318.494132,1.00047,0.00051
2459318.495520,0.99944,0.00051
2459318.496909,0.99999,0.00051
2459318.498298,0.99997,0.00051
2459318.499687,0.99961,0.00051
2459318.501076,0.99972,0.00051
2459318.502465,1.00045,0.00051
2459318.503854,0.99953,0.00051
2459318.505243,1.00164,0.00051
2459318.506632,1.00041,0.00051
2459318.508020,0.99934,0.00051
2459318.509409,1.00058,0.00051
2459318.510798,0.99961,0.00051
2459318.512187,0.99974,0.00051
2459318.513576,0.99938,0.00051
2459318.514965,0.99981,0.00051
2459318.516354,0.99897,0.00051
2459318.517743,0.99979,0.00051
2459318.519132,0.99994,0.00051
2459318.520520,0.99927,0.00051
2459318.521909,0.99935,0.00051
2459318.523298,1.00013,0.00051
2459318.524687,0.99951,0.00051
2459318.526076,0.99935,0.00051
2459318.527465,1.00054,0.00051
2459318.528854,1.00085,0.00051
2459318.530243,1.00029,0.00051
2459318.531632,0.99949,0.00051
2459318.533020,0.99949,0.00051
2459318.534409,0.99992,0.00051
2459318.535798,0.99957,0.00051
2459318.537187,0.99992,0.00051
2459318.538576,0.99943,0.00051
2459318.539965,1.00012,0.00051
2459318.541354,0.99944,0.00051
2459318.542743,0.99907,0.00051
2459318.544132,0.99866,0.00051
2459318.545520,1.00124,0.00051
2459318.546909,1.00040,0.00051
2459318.548298,0.99990,0.00051
2459318.549687,1.00062,0.00051
2459318.551076,0.99973,0.00051
2459318.552465,1.00053,0.00051
2459318.553854,0.99850,0.00051
2459318.555243,0.99961,0.00051
2459318.556632,0.99942,0.00051
2459318.558020,0.99896,0.00051
2459318.559409,1.00043,0.00051
2459318.560798,0.99904,0.00051
2459318.562187,0.99891,0.00051
2459318.563576,0.99939,0.00051
2459318.564965,1.00002,0.00051
2459318.566354,0.99929,0.00051
2459318.567743,1.00056,0.00051
2459318.569132,0.99877,0.00051
2459318.570520,1.00101,0.00051
2459318.571909,0.99964,0.00051
2459318.573298,0.99896,0.00051
2459318.574687,1.00042,0.00051
2459318.576076,1.00005,0.00051
2459318.577465,0.99926,0.00051
2459318.578854,1.00040,0.00051
2459318.580243,0.99885,0.00051
2459318.581632,1.00059,0.00051
2459318.583020,0.99905,0.00051
2459318.584409,1.00060,0.00051
2459318.585798,0.99947,0.00051
2459318.587187,0.99994,0.00051
2459318.588576,0.99941,0.00051
2459318.589965,1.00076,0.00051
2459318.591354,1.00054,0.00051
2459318.592743,1.00038,0.00051
2459318.594132,0.99970,0.00051
2459318.595520,0.99980,0.00051
2459318.596909,0.99996,0.00051
2459318.598298,0.99971,0.00051
2459318.599687,0.99940,0.00051
2459318.601076,0.99995,0.00051
2459318.602465,0.99916,0.00051
2459318.603854,1.00076,0.00051
2459318.605243,0.99906,0.00051
2459318.606632,0.99919,0.00051
2459318.608020,0.99998,0.00051
2459318.609409,0.99969,0.00051
2459318.610798,0.99924,0.00051
2459318.612187,1.00001,0.00051
2459318.613576,0.99987,0.00051
2459318.614965,0.99951,0.00051
2459318.616354,0.99969,0.00051
2459318.617743,0.99915,0.00051
2459318.619132,0.99924,0.00051
2459318.620520,1.00033,0.00051
2459318.621909,0.99893,0.00051
2459318.623298,1.00059,0.00051
2459318.624687,1.00063,0.00051
2459318.626076,1.00110,0.00051
2459318.627465,0.99983,0.00051
2459318.628854,0.99967,0.00051
2459318.630243,0.99938,0.00051
2459318.631632,0.99907,0.00051
2459318.633020,1.00107,0.00051
2459318.634409,1.00039,0.00051
2459318.635798,1.00096,0.00051
2459318.637187,0.99990,0.00051
2459318.638576,1.00052,0.00051
2459318.639965,1.00070,0.00051
2459318.641354,0.99915,0.00051
2459318.642743,1.00072,0.00051
2459318.644132,1.00024,0.00051
2459318.645520,1.00084,0.00051
2459318.646909,0.99892,0.00051
2459318.648298,1.00011,0.00051
2459318.649687,0.99980,0.00051
2459318.651076,1.00035,0.00051
2459318.652465,1.00095,0.00051
2459318.653854,0.99942,0.00051
2459318.655243,0.99961,0.00051
2459318.656632,1.00006,0.00051
2459318.658020,0.99955,0.00051
2459318.659409,1.00086,0.00051
2459318.660798,0.99939,0.00051
2459318.662187,1.00024,0.00051
2459318.663576,0.99959,0.00051
2459318.664965,0.99968,0.00051
2459318.666354,0.99923,0.00051
2459318.667743,1.00076,0.00051
2459318.669132,1.00035,0.00051
2459318.670520,1.00058,0.00051
2459318.671909,1.00050,0.00051
2459318.673298,0.99987,0.00051
2459318.674687,1.00058,0.00051
2459318.676076,1.00024,0.00051
2459318.677465,1.00059,0.00051
2459318.678854,0.99993,0.00051
2459318.680243,0.99886,0.00051
2459318.681632,1.00115,0.00051
2459318.683020,0.99931,0.00051
2459318.684409,0.99980,0.00051
2459318.685798,0.99952,0.00051
2459318.687187,1.00048,0.00051
2459318.688576,1.00015,0.00051
2459318.689965,1.00014,0.00051
2459318.691354,0.99991,0.00051
2459318.692743,1.00021,0.00051
2459318.694132,0.99979,0.00051
2459318.695520,0.99997,0.00051
2459318.696909,0.99919,0.00051
2459318.698298,1.00012,0.00051
2459318.699687,0.99982,0.00051
2459318.701076,1.00034,0.00051
2459318.702465,0.99997,0.00051
2459318.703854,1.00059,0.00051
2459318.705243,1.00062,0.00051
2459318.706632,1.00029,0.00051
2459318.708020,1.00055,0.00051
2459318.709409,1.00009,0.00051
2459318.710798,0.99952,0.00051
2459318.712187,1.00021,0.00051
2459318.713576,1.00023,0.00051
2459318.714965,0.99965,0.00051
2459318.716354,1.00013,0.00051
2459318.717743,0.99912,0.00051
2459318.719132,1.00000,0.00051
2459318.720520,0.99975,0.00051
2459318.721909,0.99958,0.00051
2459318.723298,1.00009,0.00051
2459318.724687,1.00022,0.00051
2459318.726076,1.00028,0.00051
2459318.727465,1.00062,0.00051
2459318.728854,1.00029,0.00051
2459318.730243,0.99956,0.00051
2459318.731632,1.00064,0.00051
2459318.733020,1.00127,0.00051
2459318.734409,1.00015,0.00051
2459318.735798,0.99949,0.00051
2459318.737187,1.00072,0.00051
2459318.738576,0.99942,0.00051
2459318.739965,1.00004,0.00051
2459318.741354,0.99925,0.00051
2459318.742743,1.00064,0.00051
2459318.744132,1.00123,0.00051
2459318.745520,0.99973,0.00051
2459318.746909,1.00023,0.00051
2459318.748298,0.99888,0.00051
2459318.749687,0.99990,0.00051
2459318.751076,0.99925,0.00051
2459318.752465,0.99874,0.00051
2459318.753854,1.00071,0.00051
2459318.755243,0.99983,0.00051
2459318.756632,1.00013,0.00051
2459318.758020,0.99986,0.00051
2459318.759409,0.99978,0.00051
2459318.760798,1.00025,0.00051
2459318.762187,0.99943,0.00051
2459318.763576,1.00097,0.00051
2459318.764965,1.00007,0.00051
2459318.766354,0.99928,0.00051
2459318.767743,0.99986,0.00051
2459318.769132,1.00088,0.00051
2459318.770520,0.99941,0.00051
2459318.771909,1.00023,0.00051
2459318.773298,0.99961,0.00051
2459318.774687,1.00030,0.00051
2459318.776076,1.00033,0.00051
2459318.777465,0.99939,0.00051
2459318.778854,1.00032,0.00051
2459318.780243,1.00030,0.00051
2459318.781632,1.00010,0.00051
2459318.783020,0.99965,0.00051
2459318.784409,1.00022,0.00051
2459318.785798,0.99975,0.00051
2459318.787187,1.00081,0.00051
2459318.788576,1.00200,0.00051
2459318.789965,0.99998,0.00051
2459318.791354,0.99986,0.00051
2459318.792743,0.99967,0.00051
2459318.794132,1.00024,0.00051
2459318.795520,0.99991,0.00051
2459318.796909,1.00033,0.00051
2459318.798298,0.99981,0.00051
2459318.799687,1.00070,0.00051
2459318.801076,0.99999,0.00051
2459318.802465,1.00086,0.00051
2459318.803854,1.00006,0.00051
2459318.805243,1.00026,0.00051
2459318.806632,1.00012,0.00051
2459318.808020,0.99849,0.00051
2459318.809409,1.00023,0.00051
2459318.810798,0.99945,0.00051
2459318.812187,1.00010,0.00051
2459318.813576,1.00057,0.00051
2459318.814965,0.99954,0.00051
2459318.816354,1.00000,0.00051
2459318.817743,1.00048,0.00051
2459318.819132,1.00033,0.00051
2459318.820520,0.99925,0.00051
2459318.821909,0.99994,0.00051
2459318.823298,0.99949,0.00051
2459318.824687,0.99913,0.00051
2459318.826076,1.00022,0.00051
2459318.827465,0.99996,0.00051
2459318.828854,0.99928,0.00051
2459318.830243,0.99968,0.00051
2459318.831631,0.99988,0.00051
2459318.833020,1.00019,0.00051
2459318.834409,1.00012,0.00051
2459318.835798,0.99977,0.00051
2459318.837187,0.99955,0.00051
2459318.838576,0.99976,0.00051
2459318.841354,0.99987,0.00051
2459318.842743,0.99982,0.00051
2459318.844131,0.99957,0.00051
2459318.845520,0.99970,0.00051
2459318.846909,1.00053,0.00051
2459318.848298,1.00008,0.00051
2459318.849687,0.99961,0.00051
2459318.851076,1.00008,0.00051
2459318.852465,0.99963,0.00051
2459318.853854,0.99936,0.00051
2459318.855243,1.00096,0.00051
2459318.856631,1.00056,0.00051
2459318.858020,1.00158,0.00051
2459318.859409,1.00099,0.00051
2459318.860798,1.00022,0.00051
2459318.862187,0.99925,0.00051
2459318.863576,0.99930,0.00051
2459318.864965,1.00121,0.00051
2459318.866354,1.00039,0.00051
2459318.867743,0.99965,0.00051
2459318.869131,0.99897,0.00051
2459318.870520,0.99983,0.00051
2459318.871909,1.00040,0.00051
2459318.873298,1.00029,0.00051
2459318.874687,1.00003,0.00051
2459318.876076,1.00084,0.00051
2459318.877465,1.00003,0.00051
2459318.878854,1.00044,0.00051
2459318.880243,1.00032,0.00051
2459318.881631,1.00087,0.00051
2459318.883020,1.00053,0.00051
2459318.884409,1.00033,0.00051
2459318.885798,1.00063,0.00051
2459318.887187,1.00021,0.00051
2459318.888576,1.00122,0.00051
2459318.889965,0.99941,0.00051
2459318.891354,1.00001,0.00051
2459318.892743,1.00018,0.00051
2459318.894131,1.00097,0.00051
2459318.895520,0.99889,0.00051
2459318.896909,1.00101,0.00051
2459318.898298,1.00101,0.00051
2459318.899687,1.00060,0.00051
2459318.901076,1.00094,0.00051
2459318.902465,0.99896,0.00051
2459318.903854,1.00038,0.00051
2459318.905243,1.00000,0.00051
2459318.906631,0.99957,0.00051
2459318.908020,1.00029,0.00051
2459318.909409,0.99943,0.00051
2459318.910798,0.99998,0.00051
2459318.912187,1.00089,0.00051
2459318.913576,1.00076,0.00051
2459318.914965,0.99982,0.00051
2459318.916354,1.00058,0.00051
2459318.917742,1.00034,0.00051
2459318.919131,1.00100,0.00051
2459318.920520,1.00055,0.00051
2459318.921909,0.99994,0.00051
2459318.923298,0.99929,0.00051
2459318.924687,1.00069,0.00051
2459318.926076,1.00022,0.00051
2459318.927465,0.99919,0.00051
2459318.928854,1.00022,0.00051
2459318.930242,0.99996,0.00051
2459318.931631,1.00004,0.00051
2459318.933020,1.00052,0.00051
2459318.934409,1.00011,0.00051
2459318.935798,1.00033,0.00051
2459318.937187,0.99936,0.00051
2459318.938576,1.00122,0.00051
2459318.939965,1.00053,0.00051
2459318.941354,0.99964,0.00051
2459318.942742,0.99949,0.00051
2459318.944131,0.99991,0.00051
2459318.945520,1.00048,0.00051
2459318.946909,1.00061,0.00051
2459318.948298,0.99990,0.00051
2459318.949687,1.00028,0.00051
2459318.951076,0.99980,0.00051
2459318.952465,1.00027,0.00051
2459318.953854,1.00036,0.00051
2459318.955242,1.00083,0.00051
2459318.956631,0.99931,0.00051
2459318.958020,1.00054,0.00051
2459318.959409,1.00033,0.00051
2459318.960798,0.99999,0.00051
2459318.962187,1.00008,0.00051
2459318.963576,1.00047,0.00051
2459318.964965,0.99987,0.00051
2459318.966354,0.99895,0.00051
2459318.967742,0.99885,0.00051
2459318.969131,1.00033,0.00051
2459318.970520,0.99956,0.00051
2459318.971909,0.99935,0.00051
2459318.973298,1.00046,0.00051
2459318.974687,0.99974,0.00051
2459318.976076,0.99965,0.00051
2459318.977465,1.00049,0.00051
2459318.978854,1.00000,0.00051
2459318.980242,1.00046,0.00051
2459318.981631,0.99958,0.00051
2459318.983020,0.99956,0.00051
2459318.984409,0.99942,0.00051
2459318.985798,0.99942,0.00051
2459318.987187,0.99954,0.00051
2459318.988576,1.00075,0.00051
2459318.989965,1.00019,0.00051
2459318.991353,1.00089,0.00051
2459318.992742,0.99962,0.00051
2459318.994131,0.99965,0.00051
2459318.995520,0.99878,0.00051
2459318.996909,0.99937,0.00051
2459318.998298,1.00057,0.00051
2459318.999687,1.00051,0.00051
2459319.001076,0.99946,0.00051
2459319.002465,1.00123,0.00051
2459319.003853,1.00028,0.00051
2459319.005242,1.00030,0.00051
2459319.006631,0.99918,0.00051
2459319.008020,1.00045,0.00051
2459319.009409,1.00082,0.00051
2459319.010798,1.00055,0.00051
2459319.012187,0.99992,0.00051
2459319.013576,1.00100,0.00051
2459319.014965,1.00039,0.00051
2459319.016353,1.00017,0.00051
2459319.017742,0.99999,0.00051
2459319.019131,0.99957,0.00051
2459319.020520,1.00194,0.00051
2459319.021909,1.00029,0.00051
2459319.023298,0.99931,0.00051
2459319.024687,0.99929,0.00051
2459319.026076,1.00127,0.00051
2459319.027465,0.99972,0.00051
2459319.028853,1.00033,0.00051
2459319.030242,1.00078,0.00051
2459319.031631,0.99981,0.00051
2459319.033020,0.99996,0.00051
2459319.034409,1.00009,0.00051
2459319.035798,0.99997,0.00051

==> Data/TESS_S37P2_v2.csv <==
# time,flux,flux_err
2459321.677445,0.99982,0.00053
2459321.678834,1.00030,0.00053
2459321.680223,1.00139,0.00053
2459321.681612,1.00091,0.00053
2459321.683001,1.00085,0.00053
2459321.684390,1.00032,0.00053
2459321.685779,1.00070,0.00053
2459321.687168,1.00086,0.00053
2459321.688556,1.00074,0.00053
2459321.689945,1.00124,0.00053
2459321.691334,1.00049,0.00053
2459321.692723,1.00093,0.00053
2459321.694112,1.00178,0.00053
2459321.695501,1.00068,0.00053
2459321.696890,0.99986,0.00053
2459321.698279,1.00120,0.00053
2459321.699667,1.00083,0.00053
2459321.701056,0.99987,0.00053
2459321.702445,1.00094,0.00053
2459321.703834,1.00029,0.00053
2459321.705223,1.00085,0.00053
2459321.706612,1.00051,0.00053
2459321.708001,1.00044,0.00053
2459321.709390,0.99984,0.00053
2459321.710779,1.00108,0.00053
2459321.712167,1.00089,0.00053
2459321.713556,1.00044,0.00053
2459321.714945,0.99988,0.00053
2459321.716334,0.99940,0.00053
2459321.717723,1.00116,0.00053
2459321.719112,1.00127,0.00053
2459321.720501,0.99967,0.00053
2459321.721890,1.00121,0.00053
2459321.723278,1.00055,0.00053
2459321.724667,0.99953,0.00053
2459321.726056,0.99990,0.00053
2459321.727445,1.00058,0.00053
2459321.728834,1.00144,0.00053
2459321.730223,1.00087,0.00053
2459321.731612,1.00011,0.00053
2459321.733001,1.00059,0.00053
2459321.734389,0.99996,0.00053
2459321.735778,1.00020,0.00053
2459321.737167,0.99899,0.00053
2459321.738556,0.99983,0.00053
2459321.739945,1.00064,0.00053
2459321.741334,0.99972,0.00053
2459321.742723,0.99982,0.00053
2459321.744112,0.99992,0.00053
2459321.745501,1.00011,0.00053
2459321.746889,1.00014,0.00053
2459321.748278,0.99973,0.00053
2459321.749667,0.99919,0.00053
2459321.751056,0.99974,0.00053
2459321.752445,0.99987,0.00053
2459321.753834,1.00079,0.00053
2459321.755223,1.00027,0.00053
2459321.756612,0.99970,0.00053
2459321.758000,1.00066,0.00053
2459321.759389,0.99928,0.00053
2459321.760778,0.99987,0.00053
2459321.762167,0.99951,0.00053
2459321.763556,1.00046,0.00053
2459321.764945,0.99990,0.00053
2459321.766334,1.00066,0.00053
2459321.767723,0.99890,0.00053
2459321.769111,0.99962,0.00053
2459321.770500,0.99902,0.00053
2459321.771889,0.99908,0.00053
2459321.773278,0.99894,0.00052
2459321.774667,0.99996,0.00053
2459321.776056,1.00015,0.00053
2459321.777445,0.99928,0.00053
2459321.778834,0.99978,0.00053
2459321.780223,0.99997,0.00053
2459321.781611,0.99988,0.00053
2459321.783000,1.00019,0.00053
2459321.784389,1.00075,0.00053
2459321.785778,1.00022,0.00052
2459321.787167,0.99993,0.00052
2459321.788556,1.00060,0.00053
2459321.789945,1.00007,0.00052
2459321.791334,1.00045,0.00052
2459321.792722,0.99950,0.00052
2459321.794111,1.00008,0.00052
2459321.795500,0.99953,0.00052
2459321.796889,1.00050,0.00052
2459321.798278,1.00012,0.00052
2459321.799667,0.99978,0.00052
2459321.801056,0.99951,0.00052
2459321.802445,0.99925,0.00052
2459321.803833,1.00019,0.00052
2459321.805222,1.00015,0.00052
2459321.806611,1.00048,0.00052
2459321.808000,1.00000,0.00052
2459321.809389,0.99931,0.00052
2459321.810778,0.99933,0.00052
2459321.812167,0.99898,0.00052
2459321.813556,1.00081,0.00052
2459321.814945,1.00010,0.00052
2459321.816333,1.00085,0.00052
2459321.817722,0.99877,0.00052
2459321.819111,0.99975,0.00052
2459321.820500,0.99864,0.00052
2459321.821889,1.00008,0.00052
2459321.823278,0.99986,0.00052
2459321.824667,0.99988,0.00052
2459321.826056,0.99908,0.00052
2459321.827444,1.00032,0.00052
2459321.828833,0.99946,0.00052
2459321.830222,0.99978,0.00052
2459321.831611,0.99983,0.00052
2459321.833000,0.99987,0.00052
2459321.834389,0.99980,0.00052
2459321.835778,0.99880,0.00052
2459321.837167,0.99915,0.00052
2459321.838555,0.99973,0.00052
2459321.839944,0.99914,0.00052
2459321.841333,0.99918,0.00052
2459321.842722,0.99921,0.00052
2459321.844111,0.99868,0.00052
2459321.845500,0.99957,0.00052
2459321.846889,1.00009,0.00052
2459321.848278,1.00054,0.00052
2459321.849667,0.99879,0.00052
2459321.851055,0.99959,0.00052
2459321.852444,0.99895,0.00052
2459321.853833,0.99927,0.00052
2459321.855222,0.99924,0.00052
2459321.856611,0.99889,0.00052
2459321.858000,0.99851,0.00052
2459321.859389,0.99882,0.00052
2459321.860778,0.99978,0.00052
2459321.862166,0.99980,0.00052
2459321.863555,0.99927,0.00052
2459321.864944,0.99995,0.00052
2459321.866333,0.99919,0.00052
2459321.867722,0.99980,0.00052
2459321.869111,0.99926,0.00052
2459321.870500,0.99976,0.00052
2459321.871889,0.99947,0.00052
2459321.873277,0.99919,0.00052
2459321.874666,0.99888,0.00052
2459321.876055,0.99885,0.00052
2459321.877444,0.99966,0.00052
2459321.878833,0.99944,0.00052
2459321.880222,0.99905,0.00052
2459321.881611,0.99964,0.00052
2459321.883000,0.99826,0.00052
2459321.884389,0.99894,0.00052
2459321.885777,0.99972,0.00052
2459321.887166,0.99919,0.00052
2459321.888555,0.99925,0.00052
2459321.889944,0.99889,0.00052
2459321.891333,0.99954,0.00052
2459321.892722,1.00044,0.00052
2459321.894111,0.99981,0.00052
2459321.895500,0.99854,0.00052
2459321.896888,0.99961,0.00052
2459321.898277,0.99986,0.00052
2459321.899666,0.99934,0.00052
2459321.901055,1.00098,0.00052
2459321.902444,0.99919,0.00052
2459321.903833,0.99974,0.00052
2459321.905222,1.00050,0.00052
2459321.906611,0.99942,0.00052
2459321.907999,1.00019,0.00052
2459321.909388,0.99918,0.00052
2459321.910777,0.99954,0.00052
2459321.912166,0.99958,0.00052
2459321.913555,0.99906,0.00052
2459321.914944,0.99976,0.00052
2459321.916333,0.99920,0.00052
2459321.917722,0.99957,0.00052
2459321.919111,0.99947,0.00052
2459321.920499,1.00007,0.00052
2459321.921888,1.00060,0.00052
2459321.923277,0.99866,0.00052
2459321.924666,0.99971,0.00052
2459321.926055,0.99934,0.00052
2459321.927444,0.99912,0.00052
2459321.928833,0.99970,0.00052
2459321.930222,0.99950,0.00052
2459321.931610,0.99940,0.00052
2459321.932999,0.99919,0.00052
2459321.934388,0.99996,0.00052
2459321.935777,0.99978,0.00052
2459321.937166,0.99954,0.00052
2459321.938555,0.99991,0.00052
2459321.939944,0.99977,0.00052
2459321.941333,0.99863,0.00052
2459321.942721,1.00037,0.00052
2459321.944110,0.99879,0.00052
2459321.945499,0.99870,0.00052
2459321.946888,1.00020,0.00052
2459321.948277,0.99922,0.00052
2459321.949666,0.99931,0.00052
2459321.951055,0.99931,0.00052
2459321.952444,0.99932,0.00052
2459321.953833,0.99958,0.00052
2459321.955221,0.99929,0.00052
2459321.956610,1.00019,0.00052
2459321.957999,1.00046,0.00052
2459321.959388,0.99966,0.00052
2459321.960777,0.99942,0.00052
2459321.962166,1.00012,0.00052
2459321.963555,0.99900,0.00052
2459321.964944,0.99987,0.00052
2459321.966332,0.99911,0.00052
2459321.967721,0.99924,0.00052
2459321.969110,0.99994,0.00052
2459321.970499,0.99994,0.00052
2459321.971888,0.99958,0.00052
2459321.973277,1.00055,0.00052
2459321.974666,1.00075,0.00052
2459321.976055,1.00004,0.00052
2459321.977443,0.99990,0.00052
2459321.978832,1.00007,0.00052
2459321.980221,1.00016,0.00052
2459321.981610,0.99959,0.00052
2459321.982999,0.99961,0.00052
2459321.984388,0.99926,0.00052
2459321.985777,0.99890,0.00052
2459321.987166,1.00002,0.00052
2459321.988555,1.00083,0.00052
2459321.989943,0.99968,0.00052
2459321.991332,0.99944,0.00052
2459321.992721,1.00052,0.00052
2459321.994110,1.00030,0.00052
2459321.995499,0.99897,0.00052
2459321.996888,0.99978,0.00052
2459321.998277,1.00000,0.00052
2459321.999666,0.99947,0.00052
2459322.001054,0.99897,0.00052
2459322.002443,0.99959,0.00052
2459322.003832,0.99919,0.00052
2459322.005221,0.99928,0.00052
2459322.006610,1.00004,0.00052
2459322.007999,1.00027,0.00052
2459322.009388,1.00018,0.00052
2459322.010777,1.00010,0.00052
2459322.012165,1.00009,0.00052
2459322.013554,0.99959,0.00052
2459322.014943,0.99921,0.00052
2459322.016332,0.99871,0.00052
2459322.017721,0.99959,0.00052
2459322.019110,0.99903,0.00052
2459322.020499,0.99997,0.00052
2459322.021888,0.99954,0.00052
2459322.023277,0.99936,0.00052
2459322.024665,0.99944,0.00052
2459322.026054,0.99946,0.00052
2459322.027443,1.00054,0.00052
2459322.028832,0.99955,0.00052
2459322.030221,0.99881,0.00052
2459322.031610,0.99902,0.00052
2459322.032999,0.99926,0.00052
2459322.034388,0.99938,0.00052
2459322.035776,0.99896,0.00052
2459322.037165,0.99980,0.00052
2459322.038554,1.00042,0.00052
2459322.039943,0.99927,0.00052
2459322.041332,0.99960,0.00052
2459322.042721,0.99995,0.00052
2459322.044110,0.99920,0.00052
2459322.045499,0.99932,0.00052
2459322.046887,0.99952,0.00052
2459322.048276,0.99972,0.00052
2459322.049665,0.99995,0.00052
2459322.051054,1.00015,0.00052
2459322.052443,1.00017,0.00052
2459322.053832,0.99971,0.00052
2459322.055221,0.99953,0.00052
2459322.056610,0.99959,0.00052
2459322.057999,0.99963,0.00052
2459322.059387,0.99926,0.00052
2459322.060776,0.99898,0.00052
2459322.062165,0.99901,0.00052
2459322.063554,0.99956,0.00052
2459322.064943,0.99890,0.00052
2459322.066332,0.99967,0.00052
2459322.067721,0.99932,0.00052
2459322.069110,0.99945,0.00052
2459322.070498,1.00084,0.00052
2459322.071887,0.99860,0.00052
2459322.073276,1.00031,0.00052
2459322.074665,0.99998,0.00052
2459322.076054,1.00035,0.00052
2459322.077443,0.99907,0.00052
2459322.078832,0.99952,0.00052
2459322.080221,0.99932,0.00052
2459322.081609,1.00007,0.00052
2459322.082998,0.99982,0.00052
2459322.084387,0.99918,0.00052
2459322.085776,0.99894,0.00052
2459322.087165,0.99999,0.00052
2459322.088554,0.99912,0.00052
2459322.089943,1.00040,0.00052
2459322.091332,0.99906,0.00052
2459322.092721,0.99978,0.00052
2459322.094109,1.00025,0.00052
2459322.095498,0.99877,0.00052
2459322.096887,1.00052,0.00052
2459322.098276,1.00023,0.00052
2459322.099665,0.99938,0.00052
2459322.101054,0.99912,0.00052
2459322.102443,0.99873,0.00052
2459322.103832,0.99986,0.00052
2459322.105220,0.99950,0.00052
2459322.106609,0.99980,0.00052
2459322.107998,0.99894,0.00052
2459322.109387,0.99896,0.00052
2459322.110776,0.99943,0.00052
2459322.112165,0.99928,0.00052
2459322.113554,0.99972,0.00052
2459322.114943,1.00030,0.00052
2459322.116331,0.99909,0.00052
2459322.117720,1.00040,0.00052
2459322.119109,0.99932,0.00052
2459322.120498,0.99961,0.00052
2459322.121887,0.99986,0.00052
2459322.123276,1.00020,0.00052
2459322.124665,0.99983,0.00052
2459322.126054,0.99987,0.00052
2459322.127443,0.99940,0.00052
2459322.128831,0.99995,0.00052
2459322.130220,0.99971,0.00052
2459322.131609,0.99972,0.00052
2459322.132998,0.99940,0.00052
2459322.134387,0.99953,0.00052
2459322.135776,0.99937,0.00052
2459322.137165,0.99948,0.00052
2459322.138554,0.99982,0.00052
2459322.139942,1.00060,0.00052
2459322.141331,0.99933,0.00052
2459322.142720,0.99964,0.00052
2459322.144109,1.00023,0.00052
2459322.145498,0.99984,0.00052
2459322.146887,0.99924,0.00052
2459322.148276,0.99981,0.00052
2459322.149665,0.99914,0.00052
2459322.151053,1.00017,0.00052
2459322.152442,0.99879,0.00052
2459322.153831,1.00007,0.00052
2459322.155220,0.99934,0.00052
2459322.156609,0.99974,0.00052
2459322.157998,0.99950,0.00052
2459322.159387,0.99957,0.00052
2459322.160776,0.99955,0.00052
2459322.162165,1.00002,0.00052
2459322.163553,0.99880,0.00052
2459322.164942,1.00110,0.00052
2459322.166331,1.00002,0.00052
2459322.167720,1.00003,0.00052
2459322.169109,0.99998,0.00052
2459322.170498,1.00016,0.00052
2459322.171887,0.99912,0.00052
2459322.173276,0.99889,0.00052
2459322.174664,0.99988,0.00052
2459322.176053,0.99969,0.00052
2459322.177442,0.99975,0.00052
2459322.178831,0.99980,0.00052
2459322.180220,0.99934,0.00052
2459322.181609,1.00052,0.00052
2459322.182998,1.00000,0.00052
2459322.184387,1.00005,0.00052
2459322.185775,0.99954,0.00052
2459322.187164,0.99977,0.00052
2459322.188553,0.99929,0.00052
2459322.189942,0.99946,0.00052
2459322.191331,0.99978,0.00052
2459322.192720,1.00039,0.00052
2459322.194109,1.00005,0.00052
2459322.195498,0.99993,0.00052
2459322.196887,1.00088,0.00052
2459322.198275,1.00029,0.00052
2459322.199664,0.99996,0.00052
2459322.201053,1.00022,0.00052
2459322.202442,0.99954,0.00052
2459322.203831,1.00042,0.00052
2459322.205220,0.99983,0.00052
2459322.206609,0.99940,0.00052
2459322.207998,0.99952,0.00052
2459322.209386,1.00007,0.00052
2459322.210775,0.99885,0.00052
2459322.212164,1.00055,0.00052
2459322.213553,0.99979,0.00052
2459322.214942,0.99920,0.00052
2459322.216331,1.00037,0.00052
2459322.217720,0.99967,0.00052
2459322.219109,1.00003,0.00052
2459322.220497,0.99954,0.00052
2459322.221886,0.99945,0.00052
2459322.223275,0.99970,0.00052
2459322.224664,0.99980,0.00052
2459322.226053,0.99982,0.00052
2459322.227442,1.00011,0.00052
2459322.228831,1.00040,0.00052
2459322.230220,0.99917,0.00052
2459322.231609,1.00042,0.00052
2459322.232997,1.00044,0.00052
2459322.234386,1.00048,0.00052
2459322.235775,0.99944,0.00052
2459322.237164,0.99942,0.00052
2459322.238553,0.99915,0.00052
2459322.239942,0.99882,0.00052
2459322.241331,0.99926,0.00052
2459322.242720,0.99962,0.00052
2459322.244108,1.00021,0.00052
2459322.245497,1.00018,0.00052
2459322.246886,0.99976,0.00052
2459322.248275,0.99931,0.00052
2459322.249664,0.99973,0.00052
2459322.251053,1.00046,0.00052
2459322.252442,0.99936,0.00052
2459322.253831,0.99994,0.00052
2459322.255219,1.00024,0.00052
2459322.256608,0.99840,0.00052
2459322.257997,1.00013,0.00052
2459322.259386,0.99925,0.00052
2459322.260775,0.99920,0.00052
2459322.262164,0.99945,0.00052
2459322.263553,0.99974,0.00052
2459322.264942,1.00059,0.00052
2459322.266331,0.99990,0.00052
2459322.267719,0.99919,0.00052
2459322.269108,0.99926,0.00052
2459322.270497,0.99992,0.00052
2459322.271886,0.99946,0.00052
2459322.273275,1.00011,0.00052
2459322.274664,0.99993,0.00052
2459322.276053,0.99984,0.00052
2459322.277442,0.99989,0.00052
2459322.278830,0.99909,0.00052
2459322.280219,0.99945,0.00052
2459322.281608,0.99906,0.00052
2459322.282997,1.00025,0.00052
2459322.284386,0.99914,0.00052
2459322.285775,1.00042,0.00052
2459322.287164,0.99965,0.00052
2459322.288553,0.99927,0.00052
2459322.289941,0.99971,0.00052
2459322.291330,0.99940,0.00052
2459322.292719,0.99964,0.00052
2459322.294108,0.99981,0.00052
2459322.295497,0.99982,0.00052
2459322.296886,1.00039,0.00052
2459322.298275,0.99956,0.00052
2459322.299664,0.99941,0.00052
2459322.301053,1.00004,0.00052
2459322.302441,1.00023,0.00052
2459322.303830,1.00054,0.00052
2459322.305219,0.99987,0.00052
2459322.306608,1.00005,0.00052
2459322.307997,1.00024,0.00052
2459322.309386,0.99938,0.00052
2459322.310775,0.99982,0.00052
2459322.312164,1.00034,0.00052
2459322.313552,1.00007,0.00052
2459322.314941,0.99934,0.00052
2459322.316330,1.00021,0.00052
2459322.317719,0.99967,0.00052
2459322.319108,1.00003,0.00052
2459322.320497,1.00051,0.00052
2459322.321886,0.99869,0.00052
2459322.323275,0.99922,0.00052
2459322.324663,0.99930,0.00052
2459322.326052,1.00028,0.00052
2459322.327441,1.00095,0.00052
2459322.328830,0.99948,0.00052
2459322.330219,1.00041,0.00052
2459322.331608,1.00001,0.00052
2459322.332997,0.99935,0.00052
2459322.334386,0.99987,0.00052
2459322.335775,0.99977,0.00052
2459322.337163,0.99955,0.00052
2459322.338552,1.00071,0.00052
2459322.339941,0.99988,0.00051
2459322.341330,1.00063,0.00051
2459322.342719,0.99998,0.00052
2459322.344108,0.99946,0.00051
2459322.345497,1.00009,0.00051
2459322.346886,1.00043,0.00051
2459322.348274,0.99950,0.00051
2459322.349663,0.99991,0.00051
2459322.351052,1.00055,0.00051
2459322.352441,0.99969,0.00051
2459322.353830,0.99992,0.00051
2459322.355219,0.99911,0.00051
2459322.356608,0.99988,0.00051
2459322.357997,1.00011,0.00051
2459322.359385,1.00006,0.00051
2459322.360774,1.00035,0.00051
2459322.362163,1.00018,0.00051
2459322.363552,1.00006,0.00051
2459322.364941,0.99999,0.00051
2459322.366330,0.99977,0.00051
2459322.367719,1.00012,0.00051
2459322.369108,0.99954,0.00051
2459322.370497,1.00009,0.00051
2459322.371885,0.99953,0.00051
2459322.373274,1.00043,0.00051
2459322.374663,0.99980,0.00051
2459322.376052,1.00017,0.00051
2459322.377441,1.00081,0.00051
2459322.378830,1.00006,0.00051
2459322.380219,1.00005,0.00051
2459322.381608,1.00001,0.00051
2459322.382996,0.99977,0.00051
2459322.384385,0.99906,0.00051
2459322.385774,1.00029,0.00051
2459322.387163,1.00128,0.00051
2459322.388552,1.00085,0.00051
2459322.389941,0.99977,0.00051
2459322.391330,1.00056,0.00051
2459322.392719,1.00043,0.00051
2459322.394107,1.00012,0.00051
2459322.395496,1.00112,0.00051
2459322.396885,1.00024,0.00051
2459322.398274,1.00099,0.00051
2459322.399663,1.00053,0.00051
2459322.401052,1.00010,0.00051
2459322.402441,1.00022,0.00051
2459322.403830,0.99960,0.00051
2459322.405219,1.00005,0.00051
2459322.406607,1.00068,0.00051
2459322.407996,0.99978,0.00051
2459322.409385,1.00060,0.00051
2459322.410774,1.00064,0.00051
2459322.412163,0.99963,0.00051
2459322.413552,0.99971,0.00051
2459322.414941,1.00002,0.00051
2459322.416330,0.99934,0.00051
2459322.417718,1.00047,0.00051
2459322.419107,1.00126,0.00051
2459322.420496,1.00031,0.00051
2459322.421885,1.00004,0.00051
2459322.423274,1.00004,0.00051
2459322.424663,0.99995,0.00051
2459322.426052,0.99944,0.00051
2459322.427441,1.00111,0.00051
2459322.428829,1.00034,0.00051
2459322.430218,1.00089,0.00051
2459322.431607,0.99976,0.00051
2459322.432996,1.00072,0.00051
2459322.434385,1.00028,0.00051
2459322.435774,1.00086,0.00051
2459322.437163,1.00012,0.00051
2459322.438552,0.99987,0.00051
2459322.439941,1.00028,0.00051
2459322.441329,1.00073,0.00051
2459322.442718,0.99984,0.00051
2459322.444107,0.99947,0.00051
2459322.445496,1.00044,0.00051
2459322.446885,1.00035,0.00051
2459322.448274,0.99943,0.00051
2459322.449663,1.00013,0.00051
2459322.451052,1.00008,0.00051
2459322.452440,0.99991,0.00051
2459322.453829,0.99991,0.00051
2459322.455218,0.99965,0.00051
2459322.456607,1.00070,0.00051
2459322.457996,0.99933,0.00051
2459322.459385,0.99904,0.00051
2459322.460774,1.00089,0.00051
2459322.462163,0.99997,0.00051
2459322.463551,1.00012,0.00051
2459322.464940,0.99977,0.00051
2459322.466329,0.99941,0.00051
2459322.467718,1.00016,0.00051
2459322.469107,1.00002,0.00051
2459322.470496,0.99934,0.00051
2459322.471885,1.00066,0.00051
2459322.473274,1.00041,0.00051
2459322.474663,1.00118,0.00051
2459322.476051,1.00048,0.00051
2459322.477440,0.99976,0.00051
2459322.478829,1.00083,0.00051
2459322.480218,0.99972,0.00051
2459322.481607,0.99943,0.00051
2459322.482996,0.99986,0.00051
2459322.484385,1.00064,0.00051
2459322.485774,1.00146,0.00051
2459322.487162,1.00062,0.00051
2459322.488551,0.99923,0.00051
2459322.489940,1.00019,0.00051
2459322.491329,1.00054,0.00051
2459322.492718,1.00072,0.00051
2459322.494107,1.00039,0.00051
2459322.495496,1.00003,0.00051
2459322.496885,1.00025,0.00051
2459322.498273,1.00008,0.00051
2459322.499662,1.00028,0.00051
2459322.501051,1.00050,0.00051
2459322.502440,0.99991,0.00051
2459322.503829,1.00074,0.00051
2459322.505218,1.00132,0.00051
2459322.506607,1.00028,0.00051
2459322.507996,1.00019,0.00051
2459322.509385,0.99997,0.00051
2459322.510773,0.99932,0.00051
2459322.512162,0.99994,0.00051
2459322.513551,1.00053,0.00051
2459322.514940,0.99973,0.00051
2459322.516329,1.00051,0.00051
2459322.517718,1.00048,0.00051
2459322.519107,1.00035,0.00051
2459322.520496,1.00132,0.00051
2459322.521884,1.00063,0.00051
2459322.523273,0.99995,0.00051
2459322.524662,1.00048,0.00051
2459322.526051,1.00076,0.00051
2459322.527440,1.00071,0.00051
2459322.528829,0.99890,0.00051
2459322.530218,1.00007,0.00051
2459322.531607,0.99991,0.00051
2459322.532995,0.99984,0.00051
2459322.534384,0.99983,0.00051
2459322.535773,1.00020,0.00051
2459322.537162,1.00058,0.00051
2459322.538551,1.00078,0.00051
2459322.539940,0.99886,0.00051
2459322.541329,1.00008,0.00051
2459322.542718,1.00028,0.00051
2459322.544107,1.00062,0.00051
2459322.545495,0.99981,0.00051
2459322.546884,0.99981,0.00051
2459322.548273,1.00036,0.00051
2459322.549662,1.00068,0.00051
2459322.551051,1.00040,0.00051
2459322.552440,1.00142,0.00051
2459322.553829,1.00044,0.00051
2459322.555218,1.00040,0.00051
2459322.556606,1.00004,0.00051
2459322.557995,1.00010,0.00051
2459322.559384,0.99914,0.00051
2459322.560773,0.99908,0.00051
2459322.562162,1.00113,0.00051
2459322.563551,0.99910,0.00051
2459322.564940,1.00117,0.00051
2459322.566329,0.99920,0.00051
2459322.567717,0.99935,0.00051
2459322.569106,1.00063,0.00051
2459322.570495,0.99939,0.00051
2459322.571884,1.00042,0.00051
2459322.573273,1.00009,0.00051
2459322.574662,0.99987,0.00051
2459322.576051,1.00081,0.00051
2459322.577440,0.99912,0.00051
2459322.578829,1.00027,0.00051
2459322.580217,1.00038,0.00051
2459322.581606,1.00045,0.00051
2459322.582995,1.00021,0.00051
2459322.584384,0.99978,0.00051
2459322.585773,1.00014,0.00051
2459322.587162,1.00001,0.00051
2459322.588551,0.99915,0.00051
2459322.589940,0.99987,0.00051
2459322.591328,1.00025,0.00051
2459322.592717,0.99973,0.00051
2459322.594106,0.99946,0.00051
2459322.595495,1.00091,0.00051
2459322.596884,0.99954,0.00051
2459322.598273,0.99965,0.00051
2459322.599662,1.00091,0.00051
2459322.601051,1.00014,0.00051
2459322.602439,0.99957,0.00051
2459322.603828,0.99980,0.00051
2459322.605217,0.99984,0.00051
2459322.606606,0.99997,0.00051
2459322.607995,0.99926,0.00051
2459322.609384,1.00001,0.00051
2459322.610773,0.99985,0.00051
2459322.612162,1.00006,0.00051
2459322.613550,1.00013,0.00051
2459322.614939,1.00033,0.00051
2459322.616328,1.00077,0.00051
2459322.617717,0.99975,0.00051
2459322.619106,0.99994,0.00051
2459322.620495,1.00039,0.00051
2459322.621884,1.00041,0.00051
2459322.623273,1.00018,0.00051
2459322.624662,0.99935,0.00051
2459322.626050,1.00019,0.00051
2459322.627439,0.99917,0.00051
2459322.628828,1.00065,0.00051
2459322.630217,0.99977,0.00051
2459322.631606,1.00016,0.00051
2459322.632995,0.99925,0.00051
2459322.634384,0.99947,0.00051
2459322.635773,0.99985,0.00051
2459322.637161,0.99973,0.00051
2459322.638550,1.00023,0.00051
2459322.639939,0.99958,0.00051
2459322.641328,1.00054,0.00051
2459322.642717,1.00031,0.00051
2459322.644106,1.00042,0.00051
2459322.645495,0.99955,0.00051
2459322.646884,1.00006,0.00051
2459322.648272,1.00000,0.00051
2459322.649661,1.00018,0.00051
2459322.651050,1.00016,0.00051
2459322.652439,1.00032,0.00051
2459322.653828,1.00020,0.00051
2459322.655217,0.99998,0.00051
2459322.656606,1.00090,0.00051
2459322.657995,1.00040,0.00051
2459322.659384,0.99976,0.00051
2459322.660772,0.99980,0.00051
2459322.662161,0.99993,0.00051
2459322.663550,0.99975,0.00051
2459322.664939,0.99966,0.00051
2459322.666328,0.99961,0.00051
2459322.667717,1.00017,0.00051
2459322.669106,1.00068,0.00051
2459322.670495,0.99966,0.00051
2459322.671883,1.00044,0.00051
2459322.673272,1.00028,0.00051
2459322.674661,0.99905,0.00051
2459322.676050,0.99916,0.00051
2459322.677439,0.99996,0.00051
2459322.678828,1.00016,0.00051
2459322.680217,1.00035,0.00051
2459322.681606,0.99967,0.00051
2459322.682994,1.00040,0.00051
2459322.684383,0.99964,0.00051
2459322.685772,0.99949,0.00051
2459322.687161,1.00154,0.00051
2459322.688550,0.99883,0.00051
2459322.689939,0.99987,0.00051
2459322.691328,1.00035,0.00051
2459322.692717,0.99952,0.00051
2459322.694106,1.00072,0.00051
2459322.695494,1.00038,0.00051
2459322.696883,1.00016,0.00051
2459322.698272,1.00086,0.00051
2459322.699661,1.00034,0.00051
2459322.701050,1.00009,0.00051
2459322.702439,0.99957,0.00051
2459322.703828,1.00040,0.00051
2459322.705217,1.00119,0.00051
2459322.706605,1.00057,0.00051
2459322.707994,1.00026,0.00051
2459322.709383,1.00099,0.00051
2459322.710772,0.99946,0.00051
2459322.712161,0.99972,0.00051
2459322.713550,0.99975,0.00051
2459322.714939,1.00011,0.00051
2459322.716328,1.00082,0.00051
2459322.717716,1.00033,0.00051
2459322.719105,1.00004,0.00051
2459322.720494,1.00008,0.00051
2459322.721883,1.00030,0.00051
2459322.723272,1.00044,0.00051
2459322.724661,0.99951,0.00051
2459322.726050,0.99977,0.00051
2459322.727439,1.00031,0.00051
2459322.728828,0.99992,0.00051
2459322.730216,0.99965,0.00051
2459322.731605,0.99899,0.00051
2459322.732994,1.00042,0.00051
2459322.734383,0.99947,0.00051
2459322.735772,0.99966,0.00051
2459322.737161,0.99927,0.00051
2459322.738550,0.99980,0.00051
2459322.739939,0.99955,0.00051
2459322.741327,0.99995,0.00051
2459322.742716,1.00071,0.00051
2459322.744105,0.99956,0.00051
2459322.745494,0.99951,0.00051
2459322.746883,1.00028,0.00051
2459322.748272,0.99957,0.00051
2459322.749661,0.99896,0.00051
2459322.751050,1.00014,0.00051
2459322.752438,0.99991,0.00051
2459322.753827,0.99978,0.00051
2459322.755216,0.99937,0.00051
2459322.756605,0.99987,0.00051
2459322.757994,1.00004,0.00051
2459322.759383,1.00051,0.00051
2459322.760772,1.00031,0.00051
2459322.762161,1.00038,0.00051
2459322.763549,0.99881,0.00051
2459322.764938,1.00007,0.00051
2459322.766327,0.99952,0.00051
2459322.767716,0.99942,0.00051
2459322.769105,1.00008,0.00051
2459322.770494,1.00004,0.00051
2459322.771883,0.99922,0.00051
2459322.773272,0.99958,0.00051
2459322.774661,0.99927,0.00051
2459322.776049,0.99925,0.00051
2459322.777438,0.99919,0.00051
2459322.778827,0.99952,0.00051
2459322.780216,0.99907,0.00051
2459322.781605,0.99955,0.00051
2459322.782994,0.99896,0.00051
2459322.784383,0.99956,0.00051
2459322.785772,1.00023,0.00051
2459322.787160,1.00106,0.00051
2459322.788549,0.99943,0.00051
2459322.789938,0.99982,0.00051
2459322.791327,0.99937,0.00051
2459322.792716,1.00002,0.00051
2459322.794105,1.00017,0.00051
2459322.795494,0.99947,0.00051
2459322.796883,0.99949,0.00051
2459322.798271,0.99986,0.00051
2459322.799660,1.00050,0.00051
2459322.801049,0.99973,0.00051
2459322.802438,0.99970,0.00051
2459322.803827,0.99972,0.00051
2459322.805216,0.99924,0.00051
2459322.806605,1.00002,0.00051
2459322.807994,0.99919,0.00051
2459322.809383,0.99950,0.00051
2459322.810771,1.00014,0.00051
2459322.812160,0.99889,0.00051
2459322.813549,0.99973,0.00051
2459322.814938,0.99983,0.00051
2459322.816327,0.99968,0.00051
2459322.817716,1.00021,0.00051
2459322.819105,1.00003,0.00051
2459322.820494,1.00010,0.00051
2459322.821882,0.99934,0.00051
2459322.823271,0.99912,0.00051
2459322.824660,1.00020,0.00051
2459322.826049,1.00074,0.00051
2459322.827438,0.99913,0.00051
2459322.828827,1.00027,0.00051
2459322.830216,1.00042,0.00051
2459322.831605,0.99896,0.00051
2459322.832993,0.99910,0.00051
2459322.834382,0.99945,0.00051
2459322.835771,1.00009,0.00051
2459322.837160,1.00101,0.00051
2459322.838549,0.99910,0.00051
2459322.839938,0.99982,0.00051
2459322.841327,0.99967,0.00051
2459322.842716,1.00072,0.00051
2459322.844105,1.00029,0.00051
2459322.845493,0.99982,0.00051
2459322.846882,0.99957,0.00051
2459322.848271,1.00028,0.00051
2459322.849660,1.00060,0.00051
2459322.851049,1.00037,0.00051
2459322.852438,0.99883,0.00051
2459322.853827,1.00030,0.00051
2459322.855216,0.99982,0.00051
2459322.856604,0.99983,0.00051
2459322.857993,1.00010,0.00051
2459322.859382,1.00028,0.00051
2459322.860771,0.99926,0.00051
2459322.862160,0.99886,0.00051
2459322.863549,1.00018,0.00051
2459322.864938,0.99975,0.00051
2459322.866327,0.99998,0.00051
2459322.867715,0.99949,0.00051
2459322.869104,0.99917,0.00051
2459322.870493,0.99961,0.00051
2459322.871882,0.99986,0.00051
2459322.873271,1.00001,0.00051
2459322.874660,0.99936,0.00051
2459322.876049,0.99966,0.00051
2459322.877438,0.99992,0.00051
2459322.878826,0.99976,0.00051
2459322.880215,0.99915,0.00051
2459322.881604,0.99870,0.00051
2459322.882993,0.99953,0.00051
2459322.884382,0.99995,0.00051
2459322.885771,0.99945,0.00051
2459322.887160,0.99980,0.00051
2459322.888549,1.00070,0.00051
2459322.889938,0.99944,0.00051
2459322.891326,0.99945,0.00051
2459322.892715,1.00115,0.00051
2459322.894104,1.00007,0.00051
2459322.895493,0.99957,0.00051
2459322.896882,0.99984,0.00051
2459322.898271,1.00059,0.00051
2459322.899660,0.99993,0.00051
2459322.901049,0.99947,0.00051
2459322.902437,0.99930,0.00051
2459322.903826,1.00040,0.00051
2459322.905215,1.00015,0.00051
2459322.906604,1.00049,0.00051
2459322.907993,0.99944,0.00051
2459322.909382,1.00004,0.00051
2459322.910771,1.00033,0.00051
2459322.912160,0.99905,0.00051
2459322.913548,0.99998,0.00051
2459322.914937,1.00070,0.00051
2459322.916326,0.99919,0.00051
2459322.917715,0.99942,0.00051
2459322.919104,0.99998,0.00051
2459322.920493,1.00004,0.00051
2459322.921882,0.99978,0.00051
2459322.923271,0.99938,0.00051
2459322.924660,0.99961,0.00051
2459322.926048,1.00003,0.00051
2459322.927437,1.00069,0.00051
2459322.928826,1.00002,0.00051
2459322.930215,0.99931,0.00051
2459322.931604,0.99889,0.00051
2459322.932993,1.00002,0.00051
2459322.934382,0.99990,0.00051
2459322.935771,0.99984,0.00051
2459322.937159,0.99977,0.00051
2459322.938548,1.00094,0.00051
2459322.939937,1.00018,0.00051
2459322.941326,0.99937,0.00051
2459322.942715,1.00095,0.00051
2459322.944104,0.99942,0.00051
2459322.945493,1.00003,0.00051
2459322.946882,0.99999,0.00051
2459322.948270,0.99907,0.00051
2459322.949659,0.99928,0.00051
2459322.951048,1.00078,0.00051
2459322.952437,0.99972,0.00051
2459322.953826,0.99962,0.00051
2459322.955215,0.99989,0.00051
2459322.956604,0.99910,0.00051
2459322.957993,0.99992,0.00051
2459322.959382,0.99969,0.00051
2459322.960770,1.00000,0.00051
2459322.962159,0.99985,0.00051
2459322.963548,0.99980,0.00051
2459322.964937,0.99914,0.00051
2459322.966326,1.00051,0.00051
2459322.967715,0.99981,0.00051
2459322.969104,1.00041,0.00051
2459322.970493,0.99976,0.00051
2459322.971881,0.99965,0.00051
2459322.973270,0.99953,0.00051
2459322.974659,1.00062,0.00051
2459322.976048,0.99960,0.00051
2459322.977437,0.99995,0.00051
2459322.978826,0.99928,0.00051
2459322.980215,0.99964,0.00051
2459322.981604,0.99975,0.00051
2459322.982992,1.00036,0.00051
2459322.984381,1.00040,0.00051
2459322.985770,1.00148,0.00051
2459322.987159,1.00032,0.00051
2459322.988548,0.99958,0.00051
2459322.989937,0.99938,0.00051
2459322.991326,0.99918,0.00051
2459322.992715,0.99955,0.00051
2459322.994103,0.99999,0.00051
2459322.995492,1.00002,0.00051
2459322.996881,0.99967,0.00051
2459322.998270,0.99906,0.00051
2459322.999659,0.99999,0.00051
2459323.001048,0.99917,0.00051
2459323.002437,0.99984,0.00051
2459323.003826,0.99972,0.00051
2459323.005215,1.00009,0.00051
2459323.006603,1.00041,0.00051
2459323.007992,0.99944,0.00051
2459323.009381,0.99978,0.00051
2459323.010770,0.99966,0.00051
2459323.012159,1.00026,0.00051
2459323.013548,0.99931,0.00051
2459323.014937,0.99905,0.00051
2459323.016326,1.00039,0.00051
2459323.017714,0.99998,0.00051
2459323.019103,0.99992,0.00051
2459323.020492,0.99903,0.00051
2459323.021881,0.99970,0.00051
2459323.023270,0.99968,0.00051
2459323.024659,1.00066,0.00051
2459323.026048,0.99908,0.00051
2459323.027437,0.99919,0.00051
2459323.028825,0.99919,0.00051
2459323.030214,1.00038,0.00051
2459323.031603,1.00026,0.00051
2459323.032992,1.00019,0.00051
2459323.034381,0.99958,0.00051
2459323.035770,1.00006,0.00051
2459323.037159,0.99898,0.00051
2459323.038548,1.00048,0.00051
2459323.039937,0.99990,0.00051
2459323.041325,1.00031,0.00051
2459323.042714,1.00039,0.00051
2459323.044103,1.00020,0.00051
2459323.045492,1.00041,0.00051
2459323.046881,0.99947,0.00051
2459323.048270,0.99931,0.00051
2459323.049659,0.99961,0.00051
2459323.051048,1.00078,0.00051
2459323.052436,0.99985,0.00051
2459323.053825,0.99954,0.00051
2459323.055214,1.00079,0.00051
2459323.056603,1.00097,0.00051
2459323.057992,0.99959,0.00051
2459323.059381,1.00075,0.00051
2459323.060770,0.99861,0.00051
2459323.062159,0.99935,0.00051
2459323.063547,0.99966,0.00051
2459323.064936,0.99996,0.00051
2459323.066325,0.99966,0.00051
2459323.067714,0.99990,0.00051
2459323.069103,0.99879,0.00051
2459323.070492,0.99995,0.00051
2459323.071881,0.99961,0.00051
2459323.073270,1.00000,0.00051
2459323.074658,0.99993,0.00051
2459323.076047,0.99951,0.00051
2459323.077436,1.00024,0.00051
2459323.078825,0.99876,0.00051
2459323.080214,1.00037,0.00051
2459323.081603,0.99981,0.00051
2459323.082992,1.00004,0.00051
2459323.084381,0.99979,0.00051
2459323.085770,1.00036,0.00051
2459323.087158,0.99986,0.00051
2459323.088547,0.99957,0.00051
2459323.089936,1.00009,0.00051
2459323.091325,0.99997,0.00051
2459323.092714,1.00073,0.00051
2459323.094103,0.99957,0.00051
2459323.095492,0.99976,0.00051
2459323.096881,1.00033,0.00051
2459323.098269,1.00062,0.00051
2459323.099658,0.99968,0.00051
2459323.101047,0.99999,0.00051
2459323.102436,0.99965,0.00051
2459323.103825,1.00074,0.00051
2459323.105214,1.00076,0.00051
2459323.106603,0.99898,0.00051
2459323.107992,0.99995,0.00051
2459323.109380,1.00080,0.00051
2459323.110769,0.99926,0.00051
2459323.112158,0.99921,0.00051
2459323.113547,0.99964,0.00051
2459323.114936,1.00001,0.00051
2459323.116325,0.99939,0.00051
2459323.117714,0.99949,0.00051
2459323.119103,0.99945,0.00051
2459323.120492,1.00011,0.00051
2459323.121880,1.00057,0.00051
2459323.123269,1.00044,0.00051
2459323.124658,0.99957,0.00051
2459323.126047,0.99997,0.00051
2459323.127436,0.99992,0.00051
2459323.128825,1.00024,0.00051
2459323.130214,1.00019,0.00051
2459323.131603,1.00071,0.00051
2459323.132991,0.99961,0.00051
2459323.134380,1.00000,0.00051
2459323.135769,1.00025,0.00051
2459323.137158,1.00053,0.00051
2459323.138547,1.00016,0.00051
2459323.139936,0.99991,0.00051
2459323.141325,1.00031,0.00051
2459323.142714,0.99891,0.00051
2459323.144102,1.00022,0.00051
2459323.145491,1.00060,0.00051
2459323.146880,1.00050,0.00051
2459323.148269,0.99973,0.00051
2459323.149658,0.99986,0.00051
2459323.151047,0.99967,0.00051
2459323.152436,0.99966,0.00051
2459323.153825,1.00002,0.00051
2459323.155213,0.99977,0.00051
2459323.156602,0.99944,0.00051
2459323.157991,1.00069,0.00051
2459323.159380,0.99951,0.00051
2459323.160769,1.00015,0.00051
2459323.162158,0.99897,0.00051
2459323.163547,0.99882,0.00051
2459323.164936,0.99917,0.00051
2459323.166325,0.99901,0.00051
2459323.167713,0.99885,0.00051
2459323.169102,1.00001,0.00051
2459323.170491,0.99970,0.00051
2459323.171880,0.99974,0.00051
2459323.173269,0.99975,0.00051
2459323.174658,1.00014,0.00051
2459323.176047,0.99982,0.00051
2459323.177436,0.99969,0.00051
2459323.178824,1.00031,0.00051
2459323.180213,0.99975,0.00051
2459323.181602,1.00071,0.00051
2459323.182991,1.00007,0.00051
2459323.184380,0.99994,0.00051
2459323.185769,1.00045,0.00051
2459323.187158,0.99964,0.00051
2459323.188547,0.99956,0.00051
2459323.189935,0.99917,0.00051
2459323.191324,1.00073,0.00051
2459323.192713,1.00045,0.00051
2459323.194102,1.00011,0.00051
2459323.195491,0.99855,0.00051
2459323.196880,0.99988,0.00051
2459323.198269,1.00025,0.00051
2459323.199658,0.99933,0.00051
2459323.201046,1.00019,0.00051
2459323.202435,1.00054,0.00051
2459323.203824,1.00031,0.00051
2459323.205213,1.00058,0.00051
2459323.206602,0.99969,0.00051
2459323.207991,1.00023,0.00051
2459323.209380,1.00063,0.00051
2459323.210769,1.00034,0.00051
2459323.212158,0.99881,0.00051
2459323.213546,0.99983,0.00051
2459323.214935,0.99996,0.00051
2459323.216324,0.99943,0.00051
2459323.217713,1.00001,0.00051
2459323.219102,1.00003,0.00051
2459323.220491,0.99950,0.00051
2459323.221880,1.00077,0.00051
2459323.223269,1.00006,0.00051
2459323.224657,0.99977,0.00051
2459323.226046,0.99982,0.00051
2459323.227435,0.99952,0.00051
2459323.228824,1.00007,0.00051
2459323.230213,1.00030,0.00051
2459323.231602,0.99912,0.00051
2459323.232991,1.00017,0.00051
2459323.234380,1.00062,0.00051
2459323.235768,0.99978,0.00051
2459323.237157,0.99964,0.00051
2459323.238546,0.99902,0.00051
2459323.239935,1.00006,0.00051
2459323.241324,1.00049,0.00051
2459323.242713,0.99939,0.00051
2459323.244102,0.99984,0.00051
2459323.245491,1.00116,0.00051
2459323.246880,0.99969,0.00051
2459323.248268,0.99940,0.00051
2459323.249657,1.00096,0.00051
2459323.251046,0.99971,0.00051
2459323.252435,0.99978,0.00051
2459323.253824,0.99953,0.00051
2459323.255213,0.99991,0.00051
2459323.256602,0.99851,0.00051
2459323.257991,1.00058,0.00051
2459323.259379,1.00005,0.00051
2459323.260768,1.00084,0.00051
2459323.262157,0.99955,0.00051
2459323.263546,0.99990,0.00051
2459323.264935,0.99971,0.00051
2459323.266324,0.99973,0.00051
2459323.267713,0.99964,0.00051
2459323.269102,0.99973,0.00051
2459323.270490,0.99976,0.00051
2459323.271879,1.00047,0.00051
2459323.273268,1.00083,0.00051
2459323.274657,0.99969,0.00051
2459323.276046,1.00044,0.00051
2459323.277435,0.99900,0.00051
2459323.278824,1.00008,0.00051
2459323.280213,0.99914,0.00051
2459323.281601,0.99956,0.00051
2459323.282990,0.99938,0.00051
2459323.284379,0.99970,0.00051
2459323.285768,1.00023,0.00051
2459323.287157,0.99948,0.00051
2459323.288546,0.99907,0.00051
2459323.289935,1.00009,0.00051
2459323.291324,0.99971,0.00051
2459323.292713,0.99996,0.00051
2459323.294101,1.00028,0.00051
2459323.295490,0.99959,0.00051
2459323.296879,0.99990,0.00051
2459323.298268,1.00066,0.00051
2459323.299657,1.00099,0.00051
2459323.301046,0.99968,0.00051
2459323.302435,1.00007,0.00051
2459323.303824,0.99968,0.00051
2459323.305212,1.00067,0.00051
2459323.306601,0.99983,0.00051
2459323.307990,1.00072,0.00051
2459323.309379,0.99942,0.00051
2459323.310768,1.00001,0.00051
2459323.312157,1.00006,0.00051
2459323.313546,1.00008,0.00051
2459323.314935,0.99962,0.00051
2459323.316323,1.00032,0.00051
2459323.317712,0.99984,0.00051
2459323.319101,0.99943,0.00051
2459323.320490,1.00102,0.00051
2459323.321879,1.00052,0.00051
2459323.323268,0.99976,0.00051
2459323.324657,1.00015,0.00051
2459323.326046,0.99940,0.00051
2459323.327434,1.00035,0.00051
2459323.328823,0.99956,0.00051
2459323.330212,1.00051,0.00051
2459323.331601,1.00081,0.00051
2459323.332990,1.00033,0.00051
2459323.334379,0.99995,0.00051
2459323.335768,1.00017,0.00051
2459323.337157,0.99968,0.00051
2459323.338546,1.00059,0.00051
2459323.339934,0.99985,0.00051
2459323.341323,1.00008,0.00051
2459323.342712,1.00089,0.00051
2459323.344101,0.99976,0.00051
2459323.345490,0.99957,0.00051
2459323.346879,0.99935,0.00051
2459323.348268,0.99962,0.00051
2459323.349657,0.99918,0.00051
2459323.351045,0.99955,0.00051
2459323.352434,0.99939,0.00051
2459323.353823,1.00047,0.00051
2459323.355212,1.00091,0.00051
2459323.356601,0.99964,0.00051
2459323.357990,1.00021,0.00051
2459323.359379,1.00045,0.00051
2459323.360768,0.99993,0.00051
2459323.362156,0.99994,0.00051
2459323.363545,1.00052,0.00051
2459323.364934,1.00004,0.00051
2459323.366323,0.99966,0.00051
2459323.367712,1.00051,0.00051
2459323.369101,0.99997,0.00051
2459323.370490,1.00079,0.00051
2459323.371879,1.00034,0.00051
2459323.373267,0.99967,0.00051
2459323.374656,0.99936,0.00051
2459323.376045,1.00067,0.00051
2459323.377434,0.99950,0.00051
2459323.378823,1.00021,0.00051
2459323.380212,0.99979,0.00051
2459323.381601,1.00048,0.00051
2459323.382990,1.00032,0.00051
2459323.384379,0.99960,0.00051
2459323.385767,0.99866,0.00051
2459323.387156,1.00023,0.00051
2459323.388545,0.99983,0.00051
2459323.389934,0.99987,0.00051
2459323.391323,0.99940,0.00051
2459323.392712,0.99937,0.00051
2459323.394101,1.00001,0.00051
2459323.395490,0.99980,0.00051
2459323.396878,0.99978,0.00051
2459323.398267,1.00051,0.00051
2459323.399656,1.00085,0.00051
2459323.401045,1.00024,0.00051
2459323.402434,0.99997,0.00051
2459323.403823,1.00033,0.00051
2459323.405212,0.99983,0.00051
2459323.406601,0.99985,0.00051
2459323.407989,1.00001,0.00051
2459323.409378,1.00066,0.00051
2459323.410767,0.99956,0.00051
2459323.412156,1.00030,0.00051
2459323.413545,1.00034,0.00051
2459323.414934,0.99956,0.00051
2459323.416323,1.00021,0.00051
2459323.417712,0.99972,0.00051
2459323.419100,0.99974,0.00051
2459323.420489,0.99948,0.00051
2459323.421878,0.99953,0.00051
2459323.423267,1.00100,0.00051
2459323.424656,0.99994,0.00051
2459323.426045,1.00075,0.00051
2459323.427434,0.99980,0.00051
2459323.428823,0.99951,0.00051
2459323.430212,0.99954,0.00051
2459323.431600,0.99979,0.00051
2459323.432989,1.00041,0.00051
2459323.434378,0.99922,0.00051
2459323.435767,0.99991,0.00051
2459323.437156,1.00053,0.00051
2459323.438545,0.99979,0.00051
2459323.439934,0.99997,0.00051
2459323.441323,0.99901,0.00051
2459323.442711,1.00034,0.00051
2459323.444100,0.99965,0.00051
2459323.445489,1.00063,0.00051
2459323.446878,0.99964,0.00051
2459323.448267,0.99955,0.00051
2459323.449656,1.00017,0.00051
2459323.451045,0.99977,0.00051
2459323.452434,0.99838,0.00051
2459323.453822,1.00132,0.00051
2459323.455211,0.99972,0.00051
2459323.456600,1.00006,0.00051
2459323.457989,1.00080,0.00051
2459323.459378,0.99986,0.00051
2459323.460767,1.00027,0.00051
2459323.462156,0.99982,0.00051
2459323.463545,0.99992,0.00051
2459323.464933,0.99932,0.00051
2459323.466322,0.99996,0.00051
2459323.467711,0.99990,0.00051
2459323.469100,1.00076,0.00051
2459323.470489,0.99994,0.00051
2459323.471878,0.99937,0.00051
2459323.473267,0.99993,0.00051
2459323.474656,0.99947,0.00051
2459323.476045,0.99976,0.00051
2459323.477433,1.00070,0.00051
2459323.478822,1.00060,0.00051
2459323.480211,0.99958,0.00051
2459323.481600,1.00047,0.00051
2459323.482989,0.99967,0.00051
2459323.484378,0.99972,0.00051
2459323.485767,1.00043,0.00051
2459323.487156,0.99908,0.00051
2459323.488544,0.99931,0.00051
2459323.489933,0.99996,0.00051
2459323.491322,0.99967,0.00051
2459323.492711,1.00073,0.00051
2459323.494100,1.00017,0.00051
2459323.495489,1.00013,0.00051
2459323.496878,0.99991,0.00051
2459323.498267,1.00036,0.00051
2459323.499655,0.99975,0.00051
2459323.501044,0.99956,0.00051
2459323.502433,0.99860,0.00051
2459323.503822,0.99996,0.00051
2459323.505211,0.99924,0.00051
2459323.506600,0.99971,0.00051
2459323.507989,0.99925,0.00051
2459323.509378,0.99989,0.00051
2459323.510766,0.99960,0.00051
2459323.512155,1.00043,0.00051
2459323.513544,0.99953,0.00051
2459323.514933,1.00099,0.00051
2459323.516322,1.00061,0.00051
2459323.517711,1.00097,0.00051
2459323.519100,1.00035,0.00051
2459323.520489,0.99895,0.00051
2459323.521878,0.99980,0.00051
2459323.523266,1.00039,0.00051
2459323.524655,1.00106,0.00051
2459323.526044,1.00041,0.00051
2459323.527433,0.99970,0.00051
2459323.528822,1.00028,0.00051
2459323.530211,0.99933,0.00051
2459323.531600,0.99989,0.00051
2459323.532989,0.99992,0.00051
2459323.534377,1.00025,0.00051
2459323.535766,0.99924,0.00051
2459323.537155,0.99982,0.00051
2459323.538544,0.99980,0.00051
2459323.539933,0.99988,0.00051
2459323.541322,1.00146,0.00051
2459323.542711,1.00081,0.00051
2459323.544100,0.99997,0.00051
2459323.545488,0.99975,0.00051
2459323.546877,0.99997,0.00051
2459323.548266,0.99976,0.00051
2459323.549655,1.00029,0.00051
2459323.551044,1.00016,0.00051
2459323.552433,0.99923,0.00051
2459323.553822,0.99990,0.00051
2459323.555211,1.00064,0.00051
2459323.556599,1.00002,0.00051
2459323.557988,1.00023,0.00051
2459323.559377,0.99935,0.00051
2459323.560766,0.99974,0.00051
2459323.562155,1.00012,0.00051
2459323.563544,0.99988,0.00051
2459323.564933,0.99948,0.00051
2459323.566322,1.00036,0.00051
2459323.567711,1.00055,0.00051
2459323.569099,0.99939,0.00051
2459323.570488,1.00021,0.00051
2459323.571877,1.00028,0.00051
2459323.573266,0.99994,0.00051
2459323.574655,1.00011,0.00051
2459323.576044,1.00026,0.00051
2459323.577433,0.99894,0.00051
2459323.578822,1.00041,0.00051
2459323.580210,1.00037,0.00051
2459323.581599,0.99992,0.00051
2459323.582988,0.99956,0.00051
2459323.584377,0.99959,0.00051
2459323.585766,1.00022,0.00051
2459323.587155,1.00077,0.00051
2459323.588544,0.99939,0.00051
2459323.589933,0.99935,0.00051
2459323.591321,0.99914,0.00051
2459323.592710,1.00135,0.00051
2459323.594099,1.00074,0.00051
2459323.595488,1.00096,0.00051
2459323.596877,0.99948,0.00051
2459323.598266,0.99970,0.00051
2459323.599655,1.00082,0.00051
2459323.601044,0.99979,0.00051
2459323.602432,0.99981,0.00051
2459323.603821,1.00136,0.00051
2459323.605210,1.00093,0.00051
2459323.606599,0.99987,0.00051
2459323.607988,1.00036,0.00051
2459323.609377,0.99973,0.00051
2459323.610766,0.99922,0.00051
2459323.612155,0.99958,0.00051
2459323.613544,0.99953,0.00051
2459323.614932,1.00044,0.00051
2459323.616321,0.99999,0.00051
2459323.617710,1.00005,0.00051
2459323.619099,0.99987,0.00051
2459323.620488,0.99910,0.00051
2459323.621877,1.00024,0.00051
2459323.623266,0.99946,0.00051
2459323.624655,1.00008,0.00051
2459323.626043,1.00042,0.00051
2459323.627432,1.00101,0.00051
2459323.628821,1.00074,0.00051
2459323.630210,0.99901,0.00051
2459323.631599,1.00021,0.00051
2459323.632988,1.00002,0.00051
2459323.634377,1.00001,0.00051
2459323.635766,0.99979,0.00051
2459323.637154,0.99962,0.00051
2459323.638543,1.00047,0.00051
2459323.639932,0.99946,0.00051
2459323.641321,0.99988,0.00051
2459323.642710,1.00085,0.00051
2459323.644099,1.00014,0.00051
2459323.645488,0.99973,0.00051
2459323.646877,0.99945,0.00051
2459323.648265,0.99934,0.00051
2459323.649654,1.00105,0.00051
2459323.651043,0.99982,0.00051
2459323.652432,1.00028,0.00051
2459323.653821,0.99914,0.00051
2459323.655210,0.99923,0.00051
2459323.656599,0.99973,0.00051
2459323.657988,0.99934,0.00051
2459323.659377,0.99952,0.00051
2459323.660765,1.00077,0.00051
2459323.662154,1.00014,0.00051
2459323.663543,1.00021,0.00051
2459323.664932,0.99996,0.00051
2459323.666321,1.00034,0.00051
2459323.667710,0.99977,0.00051
2459323.669099,1.00008,0.00051
2459323.670488,0.99983,0.00051
2459323.671876,0.99880,0.00051
2459323.673265,1.00079,0.00051
2459323.674654,1.00024,0.00051
2459323.676043,0.99938,0.00051
2459323.677432,0.99993,0.00051
2459323.678821,1.00094,0.00051
2459323.680210,0.99963,0.00051
2459323.681599,0.99957,0.00051
2459323.682987,0.99936,0.00051
2459323.684376,0.99943,0.00051
2459323.685765,0.99964,0.00051
2459323.687154,1.00002,0.00051
2459323.688543,1.00028,0.00051
2459323.689932,0.99998,0.00051
2459323.691321,1.00036,0.00051
2459323.692710,0.99943,0.00051
2459323.694098,1.00061,0.00051
2459323.695487,1.00060,0.00051
2459323.696876,1.00029,0.00051
2459323.698265,0.99977,0.00051
2459323.699654,0.99964,0.00051
2459323.701043,0.99963,0.00051
2459323.702432,0.99990,0.00051
2459323.703821,0.99988,0.00051
2459323.705209,0.99924,0.00051
2459323.706598,1.00037,0.00051
2459323.707987,0.99953,0.00051
2459323.709376,1.00056,0.00051
2459323.710765,1.00059,0.00051
2459323.712154,1.00019,0.00051
2459323.713543,1.00094,0.00051
2459323.714932,0.99999,0.00051
2459323.716321,1.00070,0.00051
2459323.717709,0.99935,0.00051
2459323.719098,0.99947,0.00051
2459323.720487,1.00011,0.00051
2459323.721876,1.00014,0.00051
2459323.723265,1.00011,0.00051
2459323.724654,0.99967,0.00051
2459323.726043,0.99967,0.00051
2459323.727432,0.99990,0.00051
2459323.728820,0.99963,0.00051
2459323.730209,1.00108,0.00051
2459323.731598,1.00031,0.00051
2459323.732987,0.99963,0.00051
2459323.734376,0.99977,0.00051
2459323.735765,0.99958,0.00051
2459323.737154,0.99967,0.00051
2459323.738543,1.00020,0.00051
2459323.739931,1.00027,0.00051
2459323.741320,1.00041,0.00051
2459323.742709,0.99935,0.00051
2459323.744098,0.99995,0.00051
2459323.745487,1.00025,0.00051
2459323.746876,1.00033,0.00051
2459323.748265,1.00010,0.00051
2459323.749654,0.99994,0.00051
2459323.751042,1.00105,0.00051
2459323.752431,0.99943,0.00051
2459323.753820,1.00009,0.00051
2459323.755209,0.99955,0.00051
2459323.756598,1.00122,0.00051
2459323.757987,0.99973,0.00051
2459323.759376,0.99909,0.00051
2459323.760765,0.99980,0.00051
2459323.762154,0.99936,0.00051
2459323.763542,0.99962,0.00051
2459323.764931,1.00063,0.00051
2459323.766320,0.99924,0.00051
2459323.767709,0.99938,0.00051
2459323.769098,1.00125,0.00051
2459323.770487,0.99972,0.00051
2459323.771876,0.99970,0.00051
2459323.773265,1.00017,0.00051
2459323.774653,1.00025,0.00051
2459323.776042,0.99931,0.00051
2459323.777431,1.00015,0.00051
2459323.778820,0.99954,0.00051
2459323.780209,1.00083,0.00051
2459323.781598,1.00007,0.00051
2459323.782987,0.99960,0.00051
2459323.784376,1.00050,0.00051
2459323.785764,1.00132,0.00051
2459323.787153,1.00048,0.00051
2459323.788542,1.00017,0.00051
2459323.789931,1.00064,0.00051
2459323.791320,0.99881,0.00051
2459323.792709,1.00084,0.00051
2459323.794098,1.00034,0.00051
2459323.795487,1.00005,0.00051
2459323.796875,0.99989,0.00051
2459323.798264,1.00044,0.00051
2459323.799653,1.00003,0.00051
2459323.801042,1.00001,0.00051
2459323.802431,1.00067,0.00051
2459323.803820,1.00048,0.00051
2459323.805209,0.99986,0.00051
2459323.806598,1.00055,0.00051
2459323.807986,1.00005,0.00051
2459323.809375,0.99921,0.00051
2459323.810764,0.99997,0.00051
2459323.812153,1.00051,0.00051
2459323.813542,1.00057,0.00051
2459323.814931,1.00041,0.00051
2459323.816320,1.00021,0.00051
2459323.817709,1.00013,0.00051
2459323.819098,0.99997,0.00051
2459323.820486,0.99981,0.00051
2459323.821875,0.99966,0.00051
2459323.823264,1.00090,0.00051
2459323.824653,0.99980,0.00051
2459323.826042,0.99969,0.00051
2459323.827431,1.00009,0.00051
2459323.828820,1.00053,0.00051
2459323.830209,0.99946,0.00051
2459323.831597,0.99930,0.00051
2459323.832986,1.00009,0.00051
2459323.834375,1.00040,0.00051
2459323.835764,1.00000,0.00051
2459323.837153,0.99964,0.00051
2459323.838542,1.00015,0.00051
2459323.839931,1.00040,0.00051
2459323.841320,0.99949,0.00051
2459323.842708,1.00024,0.00051
2459323.844097,0.99936,0.00051
2459323.845486,1.00019,0.00051
2459323.846875,1.00107,0.00051
2459323.848264,0.99993,0.00051
2459323.849653,1.00006,0.00051
2459323.851042,0.99971,0.00051
2459323.852431,1.00091,0.00051
2459323.853819,1.00052,0.00051
2459323.855208,1.00044,0.00051
2459323.856597,1.00062,0.00051
2459323.857986,1.00099,0.00051
2459323.859375,1.00019,0.00051
2459323.860764,0.99991,0.00051
2459323.862153,1.00042,0.00051
2459323.863542,1.00064,0.00051
2459323.864931,1.00105,0.00051
2459323.866319,1.00129,0.00051
2459323.867708,1.00040,0.00051
2459323.869097,0.99875,0.00051
2459323.870486,1.00024,0.00051
2459323.871875,0.99902,0.00051
2459323.873264,1.00015,0.00051
2459323.874653,0.99990,0.00051
2459323.876042,1.00068,0.00051
2459323.877430,0.99984,0.00051
2459323.878819,1.00000,0.00051
2459323.880208,1.00020,0.00051
2459323.881597,0.99994,0.00051
2459323.882986,0.99923,0.00051
2459323.884375,1.00075,0.00051
2459323.885764,1.00013,0.00051
2459323.887153,0.99955,0.00051
2459323.888541,1.00054,0.00051
2459323.889930,1.00034,0.00051
2459323.891319,1.00029,0.00051
2459323.892708,1.00050,0.00051
2459323.894097,0.99937,0.00051
2459323.895486,1.00030,0.00051
2459323.896875,1.00018,0.00051
2459323.898264,1.00026,0.00051
2459323.899652,1.00081,0.00051
2459323.901041,1.00001,0.00051
2459323.902430,0.99999,0.00051
2459323.903819,1.00079,0.00051
2459323.905208,1.00032,0.00051
2459323.906597,0.99944,0.00051
2459323.907986,1.00109,0.00051
2459323.909375,1.00100,0.00051
2459323.910763,0.99937,0.00051
2459323.912152,1.00138,0.00051
2459323.913541,0.99966,0.00051
2459323.914930,1.00013,0.00051
2459323.916319,0.99918,0.00051
2459323.917708,1.00087,0.00051
2459323.919097,1.00092,0.00051
2459323.920486,1.00021,0.00051
2459323.921875,1.00020,0.00051
2459323.923263,1.00054,0.00051
2459323.924652,0.99997,0.00051
2459323.926041,0.99974,0.00051
2459323.927430,0.99924,0.00051
2459323.928819,0.99971,0.00051
2459323.930208,1.00006,0.00051
2459323.931597,1.00063,0.00051
2459323.932986,1.00090,0.00051
2459323.934374,1.00025,0.00051
2459323.935763,1.00126,0.00051
2459323.937152,0.99939,0.00051
2459323.938541,0.99938,0.00051
2459323.939930,1.00023,0.00051
2459323.941319,1.00143,0.00051
2459323.942708,0.99884,0.00051
2459323.944097,1.00030,0.00051
2459323.945485,1.00068,0.00051
2459323.946874,1.00059,0.00051
2459323.948263,1.00020,0.00051
2459323.949652,1.00033,0.00051
2459323.951041,0.99966,0.00051
2459323.952430,1.00118,0.00051
2459323.953819,0.99990,0.00051
2459323.955208,0.99971,0.00051
2459323.956596,1.00044,0.00051
2459323.957985,0.99967,0.00051
2459323.959374,1.00025,0.00051
2459323.960763,1.00000,0.00051
2459323.962152,0.99927,0.00051
2459323.963541,1.00110,0.00051
2459323.964930,1.00025,0.00051
2459323.966319,1.00042,0.00051
2459323.967707,0.99966,0.00051
2459323.969096,1.00118,0.00051
2459323.970485,0.99906,0.00051
2459323.971874,1.00017,0.00051
2459323.973263,1.00048,0.00051
2459323.974652,0.99995,0.00051
2459323.976041,1.00044,0.00051
2459323.977430,0.99891,0.00051
2459323.978819,1.00024,0.00051
2459323.980207,1.00011,0.00051
2459323.981596,1.00055,0.00051
2459323.982985,0.99986,0.00051
2459323.984374,1.00047,0.00051
2459323.985763,1.00020,0.00051
2459323.987152,0.99940,0.00051
2459323.988541,1.00011,0.00051
2459323.989930,1.00074,0.00051
2459323.991318,1.00113,0.00051
2459323.992707,0.99923,0.00051
2459323.994096,1.00022,0.00051
2459323.995485,1.00109,0.00051
2459323.996874,1.00080,0.00051
2459323.998263,1.00114,0.00051
2459323.999652,0.99951,0.00051
2459324.001041,1.00006,0.00051
2459324.002429,1.00068,0.00051
2459324.003818,1.00029,0.00051
2459324.005207,0.99973,0.00051
2459324.006596,1.00076,0.00051
2459324.007985,0.99970,0.00051
2459324.009374,1.00107,0.00051
2459324.010763,0.99937,0.00051
2459324.012152,0.99987,0.00051
2459324.013540,1.00044,0.00051
2459324.014929,1.00181,0.00051
2459324.016318,0.99999,0.00051
2459324.017707,0.99985,0.00051
2459324.019096,1.00012,0.00051
2459324.020485,0.99927,0.00051
2459324.021874,1.00024,0.00051
2459324.023263,1.00047,0.00051
2459324.024651,1.00028,0.00051
2459324.026040,0.99987,0.00051
2459324.027429,0.99999,0.00051
2459324.028818,1.00028,0.00051
2459324.030207,0.99955,0.00051
2459324.031596,0.99969,0.00051
2459324.032985,1.00043,0.00051
2459324.034374,1.00016,0.00051
2459324.035763,1.00037,0.00051
2459324.037151,1.00077,0.00051
2459324.038540,1.00033,0.00051
2459324.039929,1.00041,0.00051
2459324.041318,0.99924,0.00051
2459324.042707,0.99980,0.00051
2459324.044096,1.00083,0.00051
2459324.045485,0.99984,0.00051
2459324.046874,1.00104,0.00051
2459324.048262,1.00021,0.00051
2459324.049651,0.99979,0.00051
2459324.051040,1.00081,0.00051
2459324.052429,1.00030,0.00051
2459324.053818,1.00027,0.00051
2459324.055207,0.99906,0.00051
2459324.056596,1.00014,0.00051
2459324.057985,1.00043,0.00051
2459324.059373,1.00055,0.00051
2459324.060762,0.99987,0.00051
2459324.062151,1.00048,0.00051
2459324.063540,1.00075,0.00051
2459324.064929,0.99990,0.00051
2459324.066318,0.99969,0.00051
2459324.067707,0.99978,0.00051
2459324.069096,1.00109,0.00051
2459324.070484,1.00045,0.00051
2459324.071873,0.99948,0.00051
2459324.073262,0.99937,0.00051
2459324.074651,1.00112,0.00051
2459324.076040,0.99961,0.00051
2459324.077429,1.00010,0.00051
2459324.078818,1.00015,0.00051
2459324.080207,1.00002,0.00051
2459324.081595,0.99952,0.00051
2459324.082984,1.00048,0.00051
2459324.084373,1.00033,0.00051
2459324.085762,1.00073,0.00051
2459324.087151,0.99917,0.00051
2459324.088540,1.00031,0.00051
2459324.089929,1.00041,0.00051
2459324.091318,1.00026,0.00051
2459324.092707,1.00094,0.00051
2459324.094095,1.00001,0.00051
2459324.095484,1.00027,0.00051
2459324.096873,1.00094,0.00051
2459324.098262,1.00018,0.00051
2459324.099651,1.00117,0.00051
2459324.101040,1.00062,0.00051
2459324.102429,1.00020,0.00051
2459324.103818,1.00046,0.00051
2459324.105206,1.00033,0.00051
2459324.106595,1.00024,0.00051
2459324.107984,0.99991,0.00051
2459324.109373,1.00091,0.00051
2459324.110762,1.00086,0.00051
2459324.112151,0.99972,0.00051
2459324.113540,0.99907,0.00051
2459324.114929,0.99979,0.00051
2459324.116317,1.00034,0.00051
2459324.117706,1.00037,0.00051
2459324.119095,0.99904,0.00051
2459324.120484,0.99905,0.00051
2459324.121873,1.00102,0.00051
2459324.123262,0.99940,0.00051
2459324.124651,1.00028,0.00051
2459324.126040,1.00063,0.00051
2459324.127428,0.99979,0.00051
2459324.128817,1.00097,0.00051
2459324.130206,1.00072,0.00051
2459324.131595,1.00012,0.00051
2459324.132984,0.99955,0.00051
2459324.134373,0.99979,0.00051
2459324.135762,1.00051,0.00051
2459324.137151,0.99981,0.00051
2459324.138539,0.99910,0.00051
2459324.139928,1.00004,0.00051
2459324.141317,1.00080,0.00051
2459324.142706,0.99965,0.00051
2459324.144095,1.00076,0.00051
2459324.145484,1.00098,0.00051
2459324.146873,1.00103,0.00051
2459324.148262,0.99993,0.00051
2459324.149650,1.00185,0.00051
2459324.151039,1.00043,0.00051
2459324.152428,0.99944,0.00051
2459324.153817,0.99884,0.00051
2459324.155206,1.00081,0.00051
2459324.156595,1.00061,0.00051
2459324.157984,1.00010,0.00051
2459324.159373,1.00018,0.00051
2459324.160762,1.00011,0.00051
2459324.162150,0.99966,0.00051
2459324.163539,1.00051,0.00051
2459324.164928,0.99880,0.00051
2459324.166317,1.00070,0.00051
2459324.167706,1.00051,0.00051
2459324.169095,0.99965,0.00051
2459324.170484,1.00001,0.00051
2459324.171873,0.99957,0.00051
2459324.173261,1.00052,0.00051
2459324.174650,0.99940,0.00051
2459324.176039,1.00029,0.00051
2459324.177428,1.00040,0.00051
2459324.178817,0.99893,0.00051
2459324.180206,1.00017,0.00051
2459324.181595,1.00083,0.00051
2459324.182984,0.99897,0.00051
2459324.184372,0.99966,0.00051
2459324.185761,1.00024,0.00051
2459324.187150,1.00024,0.00051
2459324.188539,1.00066,0.00051
2459324.189928,1.00037,0.00051
2459324.191317,1.00043,0.00051
2459324.192706,1.00046,0.00051
2459324.194095,0.99943,0.00051
2459324.195483,1.00039,0.00051
2459324.196872,0.99951,0.00051
2459324.198261,1.00026,0.00051
2459324.199650,1.00057,0.00051
2459324.201039,0.99987,0.00051
2459324.202428,0.99974,0.00051
2459324.203817,1.00026,0.00051
2459324.205206,0.99922,0.00051
2459324.206594,0.99993,0.00051
2459324.207983,0.99931,0.00051
2459324.209372,1.00046,0.00051
2459324.210761,0.99954,0.00051
2459324.212150,0.99887,0.00051
2459324.213539,1.00060,0.00051
2459324.214928,0.99920,0.00051
2459324.216317,0.99990,0.00051
2459324.217706,1.00074,0.00051
2459324.219094,0.99995,0.00051
2459324.220483,0.99950,0.00051
2459324.221872,1.00021,0.00051
2459324.223261,1.00153,0.00051
2459324.224650,0.99932,0.00051
2459324.226039,1.00030,0.00051
2459324.227428,0.99931,0.00051
2459324.228817,0.99992,0.00051
2459324.230205,1.00007,0.00051
2459324.231594,0.99995,0.00051
2459324.232983,0.99975,0.00051
2459324.234372,1.00076,0.00051
2459324.235761,0.99873,0.00051
2459324.237150,1.00003,0.00051
2459324.238539,0.99968,0.00051
2459324.239928,1.00026,0.00051
2459324.241316,1.00026,0.00051
2459324.242705,1.00014,0.00051
2459324.244094,0.99977,0.00051
2459324.245483,1.00020,0.00051
2459324.246872,0.99976,0.00051
2459324.248261,0.99954,0.00051
2459324.249650,0.99963,0.00051
2459324.251039,1.00003,0.00051
2459324.252427,0.99984,0.00051
2459324.253816,0.99819,0.00051
2459324.255205,1.00059,0.00051
2459324.256594,1.00006,0.00051
2459324.257983,0.99998,0.00051
2459324.259372,0.99928,0.00051
2459324.260761,1.00026,0.00051
2459324.262150,1.00014,0.00051
2459324.263538,1.00007,0.00051
2459324.264927,1.00039,0.00051
2459324.266316,1.00175,0.00051
2459324.267705,0.99900,0.00051
2459324.269094,1.00024,0.00051
2459324.270483,1.00067,0.00051
2459324.271872,0.99986,0.00051
2459324.273261,0.99873,0.00051
2459324.274649,1.00067,0.00051
2459324.276038,1.00010,0.00051
2459324.277427,1.00044,0.00051
2459324.278816,1.00004,0.00051
2459324.280205,1.00000,0.00051
2459324.281594,1.00010,0.00051
2459324.282983,1.00093,0.00051
2459324.284372,1.00037,0.00051
2459324.285761,1.00056,0.00051
2459324.287149,0.99934,0.00051
2459324.288538,0.99997,0.00051
2459324.289927,0.99989,0.00051
2459324.291316,1.00017,0.00051
2459324.292705,0.99932,0.00051
2459324.294094,1.00039,0.00051
2459324.295483,0.99943,0.00051
2459324.296872,1.00035,0.00051
2459324.298260,1.00065,0.00051
2459324.299649,0.99992,0.00051
2459324.301038,0.99948,0.00051
2459324.302427,1.00031,0.00051
2459324.303816,0.99962,0.00051
2459324.305205,1.00020,0.00051
2459324.306594,0.99983,0.00051
2459324.307983,1.00093,0.00051
2459324.309371,0.99981,0.00051
2459324.310760,1.00019,0.00051
2459324.312149,0.99885,0.00051
2459324.313538,0.99981,0.00051
2459324.314927,1.00036,0.00051
2459324.316316,1.00053,0.00051
2459324.317705,0.99947,0.00051
2459324.319094,1.00018,0.00051
2459324.320482,1.00022,0.00051
2459324.321871,1.00036,0.00051
2459324.323260,1.00024,0.00051
2459324.324649,0.99944,0.00051
2459324.326038,0.99977,0.00051
2459324.327427,0.99912,0.00051
2459324.328816,0.99995,0.00051
2459324.330205,1.00097,0.00051
2459324.331593,1.00044,0.00051
2459324.332982,0.99931,0.00051
2459324.334371,1.00061,0.00051
2459324.335760,0.99958,0.00051
2459324.337149,0.99975,0.00051
2459324.338538,1.00025,0.00051
2459324.339927,0.99926,0.00051
2459324.341316,0.99984,0.00051
2459324.342704,0.99986,0.00051
2459324.344093,1.00011,0.00051
2459324.345482,0.99946,0.00051
2459324.346871,1.00063,0.00051
2459324.348260,0.99998,0.00051
2459324.349649,0.99990,0.00051
2459324.351038,1.00071,0.00051
2459324.352427,1.00003,0.00051
2459324.353816,1.00065,0.00051
2459324.355204,1.00099,0.00051
2459324.356593,0.99934,0.00051
2459324.357982,1.00115,0.00051
2459324.359371,0.99964,0.00051
2459324.360760,0.99962,0.00051
2459324.362149,1.00043,0.00051
2459324.363538,0.99977,0.00051
2459324.364927,0.99904,0.00051
2459324.366315,0.99989,0.00051
2459324.367704,0.99966,0.00051
2459324.369093,0.99988,0.00051
2459324.370482,1.00037,0.00051
2459324.371871,1.00043,0.00051
2459324.373260,1.00056,0.00051
2459324.374649,0.99936,0.00051
2459324.376038,1.00044,0.00051
2459324.377426,1.00067,0.00051
2459324.378815,1.00100,0.00051
2459324.380204,1.00052,0.00051
2459324.381593,1.00047,0.00051
2459324.382982,0.99929,0.00051
2459324.384371,0.99998,0.00051
2459324.385760,1.00106,0.00051
2459324.387149,0.99978,0.00051
2459324.388537,1.00026,0.00051
2459324.389926,0.99960,0.00051
2459324.391315,1.00026,0.00051
2459324.392704,0.99976,0.00051
2459324.394093,1.00040,0.00051
2459324.395482,0.99980,0.00051
2459324.396871,1.00087,0.00051
2459324.398260,1.00004,0.00051
2459324.399648,0.99925,0.00051
2459324.401037,1.00016,0.00051
2459324.402426,1.00039,0.00051
2459324.403815,1.00009,0.00051
2459324.405204,0.99988,0.00051
2459324.406593,1.00027,0.00051
2459324.407982,1.00003,0.00051
2459324.409371,0.99938,0.00051
2459324.410759,1.00014,0.00051
2459324.412148,0.99872,0.00051
2459324.413537,0.99923,0.00051
2459324.414926,1.00018,0.00051
2459324.416315,1.00007,0.00051
2459324.417704,1.00052,0.00051
2459324.419093,1.00017,0.00051
2459324.420482,1.00094,0.00051
2459324.421870,0.99987,0.00051
2459324.423259,0.99942,0.00051
2459324.424648,0.99932,0.00051
2459324.426037,0.99988,0.00051
2459324.427426,1.00066,0.00051
2459324.428815,0.99938,0.00051
2459324.430204,0.99906,0.00051
2459324.431593,1.00013,0.00051
2459324.432982,1.00040,0.00051
2459324.434370,0.99978,0.00051
2459324.435759,0.99984,0.00051
2459324.437148,1.00078,0.00051
2459324.438537,0.99960,0.00051
2459324.439926,1.00060,0.00051
2459324.442704,0.99983,0.00051
2459324.444093,0.99972,0.00051
2459324.445481,1.00074,0.00051
2459324.446870,0.99989,0.00051
2459324.448259,0.99963,0.00051
2459324.449648,0.99956,0.00051
2459324.451037,0.99966,0.00051
2459324.452426,0.99981,0.00051
2459324.453815,1.00055,0.00051
2459324.455204,1.00036,0.00051
2459324.456592,0.99968,0.00051
2459324.457981,0.99980,0.00051
2459324.459370,1.00005,0.00051
2459324.460759,0.99943,0.00051
2459324.462148,1.00072,0.00051
2459324.463537,1.00112,0.00051
2459324.464926,1.00026,0.00051
2459324.466315,1.00036,0.00051
2459324.467703,1.00056,0.00051
2459324.469092,1.00070,0.00051
2459324.470481,0.99981,0.00051
2459324.471870,0.99957,0.00051
2459324.473259,0.99999,0.00051
2459324.474648,1.00053,0.00051
2459324.476037,0.99844,0.00051
2459324.477426,1.00091,0.00051
2459324.478814,1.00079,0.00051
2459324.480203,1.00010,0.00051
2459324.481592,0.99949,0.00051
2459324.482981,1.00039,0.00051
2459324.484370,0.99984,0.00051
2459324.485759,0.99968,0.00051
2459324.487148,1.00050,0.00051
2459324.488537,1.00044,0.00051
2459324.489925,1.00007,0.00051
2459324.491314,0.99987,0.00051
2459324.492703,1.00070,0.00051
2459324.494092,1.00014,0.00051
2459324.495481,0.99955,0.00051
2459324.496870,1.00038,0.00051
2459324.498259,1.00001,0.00051
2459324.499648,1.00080,0.00051
2459324.501037,0.99932,0.00051
2459324.502425,0.99983,0.00051
2459324.503814,1.00035,0.00051
2459324.505203,1.00071,0.00051
2459324.506592,1.00106,0.00051
2459324.507981,1.00052,0.00051
2459324.509370,1.00014,0.00051
2459324.510759,0.99935,0.00051
2459324.512148,1.00026,0.00051
2459324.513536,1.00005,0.00051
2459324.514925,0.99972,0.00051
2459324.516314,0.99987,0.00051
2459324.517703,1.00002,0.00051
2459324.519092,1.00153,0.00051
2459324.520481,0.99964,0.00051
2459324.521870,1.00050,0.00051
2459324.523259,1.00060,0.00051
2459324.524647,1.00043,0.00051
2459324.526036,0.99980,0.00051
2459324.527425,1.00079,0.00051
2459324.528814,1.00079,0.00051
2459324.530203,0.99892,0.00051
2459324.531592,1.00046,0.00051
2459324.532981,1.00077,0.00051
2459324.534370,1.00008,0.00051
2459324.535758,1.00019,0.00051
2459324.537147,1.00003,0.00051
2459324.538536,1.00040,0.00051
2459324.539925,1.00017,0.00051
2459324.541314,0.99985,0.00051
2459324.542703,1.00083,0.00051
2459324.544092,0.99910,0.00051
2459324.545481,0.99934,0.00051
2459324.546869,1.00012,0.00051
2459324.548258,0.99978,0.00051
2459324.549647,1.00085,0.00051
2459324.551036,1.00032,0.00051
2459324.552425,1.00005,0.00051
2459324.553814,0.99936,0.00051
2459324.555203,1.00006,0.00051
2459324.556592,0.99965,0.00051
2459324.557980,0.99953,0.00051
2459324.559369,1.00024,0.00051
2459324.560758,1.00047,0.00051
2459324.562147,1.00049,0.00051
2459324.563536,1.00094,0.00051
2459324.564925,1.00050,0.00051
2459324.566314,0.99928,0.00051
2459324.567703,1.00074,0.00051
2459324.569091,1.00036,0.00051
2459324.570480,1.00066,0.00051
2459324.571869,1.00043,0.00051
2459324.573258,1.00044,0.00051
2459324.574647,1.00014,0.00051
2459324.576036,1.00026,0.00051
2459324.577425,1.00072,0.00051
2459324.578814,1.00092,0.00051
2459324.580202,1.00033,0.00051
2459324.581591,0.99934,0.00051
2459324.582980,0.99969,0.00051
2459324.584369,1.00033,0.00051
2459324.585758,1.00034,0.00051
2459324.587147,0.99939,0.00051
2459324.588536,1.00001,0.00051
2459324.589925,1.00153,0.00051
2459324.591314,1.00006,0.00051
2459324.592702,0.99932,0.00051
2459324.594091,1.00156,0.00051
2459324.595480,0.99980,0.00051
2459324.596869,1.00038,0.00051
2459324.598258,0.99917,0.00051
2459324.599647,0.99906,0.00051
2459324.601036,1.00045,0.00051
2459324.602425,0.99995,0.00051
2459324.603813,1.00022,0.00051
2459324.605202,1.00025,0.00051
2459324.606591,1.00032,0.00051
2459324.607980,1.00032,0.00051
2459324.609369,0.99975,0.00051
2459324.610758,1.00010,0.00051
2459324.612147,1.00032,0.00051
2459324.613536,1.00010,0.00051
2459324.614924,0.99991,0.00051
2459324.616313,0.99941,0.00051
2459324.617702,0.99964,0.00051
2459324.619091,1.00028,0.00051
2459324.620480,1.00013,0.00051
2459324.621869,0.99933,0.00051
2459324.623258,1.00083,0.00051
2459324.624647,1.00030,0.00051
2459324.626035,0.99975,0.00051
2459324.627424,1.00043,0.00051
2459324.628813,1.00082,0.00051
2459324.630202,1.00061,0.00051
2459324.631591,1.00007,0.00051
2459324.632980,1.00025,0.00051
2459324.634369,1.00042,0.00051
2459324.635758,1.00049,0.00051
2459324.637146,1.00148,0.00051
2459324.638535,0.99977,0.00051
2459324.639924,1.00050,0.00051
2459324.641313,1.00063,0.00051
2459324.642702,1.00051,0.00051
2459324.644091,1.00047,0.00051
2459324.645480,1.00068,0.00051
2459324.646869,1.00021,0.00051
2459324.648257,0.99966,0.00051
2459324.649646,1.00070,0.00051
2459324.651035,1.00014,0.00051
2459324.652424,0.99989,0.00051
2459324.653813,0.99975,0.00051
2459324.655202,0.99823,0.00051
2459324.656591,0.99754,0.00051
2459324.657980,0.99724,0.00051
2459324.659368,0.99678,0.00051
2459324.660757,0.99612,0.00051
2459324.662146,0.99609,0.00051
2459324.663535,0.99579,0.00051
2459324.664924,0.99416,0.00051
2459324.666313,0.99457,0.00051
2459324.667702,0.99422,0.00051
2459324.669091,0.99470,0.00051
2459324.670480,0.99372,0.00051
2459324.671868,0.99351,0.00051
2459324.673257,0.99392,0.00051
2459324.674646,0.99452,0.00051
2459324.676035,0.99463,0.00051
2459324.677424,0.99369,0.00051
2459324.678813,0.99276,0.00051
2459324.680202,0.99475,0.00051
2459324.681591,0.99360,0.00051
2459324.682979,0.99318,0.00051
2459324.684368,0.99396,0.00051
2459324.685757,0.99327,0.00051
2459324.687146,0.99347,0.00051
2459324.688535,0.99450,0.00051
2459324.689924,0.99311,0.00051
2459324.691313,0.99275,0.00051
2459324.692702,0.99410,0.00051
2459324.694090,0.99330,0.00051
2459324.695479,0.99336,0.00051
2459324.696868,0.99372,0.00051
2459324.698257,0.99354,0.00051
2459324.699646,0.99381,0.00051
2459324.701035,0.99235,0.00051
2459324.702424,0.99306,0.00051
2459324.703813,0.99343,0.00051
2459324.705201,0.99365,0.00051
2459324.706590,0.99309,0.00051
2459324.707979,0.99369,0.00051
2459324.709368,0.99203,0.00051
2459324.710757,0.99229,0.00051
2459324.712146,0.99280,0.00051
2459324.713535,0.99293,0.00051
2459324.714924,0.99315,0.00051
2459324.716312,0.99282,0.00051
2459324.717701,0.99288,0.00051
2459324.719090,0.99282,0.00051
2459324.720479,0.99312,0.00051
2459324.721868,0.99282,0.00051
2459324.723257,0.99436,0.00051
2459324.724646,0.99478,0.00051
2459324.726035,0.99368,0.00051
2459324.727423,0.99339,0.00051
2459324.728812,0.99193,0.00051
2459324.730201,0.99279,0.00051
2459324.731590,0.99225,0.00051
2459324.732979,0.99277,0.00051
2459324.734368,0.99389,0.00051
2459324.735757,0.99196,0.00051
2459324.737146,0.99336,0.00051
2459324.738534,0.99287,0.00051
2459324.739923,0.99280,0.00051
2459324.741312,0.99364,0.00051
2459324.742701,0.99338,0.00051
2459324.744090,0.99383,0.00051
2459324.745479,0.99312,0.00051
2459324.746868,0.99320,0.00051
2459324.748257,0.99401,0.00051
2459324.749645,0.99366,0.00051
2459324.751034,0.99317,0.00051
2459324.752423,0.99339,0.00051
2459324.753812,0.99232,0.00051
2459324.755201,0.99378,0.00051
2459324.756590,0.99298,0.00051
2459324.757979,0.99351,0.00051
2459324.759368,0.99342,0.00051
2459324.760757,0.99372,0.00051
2459324.762145,0.99399,0.00051
2459324.763534,0.99402,0.00051
2459324.764923,0.99242,0.00051
2459324.766312,0.99372,0.00051
2459324.767701,0.99423,0.00051
2459324.769090,0.99221,0.00051
2459324.770479,0.99326,0.00051
2459324.771868,0.99290,0.00051
2459324.773256,0.99375,0.00051
2459324.774645,0.99306,0.00051
2459324.776034,0.99425,0.00051
2459324.777423,0.99340,0.00051
2459324.778812,0.99406,0.00051
2459324.780201,0.99366,0.00051
2459324.781590,0.99359,0.00051
2459324.782979,0.99449,0.00051
2459324.784367,0.99326,0.00051
2459324.785756,0.99448,0.00051
2459324.787145,0.99374,0.00051
2459324.788534,0.99503,0.00051
2459324.789923,0.99435,0.00051
2459324.791312,0.99491,0.00051
2459324.792701,0.99614,0.00051
2459324.794090,0.99663,0.00051
2459324.795478,0.99706,0.00051
2459324.796867,0.99708,0.00051
2459324.798256,0.99862,0.00051
2459324.799645,0.99711,0.00051
2459324.801034,0.99878,0.00051
2459324.802423,0.99989,0.00051
2459324.803812,0.99994,0.00051
2459324.805201,1.00022,0.00051
2459324.806589,1.00122,0.00051
2459324.807978,0.99999,0.00051
2459324.809367,1.00107,0.00051
2459324.810756,1.00046,0.00051
2459324.812145,1.00002,0.00051
2459324.813534,0.99984,0.00051
2459324.814923,1.00031,0.00051
2459324.816312,1.00040,0.00051
2459324.817700,0.99935,0.00051
2459324.819089,1.00160,0.00051
2459324.820478,1.00044,0.00051
2459324.821867,1.00033,0.00051
2459324.823256,0.99970,0.00051
2459324.824645,1.00083,0.00051
2459324.826034,0.99902,0.00051
2459324.827423,1.00026,0.00051
2459324.828811,1.00040,0.00051
2459324.830200,1.00093,0.00051
2459324.831589,0.99996,0.00051
2459324.832978,0.99997,0.00051
2459324.834367,0.99994,0.00051
2459324.835756,1.00085,0.00051
2459324.837145,1.00021,0.00051
2459324.838534,1.00032,0.00051
2459324.839922,1.00089,0.00051
2459324.841311,1.00018,0.00051
2459324.842700,1.00059,0.00051
2459324.844089,1.00094,0.00051
2459324.845478,0.99967,0.00051
2459324.846867,0.99946,0.00051
2459324.848256,1.00128,0.00051
2459324.849645,0.99965,0.00051
2459324.851033,1.00068,0.00051
2459324.852422,0.99905,0.00051
2459324.853811,0.99996,0.00051
2459324.855200,0.99939,0.00051
2459324.856589,1.00107,0.00051
2459324.857978,1.00069,0.00051
2459324.859367,1.00075,0.00051
2459324.860756,1.00039,0.00051
2459324.862144,0.99938,0.00051
2459324.863533,1.00078,0.00051
2459324.864922,1.00079,0.00051
2459324.866311,1.00145,0.00051
2459324.867700,1.00057,0.00051
2459324.869089,1.00013,0.00051
2459324.870478,0.99960,0.00051
2459324.871867,1.00069,0.00051
2459324.873256,1.00020,0.00051
2459324.874644,1.00220,0.00051
2459324.876033,0.99985,0.00051
2459324.877422,1.00174,0.00051
2459324.878811,1.00038,0.00051
2459324.880200,1.00027,0.00051
2459324.881589,1.00076,0.00051
2459324.882978,1.00004,0.00051
2459324.884367,1.00084,0.00051
2459324.885755,1.00003,0.00051
2459324.887144,1.00111,0.00051
2459324.888533,1.00006,0.00051
2459324.889922,1.00042,0.00051
2459324.891311,0.99982,0.00051
2459324.892700,1.00010,0.00051
2459324.894089,0.99971,0.00051
2459324.895478,0.99949,0.00051
2459324.896866,1.00092,0.00051
2459324.898255,0.99994,0.00051
2459324.899644,1.00106,0.00051
2459324.901033,0.99923,0.00051
2459324.902422,1.00056,0.00051
2459324.903811,1.00024,0.00051
2459324.905200,1.00043,0.00051
2459324.906589,1.00102,0.00051
2459324.907977,0.99973,0.00051
2459324.909366,0.99925,0.00051
2459324.910755,0.99998,0.00051
2459324.912144,1.00046,0.00051
2459324.913533,0.99941,0.00051
2459324.914922,1.00102,0.00051
2459324.916311,0.99972,0.00051
2459324.917700,1.00214,0.00051
2459324.919088,0.99951,0.00051
2459324.920477,1.00028,0.00051
2459324.921866,0.99895,0.00051
2459324.923255,1.00024,0.00051
2459324.924644,1.00071,0.00051
2459324.926033,1.00049,0.00051
2459324.927422,0.99967,0.00051
2459324.928811,1.00031,0.00051
2459324.930199,0.99988,0.00051
2459324.931588,1.00114,0.00051
2459324.932977,0.99991,0.00051
2459324.934366,1.00023,0.00051
2459324.935755,0.99993,0.00051
2459324.937144,1.00049,0.00051
2459324.938533,0.99990,0.00051
2459324.939922,1.00048,0.00051
2459324.941310,1.00132,0.00051
2459324.942699,1.00065,0.00051
2459324.944088,1.00070,0.00051
2459324.945477,1.00124,0.00051
2459324.946866,1.00074,0.00051
2459324.948255,1.00063,0.00051
2459324.949644,1.00106,0.00051
2459324.951033,0.99970,0.00051
2459324.952421,1.00061,0.00051
2459324.953810,1.00049,0.00051
2459324.955199,1.00010,0.00051
2459324.956588,0.99985,0.00051
2459324.957977,1.00068,0.00051
2459324.959366,1.00015,0.00051
2459324.960755,1.00105,0.00051
2459324.962144,1.00178,0.00051
2459324.963532,1.00101,0.00051
2459324.964921,1.00153,0.00051
2459324.966310,1.00012,0.00051
2459324.967699,1.00077,0.00051
2459324.969088,0.99972,0.00051
2459324.970477,1.00060,0.00051
2459324.971866,1.00128,0.00051
2459324.973255,1.00038,0.00051
2459324.974643,1.00050,0.00051
2459324.976032,0.99955,0.00051
2459324.977421,1.00122,0.00051
2459324.978810,0.99975,0.00051
2459324.980199,1.00080,0.00051
2459324.981588,0.99971,0.00051
2459324.982977,1.00131,0.00051
2459324.984366,0.99937,0.00051
2459324.985755,1.00103,0.00051
2459324.987143,1.00011,0.00051
2459324.988532,1.00029,0.00051
2459324.989921,1.00016,0.00051
2459324.991310,1.00040,0.00051
2459324.992699,0.99905,0.00051
2459324.994088,0.99955,0.00051
2459324.995477,0.99980,0.00051
2459324.996866,0.99906,0.00051
2459324.998254,1.00077,0.00051
2459324.999643,1.00078,0.00051
2459325.001032,1.00053,0.00051
2459325.002421,1.00005,0.00051
2459325.003810,1.00072,0.00051
2459325.005199,1.00058,0.00051
2459325.006588,0.99918,0.00051
2459325.007977,1.00082,0.00051
2459325.009365,1.00026,0.00051
2459325.010754,1.00018,0.00051
2459325.012143,1.00117,0.00051
2459325.013532,1.00044,0.00051
2459325.014921,1.00051,0.00051
2459325.016310,1.00076,0.00051
2459325.017699,1.00053,0.00051
2459325.019088,1.00046,0.00051
2459325.020476,1.00060,0.00051
2459325.021865,1.00096,0.00051
2459325.023254,0.99958,0.00051
2459325.024643,1.00081,0.00051
2459325.026032,1.00054,0.00051
2459325.027421,1.00091,0.00051
2459325.028810,1.00027,0.00051
2459325.030199,0.99972,0.00051
2459325.031587,1.00072,0.00051
2459325.032976,1.00018,0.00051
2459325.034365,1.00060,0.00051
2459325.035754,1.00049,0.00051
2459325.037143,1.00044,0.00051
2459325.038532,1.00034,0.00051
2459325.039921,1.00021,0.00051
2459325.041310,1.00165,0.00051
2459325.042698,1.00099,0.00051
2459325.044087,1.00085,0.00051
2459325.045476,1.00067,0.00051
2459325.046865,1.00044,0.00051
2459325.048254,0.99970,0.00051
2459325.049643,1.00064,0.00051
2459325.051032,0.99971,0.00051
2459325.052421,1.00095,0.00051
2459325.053809,1.00012,0.00051
2459325.055198,1.00054,0.00051
2459325.056587,1.00058,0.00051
2459325.057976,0.99991,0.00051
2459325.059365,1.00151,0.00051
2459325.060754,1.00039,0.00051
2459325.062143,0.99980,0.00051
2459325.063532,1.00055,0.00051
2459325.064920,1.00055,0.00051
2459325.066309,1.00111,0.00051
2459325.067698,0.99976,0.00051
2459325.069087,1.00091,0.00051
2459325.070476,1.00030,0.00051
2459325.071865,1.00135,0.00051
2459325.073254,1.00035,0.00051
2459325.074643,1.00087,0.00051
2459325.076031,1.00034,0.00051
2459325.077420,0.99922,0.00051
2459325.078809,1.00062,0.00051
2459325.080198,0.99970,0.00051
2459325.081587,0.99945,0.00051
2459325.082976,1.00057,0.00051
2459325.084365,1.00017,0.00051
2459325.085754,0.99985,0.00051
2459325.087142,1.00146,0.00051
2459325.088531,1.00082,0.00051
2459325.089920,1.00172,0.00051
2459325.091309,0.99903,0.00051
2459325.092698,1.00059,0.00051
2459325.094087,0.99997,0.00051
2459325.095476,1.00062,0.00051
2459325.096865,1.00022,0.00051
2459325.098253,1.00058,0.00051
2459325.099642,1.00101,0.00051
2459325.101031,1.00059,0.00051
2459325.102420,1.00153,0.00051
2459325.103809,1.00083,0.00051
2459325.105198,0.99991,0.00051
2459325.106587,1.00095,0.00051
2459325.107976,1.00024,0.00051
2459325.109364,1.00042,0.00051
2459325.110753,1.00102,0.00051
2459325.112142,1.00038,0.00051
2459325.113531,1.00124,0.00051
2459325.114920,1.00042,0.00051
2459325.116309,1.00125,0.00051
2459325.117698,0.99934,0.00051
2459325.119087,1.00032,0.00051
2459325.120476,1.00099,0.00051
2459325.121864,1.00017,0.00051
2459325.123253,1.00031,0.00051
2459325.124642,1.00059,0.00051
2459325.126031,1.00037,0.00051
2459325.127420,0.99935,0.00051
2459325.128809,1.00023,0.00051
2459325.130198,0.99937,0.00051
2459325.131587,1.00170,0.00051
2459325.132975,1.00070,0.00051
2459325.134364,0.99978,0.00051
2459325.135753,1.00067,0.00051
2459325.137142,1.00115,0.00051
2459325.138531,0.99963,0.00051
2459325.139920,1.00045,0.00051
2459325.141309,1.00087,0.00051
2459325.142698,1.00000,0.00051
2459325.144086,1.00082,0.00051
2459325.145475,1.00158,0.00051
2459325.146864,1.00061,0.00051
2459325.148253,0.99978,0.00051
2459325.149642,1.00005,0.00051
2459325.151031,1.00076,0.00051
2459325.152420,1.00038,0.00051
2459325.153809,1.00003,0.00051
2459325.155197,0.99947,0.00051
2459325.156586,1.00085,0.00051
2459325.157975,1.00049,0.00051
2459325.159364,0.99996,0.00051
2459325.160753,1.00122,0.00051
2459325.162142,0.99990,0.00051
2459325.163531,1.00049,0.00051
2459325.164920,1.00065,0.00051
2459325.166308,0.99975,0.00051
2459325.167697,1.00104,0.00051
2459325.169086,1.00056,0.00051
2459325.170475,1.00006,0.00051
2459325.171864,1.00003,0.00051
2459325.173253,0.99924,0.00051
2459325.174642,1.00148,0.00051
2459325.176031,1.00069,0.00051
2459325.177419,1.00030,0.00051
2459325.178808,1.00027,0.00051
2459325.180197,0.99913,0.00051
2459325.181586,0.99938,0.00051
2459325.182975,1.00000,0.00051
2459325.184364,1.00003,0.00051
2459325.185753,0.99996,0.00051
2459325.187142,0.99983,0.00051
2459325.188530,1.00093,0.00051
2459325.189919,1.00012,0.00051
2459325.191308,1.00018,0.00051
2459325.192697,1.00086,0.00051
2459325.194086,1.00022,0.00051
2459325.195475,0.99979,0.00051
2459325.196864,0.99934,0.00051
2459325.198253,1.00033,0.00051
2459325.199641,0.99989,0.00051
2459325.201030,1.00073,0.00051
2459325.202419,1.00130,0.00051
2459325.203808,1.00041,0.00051
2459325.205197,1.00046,0.00051
2459325.206586,1.00007,0.00051
2459325.207975,1.00086,0.00051
2459325.209364,1.00025,0.00051
2459325.210752,1.00096,0.00051
2459325.212141,0.99956,0.00051
2459325.213530,1.00059,0.00051
2459325.214919,0.99970,0.00051
2459325.216308,1.00033,0.00051
2459325.217697,1.00068,0.00051
2459325.219086,0.99988,0.00051
2459325.220475,1.00079,0.00051
2459325.221863,1.00032,0.00051
2459325.223252,1.00020,0.00051
2459325.224641,1.00024,0.00051
2459325.226030,1.00133,0.00051
2459325.227419,1.00068,0.00051
2459325.228808,1.00002,0.00051
2459325.230197,1.00064,0.00051
2459325.231586,0.99983,0.00051
2459325.232974,0.99957,0.00051
2459325.234363,0.99992,0.00051
2459325.235752,0.99962,0.00051
2459325.237141,1.00163,0.00051
2459325.238530,1.00036,0.00051
2459325.239919,1.00086,0.00051
2459325.241308,1.00056,0.00051
2459325.242697,0.99980,0.00051
2459325.244085,1.00066,0.00051
2459325.245474,1.00135,0.00051
2459325.246863,1.00108,0.00051
2459325.248252,0.99939,0.00051
2459325.249641,1.00103,0.00051
2459325.251030,0.99990,0.00051
2459325.252419,1.00034,0.00051
2459325.253808,1.00050,0.00051
2459325.255196,1.00163,0.00051
2459325.256585,0.99952,0.00051
2459325.257974,1.00117,0.00051
2459325.259363,1.00014,0.00051
2459325.260752,1.00051,0.00051
2459325.262141,1.00037,0.00051
2459325.263530,1.00008,0.00051
2459325.264919,1.00006,0.00051
2459325.266307,0.99918,0.00051
2459325.267696,1.00047,0.00051
2459325.269085,0.99960,0.00051
2459325.270474,0.99999,0.00051
2459325.271863,0.99995,0.00051
2459325.273252,1.00046,0.00051
2459325.274641,0.99980,0.00051
2459325.276030,1.00010,0.00051
2459325.277418,1.00049,0.00051
2459325.278807,1.00069,0.00051
2459325.280196,0.99961,0.00051
2459325.281585,1.00024,0.00051
2459325.282974,0.99879,0.00051
2459325.284363,0.99937,0.00051
2459325.285752,1.00085,0.00051
2459325.287141,1.00080,0.00051
2459325.288529,0.99940,0.00051
2459325.289918,0.99893,0.00051
2459325.291307,0.99988,0.00051
2459325.292696,1.00089,0.00051
2459325.294085,1.00036,0.00051
2459325.295474,0.99852,0.00051
2459325.296863,1.00012,0.00051
2459325.298252,0.99903,0.00051
2459325.299641,1.00019,0.00051
2459325.301029,0.99953,0.00051
2459325.302418,1.00056,0.00051
2459325.303807,0.99993,0.00051
2459325.305196,1.00028,0.00051
2459325.306585,0.99891,0.00051
2459325.307974,1.00046,0.00051
2459325.309363,1.00007,0.00051
2459325.310752,0.99947,0.00051
2459325.312140,0.99948,0.00051
2459325.313529,1.00078,0.00051
2459325.314918,0.99978,0.00051
2459325.316307,1.00052,0.00051
2459325.317696,0.99958,0.00051
2459325.319085,1.00013,0.00051
2459325.320474,1.00117,0.00051
2459325.321863,1.00059,0.00051
2459325.323251,0.99940,0.00051
2459325.324640,0.99914,0.00051
2459325.326029,0.99976,0.00051
2459325.327418,1.00034,0.00051
2459325.328807,0.99964,0.00051
2459325.330196,0.99927,0.00051
2459325.331585,1.00016,0.00051
2459325.332974,1.00112,0.00051
2459325.334362,1.00001,0.00051
2459325.335751,1.00025,0.00051
2459325.337140,0.99972,0.00051
2459325.338529,1.00026,0.00051
2459325.339918,1.00081,0.00051
2459325.341307,0.99985,0.00051
2459325.342696,1.00040,0.00051
2459325.344085,1.00000,0.00051
2459325.345473,1.00102,0.00051
2459325.346862,1.00077,0.00051
2459325.348251,0.99906,0.00051
2459325.349640,0.99974,0.00051
2459325.351029,0.99987,0.00051
2459325.352418,0.99945,0.00051
2459325.353807,1.00039,0.00051
2459325.355196,1.00018,0.00051
2459325.356584,0.99958,0.00051
2459325.357973,1.00002,0.00051
2459325.359362,0.99959,0.00051
2459325.360751,1.00111,0.00051
2459325.362140,1.00011,0.00051
2459325.363529,1.00049,0.00051
2459325.364918,0.99992,0.00051
2459325.366307,0.99993,0.00051
2459325.367695,0.99956,0.00051
2459325.369084,1.00024,0.00051
2459325.370473,0.99955,0.00051
2459325.371862,1.00106,0.00051
2459325.373251,0.99994,0.00051
2459325.374640,1.00042,0.00051
2459325.376029,0.99943,0.00051
2459325.377418,0.99933,0.00051
2459325.378806,0.99976,0.00051
2459325.380195,0.99873,0.00051
2459325.381584,0.99891,0.00051
2459325.382973,0.99954,0.00051
2459325.384362,1.00017,0.00051
2459325.385751,1.00026,0.00051
2459325.387140,1.00098,0.00051
2459325.388529,1.00059,0.00051
2459325.389917,1.00072,0.00051
2459325.391306,0.99922,0.00051
2459325.392695,0.99923,0.00051
2459325.394084,1.00044,0.00051
2459325.395473,0.99908,0.00051
2459325.396862,1.00009,0.00051
2459325.398251,1.00014,0.00051
2459325.399640,1.00002,0.00051
2459325.401028,0.99993,0.00051
2459325.402417,1.00017,0.00051
2459325.403806,0.99938,0.00051
2459325.405195,0.99898,0.00051
2459325.406584,1.00151,0.00051
2459325.407973,0.99904,0.00051
2459325.409362,1.00053,0.00051
2459325.410751,0.99957,0.00051
2459325.412139,1.00066,0.00051
2459325.413528,1.00010,0.00051
2459325.414917,1.00025,0.00051
2459325.416306,0.99829,0.00051
2459325.417695,1.00110,0.00051
2459325.419084,0.99985,0.00051
2459325.420473,0.99995,0.00051
2459325.421862,0.99964,0.00051
2459325.423250,0.99972,0.00051
2459325.424639,1.00002,0.00051
2459325.426028,1.00072,0.00051
2459325.427417,0.99936,0.00051
2459325.428806,0.99978,0.00051
2459325.430195,1.00003,0.00051
2459325.431584,1.00115,0.00051
2459325.432973,0.99966,0.00051
2459325.434361,1.00089,0.00051
2459325.435750,0.99924,0.00051
2459325.437139,0.99997,0.00051
2459325.438528,1.00023,0.00051
2459325.439917,0.99974,0.00051
2459325.441306,0.99963,0.00051
2459325.442695,1.00051,0.00051
2459325.444084,0.99970,0.00051
2459325.445472,0.99958,0.00051
2459325.446861,1.00046,0.00051
2459325.448250,1.00035,0.00051
2459325.449639,1.00038,0.00051
2459325.451028,0.99959,0.00051
2459325.452417,0.99991,0.00051
2459325.453806,0.99970,0.00051
2459325.455195,0.99923,0.00051
2459325.456583,0.99987,0.00051
2459325.457972,1.00002,0.00051
2459325.459361,0.99989,0.00051
2459325.460750,1.00044,0.00051
2459325.462139,0.99977,0.00051
2459325.463528,1.00083,0.00051
2459325.464917,0.99942,0.00051
2459325.466306,1.00045,0.00051
2459325.467694,1.00037,0.00051
2459325.469083,0.99983,0.00051
2459325.470472,1.00100,0.00051
2459325.471861,1.00105,0.00051
2459325.473250,0.99959,0.00051
2459325.474639,1.00009,0.00051
2459325.476028,0.99965,0.00051
2459325.477417,1.00084,0.00051
2459325.478805,1.00088,0.00051
2459325.480194,1.00012,0.00051
2459325.481583,0.99997,0.00051
2459325.482972,1.00017,0.00051
2459325.484361,1.00126,0.00051
2459325.485750,0.99963,0.00051
2459325.487139,0.99978,0.00051
2459325.488528,0.99947,0.00051
2459325.489916,0.99923,0.00051
2459325.491305,1.00006,0.00051
2459325.492694,1.00034,0.00051
2459325.494083,1.00048,0.00051
2459325.495472,1.00058,0.00051
2459325.496861,0.99952,0.00051
2459325.498250,1.00012,0.00051
2459325.499639,1.00010,0.00051
2459325.501027,0.99968,0.00051
2459325.502416,0.99941,0.00051
2459325.503805,1.00035,0.00051
2459325.505194,0.99991,0.00051
2459325.506583,0.99980,0.00051
2459325.507972,1.00042,0.00051
2459325.509361,1.00051,0.00051
2459325.510750,0.99944,0.00051
2459325.512138,0.99978,0.00051
2459325.513527,1.00012,0.00051
2459325.514916,1.00060,0.00051
2459325.516305,0.99985,0.00051
2459325.517694,0.99946,0.00051
2459325.519083,1.00031,0.00051
2459325.520472,1.00056,0.00051
2459325.521861,0.99968,0.00051
2459325.523249,0.99980,0.00051
2459325.524638,0.99954,0.00051
2459325.526027,0.99935,0.00051
2459325.527416,0.99987,0.00051
2459325.528805,1.00031,0.00051
2459325.530194,1.00006,0.00051
2459325.531583,0.99983,0.00051
2459325.532972,0.99967,0.00051
2459325.534360,0.99980,0.00051
2459325.535749,0.99951,0.00051
2459325.537138,1.00087,0.00051
2459325.538527,0.99993,0.00051
2459325.539916,0.99892,0.00051
2459325.541305,0.99966,0.00051
2459325.542694,1.00027,0.00051
2459325.544083,1.00090,0.00051
2459325.545471,0.99970,0.00051
2459325.546860,1.00015,0.00051
2459325.548249,0.99997,0.00051
2459325.549638,1.00023,0.00051
2459325.551027,0.99935,0.00051
2459325.552416,1.00020,0.00051
2459325.553805,0.99933,0.00051
2459325.555194,0.99984,0.00051
2459325.556582,1.00063,0.00051
2459325.557971,0.99980,0.00051
2459325.559360,1.00058,0.00051
2459325.560749,0.99930,0.00051
2459325.562138,1.00039,0.00051
2459325.563527,0.99965,0.00051
2459325.564916,0.99911,0.00051
2459325.566305,0.99997,0.00051
2459325.567693,0.99945,0.00051
2459325.569082,0.99976,0.00051
2459325.570471,1.00139,0.00051
2459325.571860,0.99946,0.00051
2459325.573249,1.00101,0.00051
2459325.574638,0.99969,0.00051
2459325.576027,0.99875,0.00051
2459325.577416,1.00085,0.00051
2459325.578804,0.99943,0.00051
2459325.580193,0.99960,0.00051
2459325.581582,1.00015,0.00051
2459325.582971,0.99956,0.00051
2459325.584360,0.99977,0.00051
2459325.585749,1.00005,0.00051
2459325.587138,0.99857,0.00051
2459325.588527,1.00070,0.00051
2459325.589915,1.00011,0.00051
2459325.591304,1.00135,0.00051
2459325.592693,1.00079,0.00051
2459325.594082,0.99971,0.00051
2459325.595471,1.00003,0.00051
2459325.596860,1.00003,0.00051
2459325.598249,0.99906,0.00051
2459325.599638,1.00027,0.00051
2459325.601026,1.00051,0.00051
2459325.602415,1.00065,0.00051
2459325.603804,0.99931,0.00051
2459325.605193,1.00123,0.00051
2459325.606582,1.00009,0.00051
2459325.607971,1.00094,0.00051
2459325.609360,1.00021,0.00051
2459325.610749,1.00084,0.00051
2459325.612137,1.00249,0.00051
2459325.613526,1.00001,0.00051
2459325.614915,1.00007,0.00051
2459325.616304,0.99978,0.00051
2459325.617693,1.00017,0.00051
2459325.619082,0.99818,0.00051
2459325.620471,1.00027,0.00051
2459325.621860,1.00114,0.00051
2459325.623248,0.99852,0.00051
2459325.624637,0.99921,0.00051
2459325.626026,1.00058,0.00051
2459325.627415,0.99924,0.00051
2459325.628804,1.00100,0.00051
2459325.630193,1.00033,0.00051
2459325.631582,0.99957,0.00051
2459325.632971,0.99987,0.00051
2459325.634359,1.00013,0.00051
2459325.635748,0.99969,0.00051
2459325.637137,0.99891,0.00051
2459325.638526,1.00133,0.00051
2459325.639915,0.99836,0.00051
2459325.641304,1.00044,0.00051
2459325.642693,1.00063,0.00051
2459325.644082,1.00065,0.00051
2459325.645470,1.00038,0.00051
2459325.646859,1.00019,0.00051
2459325.648248,0.99952,0.00051
2459325.649637,0.99930,0.00051
2459325.651026,1.00027,0.00051
2459325.652415,0.99932,0.00051
2459325.653804,1.00022,0.00051
2459325.655193,0.99958,0.00051
2459325.656582,1.00023,0.00051
2459325.657970,0.99914,0.00051
2459325.659359,1.00129,0.00051
2459325.660748,1.00062,0.00051
2459325.662137,1.00009,0.00051
2459325.663526,0.99995,0.00051
2459325.664915,1.00004,0.00051
2459325.666304,1.00009,0.00051
2459325.667693,0.99943,0.00051
2459325.669081,0.99962,0.00051
2459325.670470,0.99988,0.00051
2459325.671859,1.00140,0.00051
2459325.673248,0.99950,0.00051
2459325.674637,1.00053,0.00051
2459325.676026,0.99981,0.00051
2459325.677415,0.99948,0.00051
2459325.678804,1.00039,0.00051
2459325.680192,0.99952,0.00051
2459325.681581,0.99936,0.00051
2459325.682970,0.99981,0.00051
2459325.684359,0.99972,0.00051
2459325.685748,1.00011,0.00051
2459325.687137,1.00045,0.00051
2459325.688526,1.00076,0.00051
2459325.689915,1.00122,0.00051
2459325.691303,0.99862,0.00051
2459325.692692,1.00104,0.00051
2459325.694081,0.99959,0.00051
2459325.695470,1.00085,0.00051
2459325.696859,1.00003,0.00051
2459325.698248,0.99911,0.00051
2459325.699637,1.00029,0.00051
2459325.701026,1.00019,0.00051
2459325.702414,1.00044,0.00051
2459325.703803,1.00087,0.00051
2459325.705192,1.00030,0.00051
2459325.706581,1.00122,0.00051
2459325.707970,0.99916,0.00051
2459325.709359,1.00132,0.00051
2459325.710748,1.00000,0.00051
2459325.712137,1.00000,0.00051
2459325.713525,0.99967,0.00051
2459325.714914,0.99916,0.00051
2459325.716303,0.99858,0.00051
2459325.717692,1.00185,0.00051
2459325.719081,0.99974,0.00051
2459325.720470,1.00012,0.00051
2459325.721859,1.00054,0.00051
2459325.723248,1.00030,0.00051
2459325.724636,1.00019,0.00051
2459325.726025,0.99985,0.00051
2459325.727414,1.00023,0.00051
2459325.728803,0.99972,0.00051
2459325.730192,1.00050,0.00051
2459325.731581,0.99995,0.00051
2459325.732970,1.00084,0.00051
2459325.734359,1.00090,0.00051
2459325.735747,0.99973,0.00051
2459325.737136,0.99946,0.00051
2459325.738525,1.00069,0.00051
2459325.739914,1.00007,0.00051
2459325.742692,0.99998,0.00051
2459325.744081,1.00015,0.00051
2459325.745470,1.00012,0.00051
2459325.746858,1.00006,0.00051
2459325.748247,0.99949,0.00051
2459325.749636,1.00098,0.00051
2459325.751025,0.99979,0.00051
2459325.752414,1.00020,0.00051
2459325.753803,0.99843,0.00051
2459325.755192,1.00076,0.00051
2459325.757969,1.00070,0.00051
2459325.759358,1.00021,0.00051
2459325.760747,1.00036,0.00051
2459325.762136,1.00088,0.00051
2459325.763525,1.00044,0.00051
2459325.764914,1.00030,0.00051
2459325.766303,0.99994,0.00051
2459325.767692,1.00164,0.00051
2459325.769080,1.00179,0.00051
2459325.770469,1.00177,0.00051
2459325.771858,0.99967,0.00051
2459325.773247,1.00104,0.00051
2459325.774636,1.00085,0.00051
2459325.776025,0.99983,0.00051
2459325.777414,0.99918,0.00051
2459325.778803,0.99997,0.00051
2459325.780191,1.00009,0.00051
2459325.781580,1.00060,0.00051
2459325.782969,0.99918,0.00051
2459325.784358,0.99988,0.00051
2459325.785747,1.00064,0.00051
2459325.787136,0.99989,0.00051
2459325.788525,0.99994,0.00051
2459325.789914,1.00054,0.00051
2459325.791302,0.99923,0.00051
2459325.792691,1.00033,0.00051
2459325.794080,1.00149,0.00051
2459325.795469,1.00015,0.00051
2459325.796858,1.00073,0.00051
2459325.798247,1.00057,0.00051
2459325.799636,0.99945,0.00051
2459325.801025,1.00051,0.00051
2459325.802413,0.99933,0.00051
2459325.803802,1.00018,0.00051
2459325.805191,0.99914,0.00051
2459325.806580,0.99871,0.00051
2459325.807969,0.99890,0.00051
2459325.809358,0.99942,0.00051
2459325.810747,1.00022,0.00051
2459325.812136,1.00027,0.00051
2459325.813524,1.00019,0.00051
2459325.814913,0.99960,0.00051
2459325.816302,0.99947,0.00051
2459325.817691,1.00114,0.00051
2459325.819080,0.99889,0.00051
2459325.820469,1.00139,0.00051
2459325.821858,0.99997,0.00051
2459325.823246,0.99965,0.00051
2459325.824635,1.00016,0.00051
2459325.826024,1.00058,0.00051
2459325.827413,1.00082,0.00051
2459325.828802,1.00047,0.00051
2459325.830191,0.99944,0.00051
2459325.831580,0.99931,0.00051
2459325.832969,1.00151,0.00051
2459325.834357,0.99919,0.00051
2459325.835746,1.00114,0.00051
2459325.837135,1.00074,0.00051
2459325.838524,0.99936,0.00051
2459325.839913,0.99962,0.00051
2459325.841302,1.00036,0.00051
2459325.842691,0.99937,0.00051
2459325.844080,0.99955,0.00051
2459325.845468,1.00038,0.00051
2459325.846857,0.99935,0.00051
2459325.848246,0.99896,0.00051
2459325.849635,1.00028,0.00051
2459325.851024,0.99957,0.00051
2459325.852413,0.99964,0.00051
2459325.853802,0.99957,0.00051
2459325.855191,0.99912,0.00051
2459325.856579,1.00007,0.00051
2459325.857968,0.99997,0.00051
2459325.859357,1.00059,0.00051
2459325.860746,1.00071,0.00051
2459325.862135,0.99876,0.00051
2459325.863524,1.00004,0.00051
2459325.864913,1.00003,0.00051
2459325.866302,0.99917,0.00051
2459325.867690,1.00113,0.00051
2459325.869079,0.99988,0.00051
2459325.870468,1.00041,0.00051
2459325.871857,0.99876,0.00051
2459325.873246,1.00052,0.00051
2459325.874635,0.99987,0.00051
2459325.876024,0.99970,0.00051
2459325.877413,1.00014,0.00051
2459325.878801,0.99974,0.00051
2459325.880190,1.00006,0.00051
2459325.881579,1.00002,0.00051
2459325.882968,1.00049,0.00051
2459325.884357,1.00106,0.00051
2459325.885746,0.99920,0.00051
2459325.887135,0.99957,0.00051
2459325.888524,0.99949,0.00051
2459325.889912,1.00037,0.00051
2459325.891301,0.99957,0.00051
2459325.892690,1.00014,0.00051
2459325.894079,0.99902,0.00051
2459325.895468,1.00092,0.00051
2459325.896857,0.99936,0.00051
2459325.898246,1.00032,0.00051
2459325.899635,1.00032,0.00051
2459325.901023,0.99992,0.00051
2459325.902412,0.99970,0.00051
2459325.903801,1.00069,0.00051
2459325.905190,1.00018,0.00051
2459325.906579,1.00047,0.00051
2459325.907968,1.00066,0.00051
2459325.909357,1.00093,0.00051
2459325.910746,1.00015,0.00051
2459325.912134,0.99976,0.00051
2459325.913523,1.00056,0.00051
2459325.914912,1.00049,0.00051
2459325.916301,0.99980,0.00051
2459325.917690,0.99974,0.00051
2459325.919079,0.99954,0.00051
2459325.920468,0.99945,0.00051
2459325.921857,0.99973,0.00051
2459325.923245,1.00089,0.00051
2459325.924634,1.00038,0.00051
2459325.926023,1.00019,0.00051
2459325.927412,1.00043,0.00051
2459325.928801,0.99945,0.00051
2459325.930190,1.00014,0.00051
2459325.931579,1.00008,0.00051
2459325.932968,1.00057,0.00051
2459325.934356,1.00053,0.00051
2459325.935745,0.99971,0.00051
2459325.937134,1.00040,0.00051
2459325.938523,0.99991,0.00051
2459325.939912,1.00001,0.00051
2459325.941301,1.00091,0.00051
2459325.942690,0.99922,0.00051
2459325.944079,0.99983,0.00051
2459325.945467,1.00018,0.00051
2459325.946856,1.00058,0.00051
2459325.948245,0.99859,0.00051
2459325.949634,1.00085,0.00051
2459325.951023,1.00126,0.00051
2459325.952412,1.00006,0.00051
2459325.953801,1.00012,0.00051
2459325.955190,0.99992,0.00051
2459325.956578,0.99973,0.00051
2459325.957967,1.00117,0.00051
2459325.959356,0.99906,0.00051
2459325.960745,0.99942,0.00051
2459325.962134,0.99970,0.00051
2459325.963523,0.99979,0.00051
2459325.964912,1.00114,0.00051
2459325.966301,0.99926,0.00051
2459325.967689,0.99979,0.00051
2459325.969078,1.00014,0.00051
2459325.970467,0.99993,0.00051
2459325.971856,1.00012,0.00051
2459325.973245,1.00024,0.00051
2459325.974634,1.00016,0.00051
2459325.976023,1.00051,0.00051
2459325.977412,1.00038,0.00051
2459325.978800,0.99987,0.00051
2459325.980189,0.99955,0.00051
2459325.981578,1.00038,0.00051
2459325.982967,0.99947,0.00051
2459325.984356,1.00075,0.00051
2459325.985745,0.99922,0.00051
2459325.987134,0.99951,0.00051
2459325.988523,0.99967,0.00051
2459325.989911,1.00026,0.00051
2459325.991300,1.00018,0.00051
2459325.992689,0.99967,0.00051
2459325.994078,1.00109,0.00051
2459325.995467,1.00041,0.00051
2459325.996856,0.99872,0.00051
2459325.998245,0.99965,0.00051
2459325.999634,0.99960,0.00051
2459326.001022,1.00060,0.00051
2459326.002411,1.00032,0.00051
2459326.003800,0.99940,0.00051
2459326.005189,1.00029,0.00051
2459326.006578,0.99864,0.00051
2459326.007967,0.99969,0.00051
2459326.009356,1.00177,0.00051
2459326.010745,0.99984,0.00051
2459326.012133,0.99947,0.00051
2459326.013522,0.99936,0.00051
2459326.014911,0.99926,0.00051
2459326.016300,1.00080,0.00051
2459326.017689,1.00039,0.00051
2459326.019078,1.00086,0.00051
2459326.020467,1.00024,0.00051
2459326.021856,1.00035,0.00051
2459326.023244,1.00076,0.00051
2459326.024633,1.00007,0.00051
2459326.026022,1.00080,0.00051
2459326.027411,0.99871,0.00051
2459326.028800,1.00081,0.00051
2459326.030189,1.00035,0.00051
2459326.031578,1.00050,0.00051
2459326.032967,1.00014,0.00051
2459326.034355,0.99929,0.00051
2459326.035744,1.00071,0.00051
2459326.037133,1.00051,0.00051
2459326.038522,0.99983,0.00051
2459326.039911,1.00051,0.00051
2459326.041300,1.00008,0.00051
2459326.042689,1.00012,0.00051
2459326.044078,1.00088,0.00051
2459326.045466,0.99974,0.00051
2459326.046855,1.00036,0.00051
2459326.048244,1.00137,0.00051
2459326.049633,1.00028,0.00051
2459326.051022,0.99930,0.00051
2459326.052411,0.99960,0.00051
2459326.053800,1.00137,0.00051
2459326.055189,0.99908,0.00051
2459326.056577,0.99992,0.00051
2459326.057966,0.99984,0.00051
2459326.059355,0.99959,0.00051
2459326.060744,1.00120,0.00051
2459326.062133,0.99967,0.00051
2459326.063522,1.00051,0.00051
2459326.064911,0.99978,0.00051
2459326.066300,1.00014,0.00051
2459326.067688,0.99955,0.00051
2459326.069077,0.99982,0.00051
2459326.070466,1.00054,0.00051
2459326.071855,0.99997,0.00051
2459326.073244,1.00210,0.00051
2459326.074633,1.00015,0.00051
2459326.076022,1.00021,0.00051
2459326.077411,1.00055,0.00051
2459326.078799,1.00029,0.00051
2459326.080188,0.99890,0.00051
2459326.081577,1.00037,0.00051
2459326.082966,1.00019,0.00051
2459326.084355,0.99976,0.00051
2459326.085744,0.99888,0.00051
2459326.087133,1.00068,0.00051
2459326.088522,0.99890,0.00051
2459326.089910,0.99929,0.00051
2459326.091299,0.99954,0.00051
2459326.092688,1.00047,0.00051
2459326.094077,0.99912,0.00051
2459326.095466,1.00113,0.00051
2459326.096855,1.00062,0.00051
2459326.098244,0.99932,0.00051
2459326.099633,0.99931,0.00051
2459326.101021,0.99997,0.00051
2459326.102410,0.99984,0.00051
2459326.103799,0.99937,0.00051
2459326.105188,0.99957,0.00051
2459326.106577,0.99954,0.00051
2459326.107966,1.00005,0.00051
2459326.109355,0.99994,0.00051
2459326.110744,1.00018,0.00051
2459326.112132,1.00056,0.00051
2459326.113521,1.00001,0.00051
2459326.114910,0.99958,0.00051
2459326.116299,1.00057,0.00051
2459326.117688,1.00028,0.00051
2459326.119077,1.00079,0.00051
2459326.120466,1.00040,0.00051
2459326.121855,0.99938,0.00051
2459326.123243,1.00063,0.00051
2459326.124632,1.00059,0.00051
2459326.126021,1.00038,0.00051
2459326.127410,1.00043,0.00051
2459326.128799,1.00069,0.00051
2459326.130188,1.00019,0.00051
2459326.131577,0.99976,0.00051
2459326.132966,1.00007,0.00051
2459326.134354,0.99845,0.00051
2459326.135743,0.99988,0.00051
2459326.137132,1.00043,0.00051
2459326.138521,1.00046,0.00051
2459326.139910,0.99978,0.00051
2459326.141299,0.99965,0.00051
2459326.142688,0.99951,0.00051
2459326.144077,0.99998,0.00051
2459326.145465,0.99986,0.00051
2459326.146854,1.00030,0.00051
2459326.148243,0.99927,0.00051
2459326.149632,1.00085,0.00051
2459326.151021,0.99976,0.00051
2459326.152410,0.99956,0.00051
2459326.153799,0.99945,0.00051
2459326.155188,1.00084,0.00051
2459326.156576,1.00121,0.00051
2459326.157965,0.99970,0.00051
2459326.159354,1.00046,0.00051
2459326.160743,0.99930,0.00051
2459326.162132,1.00123,0.00051
2459326.163521,0.99984,0.00051
2459326.164910,1.00052,0.00051
2459326.166299,0.99928,0.00051
2459326.167687,1.00059,0.00051
2459326.169076,1.00008,0.00051
2459326.170465,0.99990,0.00051
2459326.171854,0.99994,0.00051
2459326.173243,1.00007,0.00051
2459326.174632,0.99965,0.00051
2459326.176021,1.00080,0.00051
2459326.177409,0.99954,0.00051
2459326.178798,1.00174,0.00051
2459326.180187,1.00049,0.00051
2459326.181576,1.00032,0.00051
2459326.182965,0.99941,0.00051
2459326.184354,1.00057,0.00051
2459326.185743,0.99909,0.00051
2459326.187132,1.00089,0.00051
2459326.188520,1.00037,0.00051
2459326.189909,1.00038,0.00051
2459326.191298,1.00035,0.00051
2459326.192687,1.00201,0.00051
2459326.194076,1.00050,0.00051
2459326.195465,1.00071,0.00051
2459326.196854,1.00065,0.00051
2459326.198243,0.99939,0.00051
2459326.199631,1.00087,0.00051
2459326.201020,0.99896,0.00051
2459326.202409,0.99989,0.00051
2459326.203798,0.99981,0.00051
2459326.205187,0.99974,0.00051
2459326.206576,1.00039,0.00051
2459326.207965,0.99946,0.00051
2459326.209354,1.00113,0.00051
2459326.210742,0.99975,0.00051
2459326.212131,1.00071,0.00051
2459326.213520,1.00085,0.00051
2459326.214909,1.00029,0.00051
2459326.216298,0.99980,0.00051
2459326.217687,0.99973,0.00051
2459326.219076,0.99954,0.00051
2459326.220465,1.00065,0.00051
2459326.221853,0.99899,0.00051
2459326.223242,0.99949,0.00051
2459326.224631,0.99941,0.00051
2459326.226020,1.00148,0.00051
2459326.227409,0.99999,0.00051
2459326.228798,1.00045,0.00051
2459326.230187,1.00047,0.00051
2459326.231576,0.99992,0.00051
2459326.232964,0.99978,0.00051
2459326.234353,0.99999,0.00051
2459326.235742,0.99985,0.00051
2459326.237131,0.99845,0.00051
2459326.238520,0.99947,0.00051
2459326.239909,0.99913,0.00051
2459326.241298,1.00067,0.00051
2459326.242687,1.00050,0.00051
2459326.244075,1.00111,0.00051
2459326.245464,1.00055,0.00051
2459326.246853,1.00011,0.00051
2459326.248242,1.00005,0.00051
2459326.249631,1.00026,0.00051
2459326.251020,0.99998,0.00051
2459326.252409,1.00029,0.00051
2459326.253798,0.99950,0.00051
2459326.255186,1.00048,0.00051
2459326.256575,0.99968,0.00051
2459326.257964,1.00030,0.00051
2459326.259353,0.99927,0.00051
2459326.260742,0.99991,0.00051
2459326.262131,0.99948,0.00051
2459326.263520,1.00009,0.00051
2459326.264909,1.00007,0.00051
2459326.266297,0.99898,0.00051
2459326.267686,1.00009,0.00051
2459326.269075,0.99961,0.00051
2459326.270464,1.00004,0.00051
2459326.271853,1.00051,0.00051
2459326.273242,1.00050,0.00051
2459326.274631,0.99824,0.00051
2459326.276020,1.00003,0.00051
2459326.277408,0.99980,0.00051
2459326.278797,1.00052,0.00051
2459326.280186,1.00087,0.00051
2459326.281575,0.99956,0.00051
2459326.282964,1.00000,0.00051
2459326.284353,1.00061,0.00051
2459326.285742,1.00094,0.00051
2459326.287131,1.00045,0.00051
2459326.288519,1.00021,0.00051
2459326.289908,0.99906,0.00051
2459326.291297,0.99928,0.00051
2459326.292686,0.99929,0.00051
2459326.294075,0.99966,0.00051
2459326.295464,0.99944,0.00051
2459326.296853,1.00076,0.00051
2459326.298242,1.00069,0.00051
2459326.309353,0.99990,0.00051
2459326.310741,0.99886,0.00051
2459326.312130,1.00084,0.00051
2459326.313519,1.00015,0.00051
2459326.314908,0.99971,0.00051
2459326.316297,1.00013,0.00051
2459326.317686,0.99969,0.00051
2459326.319075,1.00015,0.00051
2459326.320464,1.00007,0.00051
2459326.321852,1.00022,0.00051
2459326.323241,1.00085,0.00051
2459326.324630,0.99988,0.00051
2459326.326019,1.00024,0.00051
2459326.327408,1.00050,0.00051
2459326.328797,0.99993,0.00051
2459326.330186,1.00068,0.00051
2459326.331575,0.99962,0.00051
2459326.332963,0.99981,0.00051
2459326.334352,0.99993,0.00051
2459326.335741,1.00021,0.00051
2459326.337130,1.00035,0.00051
2459326.338519,1.00090,0.00051
2459326.339908,0.99966,0.00051
2459326.341297,0.99875,0.00051
2459326.342685,1.00078,0.00051
2459326.344074,0.99998,0.00051
2459326.345463,1.00075,0.00051
2459326.346852,0.99935,0.00051
2459326.348241,1.00067,0.00051
2459326.349630,1.00028,0.00051
2459326.351019,1.00001,0.00051
2459326.352408,1.00096,0.00051
2459326.353796,0.99924,0.00051
2459326.355185,0.99938,0.00051
2459326.356574,0.99969,0.00051
2459326.357963,0.99992,0.00051
2459326.359352,0.99998,0.00051
2459326.360741,0.99959,0.00051
2459326.362130,1.00011,0.00051
2459326.363519,0.99911,0.00051
2459326.364907,1.00010,0.00051
2459326.366296,1.00060,0.00051
2459326.367685,0.99947,0.00051
2459326.369074,1.00013,0.00051
2459326.370463,0.99930,0.00051
2459326.371852,0.99914,0.00051
2459326.373241,1.00123,0.00051
2459326.374630,1.00045,0.00051
2459326.376018,1.00050,0.00051
2459326.377407,1.00070,0.00051
2459326.378796,1.00057,0.00051
2459326.380185,0.99962,0.00051
2459326.381574,1.00018,0.00051
2459326.382963,0.99999,0.00051
2459326.384352,1.00067,0.00051
2459326.385741,0.99976,0.00051
2459326.387129,0.99993,0.00051
2459326.388518,0.99980,0.00051
2459326.389907,0.99961,0.00051
2459326.391296,0.99979,0.00051
2459326.392685,0.99990,0.00051
2459326.394074,1.00079,0.00051
2459326.395463,1.00008,0.00051
2459326.396852,1.00069,0.00051
2459326.398240,0.99990,0.00051
2459326.399629,1.00032,0.00051
2459326.401018,1.00053,0.00051
2459326.402407,1.00054,0.00051
2459326.403796,1.00062,0.00051
2459326.405185,1.00051,0.00051
2459326.406574,1.00004,0.00051
2459326.407963,0.99966,0.00051
2459326.409351,1.00084,0.00051
2459326.410740,1.00045,0.00051
2459326.412129,1.00072,0.00051
2459326.413518,1.00068,0.00051
2459326.414907,0.99985,0.00051
2459326.416296,1.00042,0.00051
2459326.417685,0.99994,0.00051
2459326.419074,1.00036,0.00051
2459326.420462,0.99943,0.00051
2459326.421851,1.00093,0.00051
2459326.423240,1.00025,0.00051
2459326.424629,0.99960,0.00051
2459326.426018,1.00013,0.00051
2459326.427407,1.00056,0.00051
2459326.428796,0.99995,0.00051
2459326.430185,1.00048,0.00051
2459326.431573,0.99992,0.00051
2459326.432962,1.00028,0.00051
2459326.434351,0.99973,0.00051
2459326.435740,1.00094,0.00051
2459326.437129,1.00001,0.00051
2459326.438518,1.00021,0.00051
2459326.439907,1.00054,0.00051
2459326.441296,1.00055,0.00051
2459326.442684,1.00107,0.00051
2459326.444073,1.00012,0.00051
2459326.445462,1.00121,0.00051
2459326.446851,0.99989,0.00051
2459326.448240,0.99993,0.00051
2459326.449629,1.00067,0.00051
2459326.451018,1.00087,0.00051
2459326.452407,1.00087,0.00051
2459326.453795,1.00072,0.00051
2459326.455184,1.00066,0.00051
2459326.456573,1.00119,0.00051
2459326.457962,0.99942,0.00051
2459326.459351,1.00087,0.00051
2459326.460740,0.99987,0.00051
2459326.462129,1.00031,0.00051
2459326.463518,1.00074,0.00051
2459326.464906,1.00047,0.00051
2459326.466295,1.00028,0.00051
2459326.467684,0.99983,0.00051
2459326.469073,0.99978,0.00051
2459326.470462,1.00077,0.00051
2459326.471851,1.00020,0.00051
2459326.473240,1.00018,0.00051
2459326.474629,1.00085,0.00051
2459326.476017,0.99969,0.00051
2459326.477406,1.00059,0.00051
2459326.478795,1.00057,0.00051
2459326.480184,0.99939,0.00051
2459326.481573,1.00071,0.00051
2459326.482962,1.00049,0.00051
2459326.484351,1.00003,0.00051
2459326.485739,0.99985,0.00051
2459326.487128,1.00004,0.00051
2459326.488517,1.00059,0.00051
2459326.489906,1.00043,0.00051
2459326.491295,1.00024,0.00051
2459326.492684,1.00029,0.00051
2459326.494073,1.00064,0.00051
2459326.495462,1.00101,0.00051
2459326.496850,0.99976,0.00051
2459326.498239,0.99996,0.00051
2459326.499628,1.00025,0.00051
2459326.501017,0.99961,0.00051
2459326.502406,0.99944,0.00051
2459326.503795,1.00026,0.00051
2459326.505184,1.00015,0.00051
2459326.506573,1.00037,0.00051
2459326.507961,1.00051,0.00051
2459326.509350,1.00039,0.00051
2459326.510739,0.99909,0.00051
2459326.512128,0.99998,0.00051
2459326.513517,0.99976,0.00051
2459326.514906,1.00070,0.00051
2459326.516295,1.00010,0.00051
2459326.517684,1.00033,0.00051
2459326.519072,0.99986,0.00051
2459326.520461,0.99989,0.00051
2459326.521850,0.99994,0.00051
2459326.523239,1.00063,0.00051
2459326.524628,0.99975,0.00051
2459326.526017,0.99990,0.00051
2459326.527406,0.99977,0.00051
2459326.528795,1.00062,0.00051
2459326.530183,1.00136,0.00051
2459326.531572,0.99995,0.00051
2459326.532961,1.00060,0.00051
2459326.534350,0.99994,0.00051
2459326.535739,1.00075,0.00051
2459326.537128,1.00015,0.00051
2459326.538517,0.99932,0.00051
2459326.539906,0.99991,0.00051
2459326.541294,1.00088,0.00051
2459326.542683,1.00028,0.00051
2459326.544072,1.00046,0.00051
2459326.545461,0.99967,0.00051
2459326.546850,1.00031,0.00051
2459326.548239,0.99975,0.00051
2459326.549628,0.99975,0.00051
2459326.551017,1.00038,0.00051
2459326.552405,1.00118,0.00051
2459326.553794,0.99987,0.00051
2459326.555183,0.99974,0.00051
2459326.556572,1.00043,0.00051
2459326.557961,1.00075,0.00051
2459326.559350,1.00036,0.00051
2459326.560739,1.00045,0.00051
2459326.562128,0.99998,0.00051
2459326.563516,1.00075,0.00051
2459326.564905,1.00016,0.00051
2459326.566294,1.00024,0.00051
2459326.567683,0.99957,0.00051
2459326.569072,1.00012,0.00051
2459326.570461,1.00003,0.00051
2459326.571850,1.00052,0.00051
2459326.573239,1.00033,0.00051
2459326.574627,0.99987,0.00051
2459326.576016,0.99971,0.00051
2459326.577405,0.99922,0.00051
2459326.578794,1.00032,0.00051
2459326.580183,1.00111,0.00051
2459326.581572,1.00065,0.00051
2459326.582961,1.00119,0.00051
2459326.584350,1.00066,0.00051
2459326.585738,0.99985,0.00051
2459326.587127,1.00083,0.00051
2459326.588516,1.00004,0.00051
2459326.589905,1.00006,0.00051
2459326.591294,1.00046,0.00051
2459326.592683,1.00017,0.00051
2459326.594072,1.00081,0.00051
2459326.595460,1.00064,0.00051
2459326.596849,1.00080,0.00051
2459326.598238,1.00052,0.00051
2459326.599627,1.00082,0.00051
2459326.601016,1.00017,0.00051
2459326.602405,1.00048,0.00051
2459326.603794,1.00136,0.00051
2459326.605183,1.00042,0.00051
2459326.606571,0.99931,0.00051
2459326.607960,0.99937,0.00051
2459326.609349,1.00007,0.00051
2459326.610738,1.00102,0.00051
2459326.612127,0.99998,0.00051
2459326.613516,1.00036,0.00051
2459326.614905,1.00072,0.00051
2459326.616294,0.99945,0.00051
2459326.617682,0.99975,0.00051
2459326.619071,1.00042,0.00051
2459326.620460,0.99975,0.00051
2459326.621849,1.00004,0.00051
2459326.623238,0.99992,0.00051
2459326.624627,0.99992,0.00051
2459326.626016,1.00036,0.00051
2459326.627405,1.00072,0.00051
2459326.628793,0.99974,0.00051
2459326.630182,1.00039,0.00051
2459326.631571,1.00099,0.00051
2459326.632960,0.99870,0.00051
2459326.634349,1.00050,0.00051
2459326.635738,0.99970,0.00051
2459326.637127,0.99997,0.00051
2459326.638516,1.00057,0.00051
2459326.639904,0.99961,0.00051
2459326.641293,1.00004,0.00051
2459326.642682,1.00088,0.00051
2459326.644071,1.00110,0.00051
2459326.645460,0.99944,0.00051
2459326.646849,1.00050,0.00051
2459326.648238,1.00050,0.00051
2459326.649627,1.00008,0.00051
2459326.651015,1.00028,0.00051
2459326.652404,1.00002,0.00051
2459326.653793,1.00056,0.00051
2459326.655182,0.99986,0.00051
2459326.656571,1.00041,0.00051
2459326.657960,0.99993,0.00051
2459326.659349,0.99930,0.00051
2459326.660738,1.00097,0.00051
2459326.662126,1.00003,0.00051
2459326.663515,1.00088,0.00051
2459326.664904,1.00042,0.00051
2459326.666293,0.99849,0.00051
2459326.667682,1.00055,0.00051
2459326.669071,0.99977,0.00051
2459326.670460,1.00031,0.00051
2459326.671849,1.00020,0.00051
2459326.673237,1.00043,0.00051
2459326.674626,0.99974,0.00051
2459326.676015,1.00045,0.00051
2459326.677404,0.99963,0.00051
2459326.678793,1.00102,0.00051
2459326.680182,1.00065,0.00051
2459326.681571,1.00016,0.00051
2459326.682960,1.00030,0.00051
2459326.684348,1.00001,0.00051
2459326.685737,1.00092,0.00051
2459326.687126,0.99985,0.00051
2459326.688515,1.00011,0.00051
2459326.689904,1.00026,0.00051
2459326.691293,1.00100,0.00051
2459326.692682,1.00016,0.00051
2459326.694070,0.99911,0.00051
2459326.695459,1.00002,0.00051
2459326.696848,1.00118,0.00051
2459326.698237,1.00019,0.00051
2459326.699626,1.00053,0.00051
2459326.701015,0.99973,0.00051
2459326.702404,1.00092,0.00051
2459326.703793,1.00036,0.00051
2459326.705181,0.99911,0.00051
2459326.706570,1.00077,0.00051
2459326.707959,1.00021,0.00051
2459326.709348,0.99946,0.00051
2459326.710737,0.99913,0.00051
2459326.712126,1.00075,0.00051
2459326.713515,1.00000,0.00051
2459326.714904,1.00013,0.00051
2459326.716292,1.00018,0.00051
2459326.717681,1.00034,0.00051
2459326.719070,0.99992,0.00051
2459326.720459,0.99999,0.00051
2459326.721848,1.00018,0.00051
2459326.723237,1.00024,0.00051
2459326.724626,0.99920,0.00051
2459326.726015,0.99961,0.00051
2459326.727403,1.00088,0.00051
2459326.728792,0.99889,0.00051
2459326.730181,0.99986,0.00051
2459326.731570,0.99991,0.00051
2459326.732959,0.99990,0.00051
2459326.734348,1.00017,0.00051
2459326.735737,0.99915,0.00051
2459326.737126,1.00007,0.00051
2459326.738514,0.99971,0.00051
2459326.739903,0.99961,0.00051
2459326.741292,0.99955,0.00051
2459326.742681,0.99962,0.00051
2459326.744070,0.99970,0.00051
2459326.745459,1.00134,0.00051
2459326.746848,1.00025,0.00051
2459326.748237,1.00046,0.00051
2459326.749625,1.00032,0.00051
2459326.751014,0.99976,0.00051
2459326.752403,1.00039,0.00051
2459326.753792,0.99984,0.00051
2459326.755181,1.00060,0.00051
2459326.756570,0.99930,0.00051
2459326.757959,1.00037,0.00051
2459326.759348,1.00011,0.00051
2459326.760736,1.00019,0.00051
2459326.762125,0.99934,0.00051
2459326.763514,0.99989,0.00051
2459326.764903,1.00066,0.00051
2459326.766292,0.99976,0.00051
2459326.767681,0.99914,0.00051
2459326.769070,0.99967,0.00051
2459326.770459,0.99954,0.00051
2459326.771847,0.99977,0.00051
2459326.773236,1.00040,0.00051
2459326.774625,1.00022,0.00051
2459326.776014,1.00030,0.00051
2459326.777403,0.99928,0.00051
2459326.778792,0.99987,0.00051
2459326.780181,0.99983,0.00051
2459326.781569,1.00078,0.00051
2459326.782958,1.00013,0.00051
2459326.784347,0.99938,0.00051
2459326.785736,1.00052,0.00051
2459326.787125,0.99970,0.00051
2459326.788514,1.00090,0.00051
2459326.789903,1.00019,0.00051
2459326.791292,1.00096,0.00051
2459326.792680,0.99944,0.00051
2459326.794069,1.00072,0.00051
2459326.795458,1.00100,0.00051
2459326.796847,0.99915,0.00051
2459326.798236,1.00034,0.00051
2459326.799625,1.00036,0.00051
2459326.801014,0.99935,0.00051
2459326.802403,1.00060,0.00051
2459326.803791,1.00039,0.00051
2459326.805180,1.00075,0.00051
2459326.806569,1.00030,0.00051
2459326.807958,0.99932,0.00051
2459326.809347,0.99975,0.00051
2459326.810736,0.99986,0.00051
2459326.812125,1.00046,0.00051
2459326.813514,1.00029,0.00051
2459326.814902,0.99987,0.00051
2459326.816291,1.00035,0.00051
2459326.817680,1.00028,0.00051
2459326.819069,0.99975,0.00051
2459326.820458,1.00047,0.00051
2459326.821847,1.00021,0.00051
2459326.823236,1.00048,0.00051
2459326.824625,0.99962,0.00051
2459326.826013,1.00065,0.00051
2459326.827402,0.99928,0.00051
2459326.828791,1.00067,0.00051
2459326.830180,1.00055,0.00051
2459326.831569,1.00043,0.00051
2459326.832958,0.99987,0.00051
2459326.834347,1.00037,0.00051
2459326.835736,1.00012,0.00051
2459326.837124,0.99962,0.00051
2459326.838513,0.99982,0.00051
2459326.839902,1.00086,0.00051
2459326.841291,0.99987,0.00051
2459326.842680,1.00043,0.00051
2459326.844069,1.00021,0.00051
2459326.845458,0.99984,0.00051
2459326.846847,1.00031,0.00051
2459326.848235,0.99914,0.00051
2459326.849624,1.00007,0.00051
2459326.851013,1.00099,0.00051
2459326.852402,1.00063,0.00051
2459326.853791,0.99974,0.00051
2459326.855180,1.00086,0.00051
2459326.856569,0.99990,0.00051
2459326.857957,0.99964,0.00051
2459326.859346,0.99989,0.00051
2459326.860735,0.99906,0.00051
2459326.862124,0.99929,0.00051
2459326.863513,1.00062,0.00051
2459326.864902,0.99977,0.00051
2459326.866291,0.99920,0.00051
2459326.867680,1.00110,0.00051
2459326.869068,1.00120,0.00051
2459326.870457,0.99937,0.00051
2459326.871846,0.99941,0.00051
2459326.873235,0.99988,0.00051
2459326.874624,0.99990,0.00051
2459326.876013,0.99983,0.00051
2459326.877402,1.00048,0.00051
2459326.878791,1.00026,0.00051
2459326.880179,0.99971,0.00051
2459326.881568,1.00052,0.00051
2459326.882957,0.99981,0.00051
2459326.884346,1.00081,0.00051
2459326.885735,1.00026,0.00051
2459326.887124,1.00010,0.00051
2459326.888513,1.00110,0.00051
2459326.889902,1.00043,0.00051
2459326.891290,1.00097,0.00051
2459326.892679,1.00082,0.00051
2459326.894068,1.00093,0.00051
2459326.895457,1.00102,0.00051
2459326.896846,0.99963,0.00051
2459326.898235,0.99946,0.00051
2459326.899624,1.00070,0.00051
2459326.901013,0.99908,0.00051
2459326.902401,0.99962,0.00051
2459326.903790,1.00046,0.00051
2459326.905179,0.99992,0.00051
2459326.906568,0.99934,0.00051
2459326.907957,0.99967,0.00051
2459326.909346,0.99885,0.00051
2459326.910735,1.00040,0.00051
2459326.912124,0.99979,0.00051
2459326.913512,1.00039,0.00051
2459326.914901,1.00072,0.00051
2459326.916290,1.00017,0.00051
2459326.917679,0.99989,0.00051
2459326.919068,0.99954,0.00051
2459326.920457,0.99977,0.00051
2459326.921846,1.00058,0.00051
2459326.923235,1.00038,0.00051
2459326.924623,1.00035,0.00051
2459326.926012,1.00020,0.00051
2459326.927401,1.00057,0.00051
2459326.928790,0.99986,0.00051
2459326.930179,1.00003,0.00051
2459326.931568,1.00071,0.00051
2459326.932957,0.99947,0.00051
2459326.934345,0.99984,0.00051
2459326.935734,1.00005,0.00051
2459326.937123,1.00056,0.00051
2459326.938512,1.00072,0.00051
2459326.939901,0.99999,0.00051
2459326.941290,1.00041,0.00051
2459326.942679,1.00037,0.00051
2459326.944068,1.00002,0.00051
2459326.945456,1.00135,0.00051
2459326.946845,1.00000,0.00051
2459326.948234,1.00013,0.00051
2459326.949623,1.00035,0.00051
2459326.951012,0.99971,0.00051
2459326.952401,1.00019,0.00051
2459326.953790,0.99988,0.00051
2459326.955179,0.99924,0.00051
2459326.956567,1.00018,0.00051
2459326.957956,1.00073,0.00051
2459326.959345,1.00016,0.00051
2459326.960734,1.00038,0.00051
2459326.962123,1.00032,0.00051
2459326.963512,0.99994,0.00051
2459326.964901,0.99978,0.00051
2459326.966290,0.99987,0.00051
2459326.967678,0.99919,0.00051
2459326.969067,0.99960,0.00051
2459326.970456,0.99889,0.00051
2459326.971845,1.00045,0.00051
2459326.973234,1.00004,0.00051
2459326.974623,1.00010,0.00051
2459326.976012,0.99980,0.00051
2459326.977401,0.99960,0.00051
2459326.978789,1.00034,0.00051
2459326.980178,1.00020,0.00051
2459326.981567,1.00101,0.00051
2459326.982956,0.99894,0.00051
2459326.984345,1.00087,0.00051
2459326.985734,0.99951,0.00051
2459326.987123,1.00036,0.00051
2459326.988512,1.00057,0.00051
2459326.989900,1.00026,0.00051
2459326.991289,1.00024,0.00051
2459326.992678,1.00001,0.00051
2459326.994067,1.00003,0.00051
2459326.995456,0.99989,0.00051
2459326.996845,1.00117,0.00051
2459326.998234,1.00016,0.00051
2459326.999623,1.00041,0.00051
2459327.001011,0.99937,0.00051
2459327.002400,1.00024,0.00051
2459327.003789,1.00010,0.00051
2459327.005178,1.00002,0.00051
2459327.006567,0.99941,0.00051
2459327.007956,1.00000,0.00051
2459327.009345,1.00041,0.00051
2459327.010733,1.00033,0.00051
2459327.012122,0.99930,0.00051
2459327.013511,1.00037,0.00051
2459327.014900,1.00036,0.00051
2459327.016289,1.00101,0.00051
2459327.017678,1.00066,0.00051
2459327.019067,0.99986,0.00051
2459327.020456,1.00001,0.00051
2459327.021844,1.00017,0.00051
2459327.023233,1.00002,0.00051
2459327.024622,0.99982,0.00051
2459327.026011,1.00009,0.00051
2459327.027400,0.99925,0.00051
2459327.028789,0.99985,0.00051
2459327.030178,1.00065,0.00051
2459327.031567,0.99968,0.00051
2459327.032955,1.00020,0.00051
2459327.034344,1.00066,0.00051
2459327.035733,1.00059,0.00051
2459327.037122,1.00097,0.00051
2459327.038511,0.99971,0.00051
2459327.039900,0.99981,0.00051
2459327.041289,1.00064,0.00051
2459327.042678,1.00011,0.00051
2459327.044066,1.00086,0.00051
2459327.045455,1.00054,0.00051
2459327.046844,0.99895,0.00051
2459327.048233,1.00010,0.00051
2459327.049622,1.00005,0.00051
2459327.051011,1.00001,0.00051
2459327.052400,0.99941,0.00051
2459327.053789,1.00020,0.00051
2459327.055177,1.00011,0.00051
2459327.056566,0.99998,0.00051
2459327.057955,0.99994,0.00051
2459327.059344,0.99949,0.00051
2459327.060733,1.00047,0.00051
2459327.062122,1.00026,0.00051
2459327.063511,0.99925,0.00051
2459327.064900,1.00036,0.00051
2459327.066288,1.00053,0.00051
2459327.067677,1.00071,0.00051
2459327.069066,1.00019,0.00051
2459327.070455,1.00041,0.00051
2459327.071844,0.99982,0.00051
2459327.073233,1.00050,0.00051
2459327.074622,1.00009,0.00051
2459327.076010,0.99950,0.00051
2459327.077399,1.00069,0.00051
2459327.078788,1.00000,0.00051
2459327.080177,1.00097,0.00051
2459327.081566,0.99964,0.00051
2459327.082955,0.99962,0.00051
2459327.084344,1.00039,0.00051
2459327.085733,1.00003,0.00051
2459327.087121,1.00023,0.00051
2459327.088510,0.99925,0.00051
2459327.089899,1.00064,0.00051
2459327.091288,0.99931,0.00051
2459327.092677,1.00000,0.00051
2459327.094066,1.00034,0.00051
2459327.095455,1.00032,0.00051
2459327.096844,1.00040,0.00051
2459327.098232,0.99923,0.00051
2459327.099621,1.00053,0.00051
2459327.101010,0.99932,0.00051
2459327.102399,0.99986,0.00051
2459327.103788,0.99991,0.00051
2459327.105177,0.99982,0.00051
2459327.106566,1.00139,0.00051
2459327.107955,0.99951,0.00051
2459327.109343,1.00036,0.00051
2459327.110732,1.00109,0.00051
2459327.112121,0.99940,0.00051
2459327.113510,1.00023,0.00051
2459327.114899,1.00058,0.00051
2459327.116288,0.99983,0.00051
2459327.117677,0.99918,0.00051
2459327.119066,1.00031,0.00051
2459327.120454,1.00070,0.00051
2459327.121843,0.99995,0.00051
2459327.123232,1.00055,0.00051
2459327.124621,1.00060,0.00051
2459327.126010,0.99952,0.00051
2459327.127399,1.00042,0.00051
2459327.128788,1.00016,0.00051
2459327.130177,1.00004,0.00051
2459327.131565,0.99996,0.00051
2459327.132954,0.99987,0.00051
2459327.134343,0.99988,0.00051
2459327.135732,1.00041,0.00051
2459327.137121,0.99975,0.00051
2459327.138510,0.99908,0.00051
2459327.139899,0.99998,0.00051
2459327.141287,0.99913,0.00051
2459327.142676,1.00013,0.00051
2459327.144065,0.99984,0.00051
2459327.145454,1.00031,0.00051
2459327.146843,1.00036,0.00051
2459327.148232,1.00112,0.00051
2459327.149621,1.00145,0.00051
2459327.151010,1.00098,0.00051
2459327.152398,1.00042,0.00051
2459327.153787,0.99959,0.00051
2459327.155176,1.00029,0.00051
2459327.156565,0.99926,0.00051
2459327.157954,0.99985,0.00051
2459327.159343,1.00035,0.00051
2459327.160732,1.00030,0.00051
2459327.162121,1.00092,0.00051
2459327.163509,1.00019,0.00051
2459327.164898,0.99965,0.00051
2459327.166287,0.99979,0.00051
2459327.167676,1.00045,0.00051
2459327.169065,1.00014,0.00051
2459327.170454,1.00049,0.00051
2459327.171843,0.99975,0.00051
2459327.173232,1.00059,0.00051
2459327.174620,0.99969,0.00051
2459327.176009,0.99975,0.00051
2459327.177398,1.00070,0.00051
2459327.178787,0.99954,0.00051
2459327.180176,1.00009,0.00051
2459327.181565,0.99985,0.00051
2459327.182954,1.00006,0.00051
2459327.184343,0.99982,0.00051
2459327.185731,1.00034,0.00051
2459327.187120,1.00005,0.00051
2459327.188509,0.99988,0.00051
2459327.189898,1.00032,0.00051
2459327.191287,1.00020,0.00051
2459327.192676,1.00031,0.00051
2459327.194065,0.99973,0.00051
2459327.195453,1.00118,0.00051
2459327.196842,1.00026,0.00051
2459327.198231,1.00027,0.00051
2459327.199620,1.00014,0.00051
2459327.201009,0.99933,0.00051
2459327.202398,0.99925,0.00051
2459327.203787,0.99985,0.00051
2459327.205176,1.00021,0.00051
2459327.206564,0.99947,0.00051
2459327.207953,1.00017,0.00051
2459327.209342,0.99913,0.00051
2459327.210731,1.00065,0.00051
2459327.212120,0.99974,0.00051
2459327.213509,0.99981,0.00051
2459327.214898,0.99991,0.00051
2459327.216287,1.00018,0.00051
2459327.217675,1.00010,0.00051
2459327.219064,1.00047,0.00051
2459327.220453,0.99981,0.00051
2459327.221842,1.00033,0.00051
2459327.223231,0.99994,0.00051
2459327.224620,1.00025,0.00051
2459327.226009,1.00011,0.00051
2459327.227398,1.00006,0.00051
2459327.228786,0.99956,0.00051
2459327.230175,0.99961,0.00051
2459327.231564,1.00029,0.00051
2459327.232953,1.00066,0.00051
2459327.234342,1.00051,0.00051
2459327.235731,1.00012,0.00051
2459327.237120,0.99928,0.00051
2459327.238509,0.99977,0.00051
2459327.239897,1.00031,0.00051
2459327.241286,1.00057,0.00051
2459327.242675,1.00024,0.00051
2459327.244064,1.00018,0.00051
2459327.245453,1.00126,0.00051
2459327.246842,1.00046,0.00051
2459327.248231,0.99961,0.00051
2459327.249620,1.00035,0.00051
2459327.251008,0.99975,0.00051
2459327.252397,1.00074,0.00051
2459327.253786,0.99937,0.00051
2459327.255175,1.00000,0.00051
2459327.256564,1.00055,0.00051
2459327.257953,0.99988,0.00051
2459327.259342,1.00094,0.00051
2459327.260730,0.99955,0.00051
2459327.262119,0.99939,0.00051
2459327.263508,0.99937,0.00051
2459327.264897,0.99938,0.00051
2459327.266286,1.00053,0.00051
2459327.267675,1.00139,0.00051
2459327.269064,0.99946,0.00051
2459327.270453,1.00010,0.00051
2459327.271841,1.00019,0.00051
2459327.273230,0.99954,0.00051
2459327.274619,0.99974,0.00051
2459327.276008,1.00101,0.00051
2459327.277397,1.00117,0.00051
2459327.278786,0.99998,0.00051
2459327.280175,0.99968,0.00051
2459327.281564,1.00031,0.00051
2459327.282952,1.00004,0.00051
2459327.284341,1.00029,0.00051
2459327.285730,0.99995,0.00051
2459327.287119,1.00047,0.00051
2459327.288508,1.00047,0.00051
2459327.289897,0.99939,0.00051
2459327.291286,1.00109,0.00051
2459327.292675,0.99981,0.00051
2459327.294063,0.99921,0.00051
2459327.295452,0.99899,0.00051
2459327.296841,0.99883,0.00051
2459327.298230,1.00055,0.00051
2459327.299619,0.99945,0.00051
2459327.301008,1.00001,0.00051
2459327.302397,0.99992,0.00051
2459327.303786,1.00002,0.00051
2459327.305174,1.00029,0.00051
2459327.306563,0.99992,0.00051
2459327.307952,1.00021,0.00051
2459327.309341,0.99911,0.00051
2459327.310730,1.00053,0.00051
2459327.312119,0.99950,0.00051
2459327.313508,0.99962,0.00051
2459327.314896,1.00043,0.00051
2459327.316285,1.00043,0.00051
2459327.317674,0.99998,0.00051
2459327.319063,0.99974,0.00051
2459327.320452,0.99946,0.00051
2459327.321841,1.00087,0.00051
2459327.323230,1.00004,0.00051
2459327.324619,1.00053,0.00051
2459327.326007,1.00000,0.00051
2459327.327396,1.00041,0.00051
2459327.328785,1.00053,0.00051
2459327.330174,0.99916,0.00051
2459327.331563,1.00011,0.00051
2459327.332952,0.99890,0.00051
2459327.334341,1.00102,0.00051
2459327.335730,1.00031,0.00051
2459327.337118,1.00005,0.00051
2459327.338507,1.00001,0.00051
2459327.339896,1.00057,0.00051
2459327.341285,1.00041,0.00051
2459327.342674,0.99872,0.00051
2459327.344063,1.00016,0.00051
2459327.345452,1.00038,0.00051
2459327.346841,0.99947,0.00051
2459327.348229,1.00138,0.00051
2459327.349618,0.99951,0.00051
2459327.351007,0.99950,0.00051
2459327.352396,0.99997,0.00051
2459327.353785,1.00012,0.00051
2459327.355174,0.99944,0.00051
2459327.356563,1.00034,0.00051
2459327.357952,0.99978,0.00051
2459327.359340,0.99989,0.00051
2459327.360729,1.00011,0.00051
2459327.362118,0.99902,0.00051
2459327.363507,0.99950,0.00051
2459327.364896,0.99953,0.00051
2459327.366285,0.99977,0.00051
2459327.367674,1.00042,0.00051
2459327.369062,0.99986,0.00051
2459327.370451,1.00054,0.00051
2459327.371840,0.99989,0.00051
2459327.373229,0.99972,0.00051
2459327.374618,1.00109,0.00051
2459327.376007,1.00044,0.00051
2459327.377396,1.00053,0.00051
2459327.378785,1.00008,0.00051
2459327.380173,1.00024,0.00051
2459327.381562,1.00071,0.00051
2459327.382951,1.00043,0.00051
2459327.384340,1.00059,0.00051
2459327.385729,1.00051,0.00051
2459327.387118,1.00014,0.00051
2459327.388507,1.00057,0.00051
2459327.389896,0.99979,0.00051
2459327.391284,1.00127,0.00051
2459327.392673,1.00029,0.00051
2459327.394062,1.00050,0.00051
2459327.395451,1.00069,0.00051
2459327.396840,0.99967,0.00051
2459327.398229,0.99967,0.00051
2459327.399618,1.00001,0.00051
2459327.401007,0.99925,0.00051
2459327.402395,1.00021,0.00051
2459327.403784,1.00029,0.00051
2459327.405173,1.00040,0.00051
2459327.406562,1.00034,0.00051
2459327.407951,1.00035,0.00051
2459327.409340,1.00020,0.00051
2459327.410729,1.00048,0.00051
2459327.412118,1.00036,0.00051
2459327.413506,1.00014,0.00051
2459327.414895,1.00041,0.00051
2459327.416284,1.00005,0.00051
2459327.417673,1.00044,0.00051
2459327.419062,0.99947,0.00051
2459327.420451,1.00078,0.00051
2459327.421840,0.99994,0.00051
2459327.423228,1.00000,0.00051
2459327.424617,1.00046,0.00051
2459327.426006,0.99987,0.00051
2459327.427395,1.00007,0.00051
2459327.428784,0.99993,0.00051
2459327.430173,0.99946,0.00051
2459327.431562,0.99938,0.00051
2459327.432951,0.99934,0.00051
2459327.434339,1.00046,0.00051
2459327.435728,0.99833,0.00051
2459327.437117,0.99933,0.00051
2459327.438506,0.99976,0.00051
2459327.439895,1.00094,0.00051
2459327.441284,1.00084,0.00051
2459327.442673,1.00015,0.00051
2459327.444062,1.00067,0.00051
2459327.445450,1.00035,0.00051
2459327.446839,1.00029,0.00051
2459327.448228,0.99891,0.00051
2459327.449617,1.00027,0.00051
2459327.451006,0.99921,0.00051
2459327.452395,0.99992,0.00051
2459327.453784,0.99954,0.00051
2459327.455173,1.00016,0.00051
2459327.456561,1.00036,0.00051
2459327.457950,1.00134,0.00051
2459327.459339,0.99983,0.00051
2459327.460728,0.99940,0.00051
2459327.462117,1.00060,0.00051
2459327.463506,1.00024,0.00051
2459327.464895,1.00064,0.00051
2459327.466284,1.00018,0.00051
2459327.467672,0.99967,0.00051
2459327.469061,0.99971,0.00051
2459327.470450,1.00006,0.00051
2459327.471839,1.00012,0.00051
2459327.473228,0.99958,0.00051
2459327.474617,1.00055,0.00051
2459327.476006,0.99969,0.00051
2459327.477394,1.00070,0.00051
2459327.478783,1.00154,0.00051
2459327.480172,0.99983,0.00051
2459327.481561,1.00008,0.00051
2459327.482950,1.00028,0.00051
2459327.484339,1.00000,0.00051
2459327.485728,0.99950,0.00051
2459327.487117,1.00003,0.00051
2459327.488505,1.00030,0.00051
2459327.489894,0.99949,0.00051
2459327.491283,1.00065,0.00051
2459327.492672,1.00096,0.00051
2459327.494061,1.00018,0.00051
2459327.495450,1.00041,0.00051
2459327.496839,0.99964,0.00051
2459327.498228,1.00037,0.00051
2459327.499616,1.00009,0.00051
2459327.501005,1.00060,0.00051
2459327.502394,1.00088,0.00051
2459327.503783,0.99985,0.00051
2459327.505172,1.00052,0.00051
2459327.506561,0.99995,0.00051
2459327.507950,0.99906,0.00051
2459327.509339,1.00083,0.00051
2459327.510727,0.99926,0.00051
2459327.512116,1.00064,0.00051
2459327.513505,1.00072,0.00051
2459327.514894,0.99955,0.00051
2459327.516283,0.99994,0.00051
2459327.517672,0.99972,0.00051
2459327.519061,0.99991,0.00051
2459327.520449,1.00014,0.00051
2459327.521838,1.00055,0.00051
2459327.523227,1.00106,0.00051
2459327.524616,1.00000,0.00051
2459327.526005,0.99992,0.00051
2459327.527394,1.00024,0.00051
2459327.528783,0.99945,0.00051
2459327.530172,1.00001,0.00051
2459327.531560,0.99998,0.00051
2459327.532949,0.99951,0.00051
2459327.534338,1.00112,0.00051
2459327.535727,1.00098,0.00051
2459327.537116,0.99981,0.00051
2459327.538505,1.00012,0.00051
2459327.539894,1.00041,0.00051
2459327.541283,1.00021,0.00051
2459327.542671,0.99952,0.00051
2459327.544060,1.00070,0.00051
2459327.545449,1.00047,0.00051
2459327.546838,1.00005,0.00051
2459327.548227,1.00053,0.00051
2459327.549616,1.00009,0.00051
2459327.551005,0.99959,0.00051
2459327.552394,1.00046,0.00051
2459327.553782,0.99999,0.00051
2459327.555171,0.99930,0.00051
2459327.556560,1.00006,0.00051
2459327.557949,0.99876,0.00051
2459327.559338,1.00031,0.00051
2459327.560727,0.99971,0.00051
2459327.562116,1.00076,0.00051
2459327.563505,0.99984,0.00051
2459327.564893,0.99973,0.00051
2459327.566282,1.00027,0.00051
2459327.567671,1.00035,0.00051
2459327.569060,1.00051,0.00051
2459327.570449,0.99995,0.00051
2459327.571838,1.00019,0.00051
2459327.573227,0.99955,0.00051
2459327.574615,1.00060,0.00051
2459327.576004,1.00084,0.00051
2459327.577393,0.99971,0.00051
2459327.578782,1.00037,0.00051
2459327.580171,1.00047,0.00051
2459327.581560,1.00004,0.00051
2459327.582949,0.99977,0.00051
2459327.584338,1.00009,0.00051
2459327.585726,1.00010,0.00051
2459327.587115,1.00027,0.00051
2459327.588504,0.99932,0.00051
2459327.589893,1.00020,0.00051
2459327.591282,0.99974,0.00051
2459327.592671,1.00106,0.00051
2459327.594060,1.00069,0.00051
2459327.595449,1.00002,0.00051
2459327.596837,1.00059,0.00051
2459327.598226,0.99991,0.00051
2459327.599615,1.00054,0.00051
2459327.601004,1.00009,0.00051
2459327.602393,1.00010,0.00051
2459327.603782,1.00053,0.00051
2459327.605171,0.99990,0.00051
2459327.606560,0.99963,0.00051
2459327.607948,1.00036,0.00051
2459327.609337,1.00052,0.00051
2459327.610726,1.00085,0.00051
2459327.612115,1.00117,0.00051
2459327.613504,1.00067,0.00051
2459327.614893,1.00016,0.00051
2459327.616282,0.99983,0.00051
2459327.617670,1.00035,0.00051
2459327.619059,0.99997,0.00051
2459327.620448,1.00034,0.00051
2459327.621837,1.00024,0.00051
2459327.623226,1.00030,0.00051
2459327.624615,0.99983,0.00051
2459327.626004,1.00043,0.00051
2459327.627393,1.00022,0.00051
2459327.628781,0.99986,0.00051
2459327.630170,1.00091,0.00051
2459327.631559,1.00124,0.00051
2459327.632948,1.00064,0.00051
2459327.634337,0.99997,0.00051
2459327.635726,1.00152,0.00051
2459327.637115,1.00011,0.00051
2459327.638504,1.00008,0.00051
2459327.639892,0.99995,0.00051
2459327.641281,1.00018,0.00051
2459327.642670,1.00014,0.00051
2459327.644059,0.99915,0.00051
2459327.645448,0.99975,0.00051
2459327.646837,1.00041,0.00051
2459327.648226,1.00014,0.00051
2459327.649615,1.00034,0.00051
2459327.651003,1.00040,0.00051
2459327.652392,1.00045,0.00051
2459327.653781,1.00116,0.00051
2459327.655170,0.99965,0.00051
2459327.656559,1.00051,0.00051
2459327.657948,0.99982,0.00051
2459327.659337,0.99980,0.00051
2459327.660725,1.00071,0.00051
2459327.662114,1.00083,0.00051
2459327.663503,0.99978,0.00051
2459327.664892,1.00109,0.00051
2459327.666281,0.99995,0.00051
2459327.667670,1.00087,0.00051
2459327.669059,1.00024,0.00051
2459327.670448,1.00002,0.00051
2459327.671836,1.00055,0.00051
2459327.673225,0.99929,0.00051
2459327.674614,0.99928,0.00051
2459327.676003,1.00070,0.00051
2459327.677392,0.99970,0.00051
2459327.678781,1.00000,0.00051
2459327.680170,1.00054,0.00051
2459327.681559,0.99970,0.00051
2459327.682947,1.00059,0.00051
2459327.684336,0.99996,0.00051
2459327.685725,1.00094,0.00051
2459327.687114,0.99924,0.00051
2459327.688503,1.00064,0.00051
2459327.689892,1.00001,0.00051
2459327.691281,1.00031,0.00051
2459327.692670,0.99920,0.00051
2459327.694058,0.99999,0.00051
2459327.695447,0.99940,0.00051
2459327.696836,1.00053,0.00051
2459327.698225,1.00083,0.00051
2459327.699614,1.00019,0.00051
2459327.701003,0.99954,0.00051
2459327.702392,1.00019,0.00051
2459327.703780,1.00011,0.00051
2459327.705169,0.99977,0.00051
2459327.706558,1.00036,0.00051
2459327.707947,1.00033,0.00051
2459327.709336,0.99994,0.00051
2459327.710725,1.00036,0.00051
2459327.712114,1.00114,0.00051
2459327.713503,0.99957,0.00051
2459327.714891,1.00057,0.00051
2459327.716280,0.99972,0.00051
2459327.717669,0.99970,0.00051
2459327.719058,0.99993,0.00051
2459327.720447,0.99959,0.00051
2459327.721836,1.00012,0.00051
2459327.723225,1.00091,0.00051
2459327.724614,1.00053,0.00051
2459327.726002,0.99986,0.00051
2459327.727391,1.00027,0.00051
2459327.728780,0.99896,0.00051
2459327.730169,1.00000,0.00051
2459327.731558,1.00067,0.00051
2459327.732947,0.99974,0.00051
2459327.734336,0.99961,0.00051
2459327.735725,1.00025,0.00051
2459327.737113,1.00033,0.00051
2459327.738502,0.99906,0.00051
2459327.739891,1.00013,0.00051
2459327.741280,0.99971,0.00051
2459327.742669,0.99936,0.00051
2459327.744058,1.00042,0.00051
2459327.745447,1.00133,0.00051
2459327.746835,0.99964,0.00051
2459327.748224,0.99993,0.00051
2459327.749613,1.00037,0.00051
2459327.751002,1.00059,0.00051
2459327.752391,1.00098,0.00051
2459327.753780,1.00054,0.00051
2459327.755169,0.99900,0.00051
2459327.756558,1.00053,0.00051
2459327.757946,0.99998,0.00051
2459327.759335,1.00025,0.00051
2459327.760724,1.00026,0.00051
2459327.762113,0.99999,0.00051
2459327.763502,0.99966,0.00051
2459327.764891,0.99880,0.00051
2459327.766280,0.99940,0.00051
2459327.767669,1.00043,0.00051
2459327.769057,1.00009,0.00051
2459327.770446,0.99997,0.00051
2459327.771835,0.99970,0.00051
2459327.773224,0.99971,0.00051
2459327.774613,1.00062,0.00051
2459327.776002,0.99909,0.00051
2459327.777391,1.00041,0.00051
2459327.778780,0.99990,0.00051
2459327.780168,0.99994,0.00051
2459327.781557,0.99971,0.00051
2459327.782946,0.99919,0.00051
2459327.784335,0.99953,0.00051
2459327.785724,0.99945,0.00051
2459327.787113,1.00040,0.00051
2459327.788502,0.99988,0.00051
2459327.789890,1.00051,0.00051
2459327.791279,1.00009,0.00051
2459327.792668,1.00039,0.00051
2459327.794057,1.00008,0.00051
2459327.795446,0.99957,0.00051
2459327.796835,0.99996,0.00051
2459327.798224,0.99869,0.00051
2459327.799613,0.99935,0.00051
2459327.801001,0.99954,0.00051
2459327.802390,1.00032,0.00051
2459327.803779,0.99965,0.00051
2459327.805168,1.00064,0.00051
2459327.806557,1.00016,0.00051
2459327.807946,0.99921,0.00051
2459327.809335,1.00043,0.00051
2459327.810724,1.00037,0.00051
2459327.812112,0.99995,0.00051
2459327.813501,1.00063,0.00051
2459327.814890,0.99999,0.00051
2459327.816279,1.00050,0.00051
2459327.817668,1.00027,0.00051
2459327.819057,1.00042,0.00051
2459327.820446,0.99978,0.00051
2459327.821835,1.00092,0.00051
2459327.823223,1.00091,0.00051
2459327.824612,0.99924,0.00051
2459327.826001,1.00048,0.00051
2459327.827390,1.00004,0.00051
2459327.828779,0.99960,0.00051
2459327.830168,1.00000,0.00051
2459327.831557,1.00068,0.00051
2459327.832945,0.99931,0.00051
2459327.834334,0.99981,0.00051
2459327.835723,1.00080,0.00051
2459327.837112,1.00069,0.00051
2459327.838501,0.99913,0.00051
2459327.839890,0.99941,0.00051
2459327.841279,0.99991,0.00051
2459327.842668,1.00033,0.00051
2459327.844056,1.00013,0.00051
2459327.845445,1.00059,0.00051
2459327.846834,0.99854,0.00051
2459327.848223,0.99991,0.00051
2459327.849612,1.00086,0.00051
2459327.851001,0.99989,0.00051
2459327.852390,1.00016,0.00051
2459327.853779,1.00069,0.00051
2459327.855167,0.99997,0.00051
2459327.856556,1.00042,0.00051
2459327.857945,1.00065,0.00051
2459327.859334,1.00142,0.00051
2459327.860723,1.00084,0.00051
2459327.862112,1.00061,0.00051
2459327.863501,0.99981,0.00051
2459327.864890,0.99986,0.00051
2459327.866278,1.00005,0.00051
2459327.867667,0.99909,0.00051
2459327.869056,0.99986,0.00051
2459327.870445,1.00020,0.00051
2459327.871834,0.99978,0.00051
2459327.873223,0.99956,0.00051
2459327.874612,1.00035,0.00051
2459327.876000,1.00026,0.00051
2459327.877389,0.99921,0.00051
2459327.878778,1.00006,0.00051
2459327.880167,1.00012,0.00051
2459327.881556,1.00000,0.00051
2459327.882945,1.00108,0.00051
2459327.884334,1.00089,0.00051
2459327.885723,0.99967,0.00051
2459327.887111,1.00046,0.00051
2459327.888500,1.00110,0.00051
2459327.889889,0.99983,0.00051
2459327.891278,0.99936,0.00051
2459327.892667,1.00039,0.00051
2459327.894056,0.99992,0.00051
2459327.895445,1.00006,0.00051
2459327.896834,1.00019,0.00051
2459327.898222,0.99947,0.00051
2459327.899611,0.99988,0.00051
2459327.901000,1.00046,0.00051
2459327.902389,1.00023,0.00051
2459327.903778,1.00044,0.00051
2459327.905167,0.99958,0.00051
2459327.906556,1.00002,0.00051
2459327.907944,1.00040,0.00051
2459327.909333,1.00038,0.00051
2459327.910722,0.99992,0.00051
2459327.912111,0.99891,0.00051
2459327.913500,0.99973,0.00051
2459327.914889,1.00026,0.00051
2459327.916278,1.00054,0.00051
2459327.917667,1.00011,0.00051
2459327.919055,1.00017,0.00051
2459327.920444,0.99999,0.00051
2459327.921833,0.99908,0.00051
2459327.923222,0.99897,0.00051
2459327.924611,1.00091,0.00051
2459327.926000,0.99924,0.00051
2459327.927389,1.00007,0.00051
2459327.928778,0.99978,0.00051
2459327.930166,0.99936,0.00051
2459327.931555,0.99991,0.00051
2459327.932944,0.99983,0.00051
2459327.934333,1.00060,0.00051
2459327.935722,0.99985,0.00051
2459327.937111,1.00046,0.00051
2459327.938500,1.00025,0.00051
2459327.939889,0.99980,0.00051
2459327.941277,1.00009,0.00051
2459327.942666,0.99956,0.00051
2459327.944055,1.00080,0.00051
2459327.945444,0.99959,0.00051
2459327.946833,0.99980,0.00051
2459327.948222,1.00007,0.00051
2459327.949611,1.00009,0.00051
2459327.950999,1.00024,0.00051
2459327.952388,0.99865,0.00051
2459327.953777,0.99873,0.00051
2459327.955166,1.00082,0.00051
2459327.956555,0.99968,0.00051
2459327.957944,0.99967,0.00051
2459327.959333,0.99967,0.00051
2459327.960722,1.00001,0.00051
2459327.962110,0.99953,0.00051
2459327.963499,0.99945,0.00051
2459327.964888,0.99967,0.00051
2459327.966277,1.00028,0.00051
2459327.967666,0.99967,0.00051
2459327.969055,1.00068,0.00051
2459327.970444,0.99897,0.00051
2459327.971833,1.00020,0.00051
2459327.973221,0.99955,0.00051
2459327.974610,1.00039,0.00051
2459327.975999,1.00040,0.00051
2459327.977388,1.00049,0.00051
2459327.978777,0.99972,0.00051
2459327.980166,1.00039,0.00051
2459327.981555,1.00012,0.00051
2459327.982944,0.99917,0.00051
2459327.984332,0.99981,0.00051
2459327.985721,1.00004,0.00051
2459327.987110,0.99936,0.00051
2459327.988499,1.00106,0.00051
2459327.989888,1.00007,0.00051
2459327.991277,1.00005,0.00051
2459327.992666,1.00020,0.00051
2459327.994054,0.99999,0.00051
2459327.995443,0.99966,0.00051
2459327.996832,0.99951,0.00051
2459327.998221,1.00045,0.00051
2459327.999610,0.99958,0.00051
2459328.000999,0.99950,0.00051
2459328.002388,0.99999,0.00051
2459328.003777,1.00034,0.00051
2459328.005165,1.00023,0.00051
2459328.006554,0.99925,0.00051
2459328.007943,1.00023,0.00051
2459328.009332,1.00033,0.00051
2459328.010721,0.99934,0.00051
2459328.012110,0.99888,0.00051
2459328.013499,1.00071,0.00051
2459328.014888,1.00086,0.00051
2459328.016276,0.99977,0.00051
2459328.017665,0.99999,0.00051
2459328.019054,1.00058,0.00051
2459328.020443,0.99945,0.00051
2459328.021832,1.00021,0.00051
2459328.023221,0.99918,0.00051
2459328.024610,0.99946,0.00051
2459328.025998,0.99928,0.00051
2459328.027387,0.99956,0.00051
2459328.028776,0.99995,0.00051
2459328.030165,0.99967,0.00051
2459328.031554,1.00011,0.00051
2459328.032943,0.99994,0.00051
2459328.034332,0.99924,0.00051
2459328.035721,0.99976,0.00051
2459328.037109,0.99897,0.00051
2459328.038498,0.99994,0.00051
2459328.039887,0.99950,0.00051
2459328.041276,1.00075,0.00051
2459328.042665,0.99969,0.00051
2459328.044054,0.99914,0.00051
2459328.045443,1.00012,0.00051
2459328.046832,1.00007,0.00051
2459328.048220,0.99916,0.00051
2459328.049609,0.99970,0.00051
2459328.050998,0.99978,0.00051
2459328.052387,0.99988,0.00051
2459328.053776,1.00056,0.00051
2459328.055165,1.00068,0.00051
2459328.056554,1.00016,0.00051
2459328.057943,1.00046,0.00051
2459328.059331,0.99860,0.00051
2459328.060720,1.00040,0.00051
2459328.062109,0.99905,0.00051
2459328.063498,0.99962,0.00051
2459328.064887,0.99933,0.00051
2459328.066276,1.00029,0.00051
2459328.067665,0.99976,0.00051
2459328.069053,1.00012,0.00051
2459328.070442,0.99938,0.00051
2459328.071831,0.99935,0.00051
2459328.073220,0.99971,0.00051
2459328.074609,0.99958,0.00051
2459328.075998,0.99975,0.00051
2459328.077387,0.99991,0.00051
2459328.078776,1.00019,0.00051
2459328.080164,0.99942,0.00051
2459328.081553,1.00035,0.00051
2459328.082942,0.99972,0.00051
2459328.084331,0.99983,0.00051
2459328.085720,1.00046,0.00051
2459328.087109,0.99951,0.00051
2459328.088498,1.00066,0.00051
2459328.089887,0.99917,0.00051
2459328.091275,1.00073,0.00051
2459328.092664,1.00002,0.00051
2459328.094053,1.00022,0.00051
2459328.095442,1.00002,0.00051
2459328.096831,0.99976,0.00051
2459328.098220,1.00028,0.00051
2459328.099609,1.00012,0.00051
2459328.100997,1.00002,0.00051
2459328.102386,0.99990,0.00051
2459328.103775,1.00033,0.00051
2459328.105164,1.00094,0.00051
2459328.106553,0.99965,0.00051
2459328.107942,1.00021,0.00051
2459328.109331,0.99961,0.00051
2459328.110720,0.99857,0.00051
2459328.112108,0.99894,0.00051
2459328.113497,1.00032,0.00051
2459328.114886,1.00001,0.00051
2459328.116275,1.00068,0.00051
2459328.117664,0.99993,0.00051
2459328.119053,0.99949,0.00051
2459328.120442,1.00009,0.00051
2459328.121831,0.99996,0.00051
2459328.123219,1.00018,0.00051
2459328.124608,0.99993,0.00051
2459328.125997,0.99981,0.00051
2459328.127386,1.00036,0.00051
2459328.128775,1.00050,0.00051
2459328.130164,1.00085,0.00051
2459328.131553,0.99990,0.00051
2459328.132941,0.99918,0.00051
2459328.134330,0.99981,0.00051
2459328.135719,1.00026,0.00051
2459328.137108,1.00060,0.00051
2459328.138497,0.99978,0.00051
2459328.139886,0.99959,0.00051
2459328.141275,1.00038,0.00051
2459328.142664,0.99991,0.00051
2459328.144052,1.00020,0.00051
2459328.145441,0.99928,0.00051
2459328.146830,1.00022,0.00051
2459328.148219,1.00051,0.00051
2459328.149608,0.99980,0.00051
2459328.150997,0.99977,0.00051
2459328.152386,1.00016,0.00051
2459328.153775,1.00112,0.00051
2459328.155163,0.99966,0.00051
2459328.156552,0.99981,0.00051
2459328.157941,0.99984,0.00051
2459328.159330,1.00110,0.00051
2459328.160719,0.99986,0.00051
2459328.162108,1.00013,0.00051
2459328.163497,0.99914,0.00051
2459328.164886,1.00026,0.00051
2459328.166274,0.99996,0.00051
2459328.167663,1.00104,0.00051
2459328.169052,0.99995,0.00051
2459328.170441,1.00088,0.00051
2459328.171830,1.00031,0.00051
2459328.173219,0.99959,0.00051
2459328.174608,0.99952,0.00051
2459328.175996,0.99900,0.00051
2459328.177385,0.99986,0.00051
2459328.178774,1.00027,0.00051
2459328.180163,1.00029,0.00051
2459328.181552,1.00005,0.00051
2459328.182941,0.99989,0.00051
2459328.184330,0.99985,0.00051
2459328.185719,0.99980,0.00051
2459328.187107,1.00083,0.00051
2459328.188496,0.99971,0.00051
2459328.189885,0.99898,0.00051
2459328.191274,1.00073,0.00051
2459328.192663,0.99952,0.00051
2459328.194052,1.00015,0.00051
2459328.195441,0.99951,0.00051
2459328.196830,1.00023,0.00051
2459328.198218,1.00018,0.00051
2459328.199607,1.00040,0.00051
2459328.200996,1.00128,0.00051
2459328.202385,1.00009,0.00051
2459328.203774,1.00005,0.00051
2459328.205163,1.00046,0.00051
2459328.206552,0.99927,0.00051
2459328.207940,0.99980,0.00051
2459328.209329,0.99927,0.00051
2459328.210718,0.99939,0.00051
2459328.212107,0.99968,0.00051
2459328.213496,0.99949,0.00051
2459328.214885,1.00049,0.00051
2459328.216274,0.99948,0.00051
2459328.217663,0.99948,0.00051
2459328.219051,1.00006,0.00051
2459328.220440,1.00039,0.00051
2459328.221829,1.00065,0.00051
2459328.223218,0.99964,0.00051
2459328.224607,1.00006,0.00051
2459328.225996,0.99969,0.00051
2459328.227385,1.00016,0.00051
2459328.228774,0.99954,0.00051
2459328.230162,1.00005,0.00051
2459328.231551,1.00052,0.00051
2459328.232940,1.00041,0.00051
2459328.234329,1.00044,0.00051
2459328.235718,0.99965,0.00051
2459328.237107,0.99959,0.00051
2459328.238496,0.99958,0.00051
2459328.239884,0.99965,0.00051
2459328.241273,1.00026,0.00051
2459328.242662,0.99958,0.00051
2459328.244051,0.99970,0.00051
2459328.245440,1.00091,0.00051
2459328.246829,0.99950,0.00051
2459328.248218,1.00031,0.00051
2459328.249607,0.99935,0.00051
2459328.250995,0.99959,0.00051
2459328.252384,0.99989,0.00051
2459328.253773,0.99975,0.00051
2459328.255162,0.99965,0.00051
2459328.256551,1.00001,0.00051
2459328.257940,1.00010,0.00051
2459328.259329,1.00027,0.00051
2459328.260718,0.99992,0.00051
2459328.262106,1.00031,0.00051
2459328.263495,1.00047,0.00051
2459328.264884,0.99916,0.00051
2459328.266273,1.00114,0.00051
2459328.267662,0.99956,0.00051
2459328.269051,1.00082,0.00051
2459328.270440,1.00020,0.00051
2459328.271828,0.99994,0.00051
2459328.273217,1.00059,0.00051
2459328.274606,0.99975,0.00051
2459328.275995,1.00078,0.00051
2459328.277384,0.99994,0.00051
2459328.278773,1.00108,0.00051
2459328.280162,0.99945,0.00051
2459328.281551,1.00012,0.00051
2459328.282939,1.00012,0.00051
2459328.284328,1.00021,0.00051
2459328.285717,1.00035,0.00051
2459328.287106,0.99994,0.00051
2459328.288495,1.00028,0.00051
2459328.289884,0.99981,0.00051
2459328.291273,1.00052,0.00051
2459328.292662,1.00015,0.00051
2459328.294050,0.99922,0.00051
2459328.295439,0.99984,0.00051
2459328.296828,1.00002,0.00051
2459328.298217,0.99955,0.00051
2459328.299606,1.00063,0.00051
2459328.300995,1.00004,0.00051
2459328.302384,1.00046,0.00051
2459328.303772,0.99975,0.00051
2459328.305161,0.99909,0.00051
2459328.306550,1.00010,0.00051
2459328.307939,1.00070,0.00051
2459328.309328,0.99990,0.00051
2459328.310717,1.00082,0.00051
2459328.312106,1.00104,0.00051
2459328.313495,1.00029,0.00051
2459328.314883,0.99993,0.00051
2459328.316272,0.99865,0.00051
2459328.317661,1.00008,0.00051
2459328.319050,0.99943,0.00051
2459328.320439,0.99971,0.00051
2459328.321828,0.99945,0.00051
2459328.323217,0.99980,0.00051
2459328.324606,1.00057,0.00051
2459328.325994,1.00073,0.00051
2459328.327383,0.99965,0.00051
2459328.328772,0.99996,0.00051
2459328.330161,1.00003,0.00051
2459328.331550,0.99943,0.00051
2459328.332939,0.99936,0.00051
2459328.334328,0.99981,0.00051
2459328.335716,1.00095,0.00051
2459328.337105,1.00024,0.00051
2459328.338494,1.00021,0.00051
2459328.339883,1.00009,0.00051
2459328.341272,1.00039,0.00051
2459328.342661,0.99985,0.00051
2459328.344050,0.99988,0.00051
2459328.345439,0.99978,0.00051
2459328.346827,0.99920,0.00051
2459328.348216,1.00007,0.00051
2459328.349605,1.00023,0.00051
2459328.350994,1.00021,0.00051
2459328.352383,0.99975,0.00051
2459328.353772,0.99951,0.00051
2459328.355161,0.99977,0.00051
2459328.356550,0.99998,0.00051
2459328.357938,1.00064,0.00051
2459328.359327,0.99929,0.00051
2459328.360716,1.00035,0.00051
2459328.362105,1.00088,0.00051
2459328.363494,0.99994,0.00051
2459328.364883,0.99930,0.00051
2459328.366272,1.00034,0.00051
2459328.367660,1.00081,0.00051
2459328.369049,0.99996,0.00051
2459328.370438,0.99984,0.00051
2459328.371827,0.99998,0.00051
2459328.373216,1.00103,0.00051
2459328.374605,1.00033,0.00051
2459328.375994,0.99985,0.00051
2459328.377383,0.99982,0.00051
2459328.378771,0.99998,0.00051
2459328.380160,1.00081,0.00051
2459328.381549,0.99903,0.00051
2459328.382938,0.99987,0.00051
2459328.384327,0.99961,0.00051
2459328.385716,0.99999,0.00051
2459328.387105,0.99881,0.00051
2459328.388494,1.00058,0.00051
2459328.389882,1.00075,0.00051
2459328.391271,0.99895,0.00051
2459328.392660,1.00068,0.00051
2459328.394049,0.99928,0.00051
2459328.395438,0.99958,0.00051
2459328.396827,0.99954,0.00051
2459328.398216,1.00014,0.00051
2459328.399604,0.99999,0.00051
2459328.400993,1.00011,0.00051
2459328.402382,0.99923,0.00051
2459328.403771,1.00025,0.00051
2459328.405160,1.00057,0.00051
2459328.406549,1.00006,0.00051
2459328.407938,0.99911,0.00051
2459328.409327,1.00028,0.00051
2459328.410715,0.99993,0.00051
2459328.412104,0.99987,0.00051
2459328.413493,1.00024,0.00051
2459328.414882,1.00053,0.00051
2459328.416271,0.99983,0.00051
2459328.417660,1.00029,0.00051
2459328.419049,0.99993,0.00051
2459328.420438,1.00033,0.00051
2459328.421826,1.00078,0.00051
2459328.423215,1.00037,0.00051
2459328.424604,1.00097,0.00051
2459328.425993,1.00057,0.00051
2459328.427382,0.99913,0.00051
2459328.428771,0.99957,0.00051
2459328.430160,0.99950,0.00051
2459328.431548,0.99941,0.00051
2459328.432937,1.00021,0.00051
2459328.434326,0.99989,0.00051
2459328.435715,0.99982,0.00051
2459328.437104,1.00048,0.00051
2459328.438493,1.00064,0.00051
2459328.439882,0.99976,0.00051
2459328.441271,0.99947,0.00051
2459328.442659,0.99998,0.00051
2459328.444048,0.99904,0.00051
2459328.445437,1.00005,0.00051
2459328.446826,0.99963,0.00051
2459328.448215,0.99987,0.00051
2459328.449604,0.99974,0.00051
2459328.450993,0.99981,0.00051
2459328.452382,0.99983,0.00051
2459328.453770,0.99989,0.00051
2459328.455159,1.00026,0.00051
2459328.456548,1.00019,0.00051
2459328.457937,1.00035,0.00051
2459328.459326,1.00090,0.00051
2459328.460715,0.99965,0.00051
2459328.462104,0.99992,0.00051
2459328.463492,0.99984,0.00051
2459328.464881,1.00033,0.00051
2459328.466270,0.99979,0.00051
2459328.467659,0.99973,0.00051
2459328.469048,1.00013,0.00051
2459328.470437,0.99990,0.00051
2459328.471826,0.99996,0.00051
2459328.473215,0.99982,0.00051
2459328.474603,0.99911,0.00051
2459328.475992,0.99972,0.00051
2459328.477381,0.99961,0.00051
2459328.478770,1.00003,0.00051
2459328.480159,0.99977,0.00051
2459328.481548,1.00002,0.00051
2459328.482937,0.99957,0.00051
2459328.484326,0.99938,0.00051
2459328.485714,1.00018,0.00051
2459328.487103,0.99986,0.00051
2459328.488492,1.00012,0.00051
2459328.489881,1.00019,0.00051
2459328.491270,0.99983,0.00051
2459328.492659,1.00019,0.00051
2459328.494048,1.00006,0.00051
2459328.495436,1.00024,0.00051
2459328.496825,1.00064,0.00051
2459328.498214,0.99959,0.00051
2459328.499603,0.99993,0.00051
2459328.500992,0.99996,0.00051
2459328.502381,0.99995,0.00051
2459328.503770,0.99927,0.00051
2459328.505159,1.00020,0.00051
2459328.506547,0.99884,0.00051
2459328.507936,1.00087,0.00051
2459328.509325,1.00043,0.00051
2459328.510714,0.99973,0.00051
2459328.512103,1.00098,0.00051
2459328.513492,0.99931,0.00051
2459328.514881,1.00000,0.00051
2459328.516270,0.99947,0.00051
2459328.517658,1.00062,0.00051
2459328.519047,1.00048,0.00051
2459328.520436,1.00056,0.00051
2459328.521825,0.99973,0.00051
2459328.523214,0.99960,0.00051
2459328.524603,0.99942,0.00051
2459328.525992,0.99943,0.00051
2459328.527380,0.99944,0.00051
2459328.528769,0.99966,0.00051
2459328.530158,0.99993,0.00051
2459328.531547,1.00040,0.00051
2459328.532936,0.99951,0.00051
2459328.534325,0.99951,0.00051
2459328.535714,0.99952,0.00051
2459328.537103,1.00014,0.00051
2459328.538491,0.99962,0.00051
2459328.539880,1.00056,0.00051
2459328.541269,1.00018,0.00051
2459328.542658,0.99968,0.00051
2459328.544047,1.00012,0.00051
2459328.545436,1.00014,0.00051
2459328.546825,0.99985,0.00051
2459328.548214,1.00031,0.00051
2459328.549602,0.99917,0.00051
2459328.550991,0.99963,0.00051
2459328.552380,1.00082,0.00051
2459328.553769,0.99928,0.00051
2459328.555158,0.99945,0.00051
2459328.556547,1.00050,0.00051
2459328.557936,1.00029,0.00051
2459328.559324,1.00013,0.00051
2459328.560713,1.00043,0.00051
2459328.562102,1.00065,0.00051
2459328.563491,0.99992,0.00051
2459328.564880,1.00099,0.00051
2459328.566269,0.99959,0.00051
2459328.567658,1.00111,0.00051
2459328.569047,1.00033,0.00051
2459328.570435,0.99992,0.00051
2459328.571824,0.99944,0.00051
2459328.573213,1.00095,0.00051
2459328.574602,0.99963,0.00051
2459328.575991,0.99997,0.00051
2459328.577380,0.99873,0.00051
2459328.578769,1.00107,0.00051
2459328.580157,0.99987,0.00051
2459328.581546,1.00018,0.00051
2459328.582935,0.99905,0.00051
2459328.584324,0.99945,0.00051
2459328.585713,0.99985,0.00051
2459328.587102,1.00017,0.00051
2459328.588491,0.99938,0.00051
2459328.589880,1.00057,0.00051
2459328.591268,0.99946,0.00051
2459328.592657,0.99922,0.00051
2459328.594046,0.99971,0.00051
2459328.595435,1.00026,0.00051
2459328.596824,0.99986,0.00051
2459328.598213,0.99944,0.00051
2459328.599602,1.00058,0.00051
2459328.600991,1.00027,0.00051
2459328.602379,1.00045,0.00051
2459328.603768,0.99907,0.00051
2459328.605157,1.00044,0.00051
2459328.606546,1.00020,0.00051
2459328.607935,1.00020,0.00051
2459328.609324,0.99998,0.00051
2459328.610713,1.00012,0.00051
2459328.612101,1.00014,0.00051
2459328.613490,1.00005,0.00051
2459328.614879,1.00058,0.00051
2459328.616268,1.00013,0.00051
2459328.617657,1.00014,0.00051
2459328.619046,0.99954,0.00051
2459328.620435,0.99991,0.00051
2459328.621824,1.00046,0.00051
2459328.623212,1.00054,0.00051
2459328.624601,1.00007,0.00051
2459328.625990,0.99967,0.00051
2459328.627379,1.00115,0.00051
2459328.628768,0.99913,0.00051
2459328.630157,0.99990,0.00051
2459328.631546,0.99959,0.00051
2459328.632935,0.99954,0.00051
2459328.634323,1.00047,0.00051
2459328.635712,0.99909,0.00051
2459328.637101,1.00076,0.00051
2459328.638490,1.00006,0.00051
2459328.639879,0.99996,0.00051
2459328.641268,0.99951,0.00051
2459328.642657,1.00027,0.00051
2459328.644045,0.99932,0.00051
2459328.645434,1.00037,0.00051
2459328.646823,1.00011,0.00051
2459328.648212,1.00051,0.00051
2459328.649601,0.99952,0.00051
2459328.650990,0.99983,0.00051
2459328.652379,0.99935,0.00051
2459328.653768,1.00015,0.00051
2459328.655156,0.99984,0.00051
2459328.656545,0.99988,0.00051
2459328.657934,1.00004,0.00051
2459328.659323,0.99994,0.00051
2459328.660712,0.99975,0.00051
2459328.662101,0.99927,0.00051
2459328.663490,0.99951,0.00051
2459328.664879,0.99998,0.00051
2459328.666267,1.00158,0.00051
2459328.667656,0.99991,0.00051
2459328.669045,0.99968,0.00051
2459328.670434,0.99967,0.00051
2459328.671823,1.00117,0.00051
2459328.673212,0.99992,0.00051
2459328.674601,1.00005,0.00051
2459328.675989,1.00044,0.00051
2459328.677378,1.00025,0.00051
2459328.678767,0.99962,0.00051
2459328.680156,1.00150,0.00051
2459328.681545,0.99866,0.00051
2459328.682934,0.99999,0.00051
2459328.684323,1.00056,0.00051
2459328.685712,1.00078,0.00051
2459328.687100,1.00086,0.00051
2459328.688489,1.00052,0.00051
2459328.689878,0.99997,0.00051
2459328.691267,0.99988,0.00051
2459328.692656,0.99902,0.00051
2459328.694045,1.00002,0.00051
2459328.695434,1.00052,0.00051
2459328.696822,0.99994,0.00051
2459328.698211,1.00067,0.00051
2459328.699600,0.99998,0.00051
2459328.700989,1.00018,0.00051
2459328.702378,0.99958,0.00051
2459328.703767,1.00005,0.00051
2459328.705156,0.99991,0.00051
2459328.706545,0.99849,0.00051
2459328.707933,1.00025,0.00051
2459328.709322,1.00002,0.00051
2459328.710711,0.99898,0.00051
2459328.712100,0.99972,0.00051
2459328.713489,0.99991,0.00051
2459328.714878,1.00102,0.00051
2459328.716267,0.99958,0.00051
2459328.717656,0.99998,0.00051
2459328.719044,0.99928,0.00051
2459328.720433,0.99976,0.00051
2459328.721822,0.99948,0.00051
2459328.723211,1.00025,0.00051
2459328.724600,1.00030,0.00051
2459328.725989,1.00000,0.00051
2459328.727378,0.99974,0.00051
2459328.728766,0.99935,0.00051
2459328.730155,0.99887,0.00051
2459328.731544,0.99996,0.00051
2459328.732933,1.00050,0.00051
2459328.734322,1.00047,0.00051
2459328.735711,0.99987,0.00051
2459328.737100,1.00035,0.00051
2459328.738489,0.99960,0.00051
2459328.739877,1.00034,0.00051
2459328.741266,0.99946,0.00051
2459328.742655,1.00014,0.00051
2459328.744044,1.00079,0.00051
2459328.745433,0.99924,0.00051
2459328.746822,0.99987,0.00051
2459328.748211,1.00063,0.00051
2459328.749600,1.00056,0.00051
2459328.750988,0.99965,0.00051
2459328.752377,0.99942,0.00051
2459328.753766,0.99959,0.00051
2459328.755155,0.99973,0.00051
2459328.756544,0.99895,0.00051
2459328.757933,1.00016,0.00051
2459328.759322,1.00065,0.00051
2459328.760710,0.99990,0.00051
2459328.762099,1.00006,0.00051
2459328.763488,0.99962,0.00051
2459328.764877,0.99965,0.00051
2459328.766266,0.99920,0.00051
2459328.767655,1.00076,0.00051
2459328.769044,0.99943,0.00051
2459328.770433,0.99986,0.00051
2459328.771821,1.00016,0.00051
2459328.773210,0.99974,0.00051
2459328.774599,1.00083,0.00051
2459328.775988,1.00034,0.00051
2459328.777377,1.00059,0.00051
2459328.778766,0.99997,0.00051
2459328.780155,1.00059,0.00051
2459328.781543,1.00016,0.00051
2459328.782932,1.00000,0.00051
2459328.784321,0.99921,0.00051
2459328.785710,1.00046,0.00051
2459328.787099,0.99930,0.00051
2459328.788488,0.99858,0.00051
2459328.789877,1.00028,0.00051
2459328.791266,1.00039,0.00051
2459328.792654,1.00078,0.00051
2459328.794043,1.00006,0.00051
2459328.795432,0.99941,0.00051
2459328.796821,1.00002,0.00051
2459328.798210,1.00046,0.00051
2459328.799599,0.99952,0.00051
2459328.800988,0.99940,0.00051
2459328.802377,0.99957,0.00051
2459328.803765,0.99992,0.00051
2459328.805154,0.99872,0.00051
2459328.806543,0.99953,0.00051
2459328.807932,1.00057,0.00051
2459328.809321,0.99947,0.00051
2459328.810710,0.99979,0.00051
2459328.812099,1.00016,0.00051
2459328.813487,0.99974,0.00051
2459328.814876,0.99945,0.00051
2459328.816265,0.99978,0.00051
2459328.817654,0.99948,0.00051
2459328.819043,0.99923,0.00051
2459328.820432,0.99955,0.00051
2459328.821821,0.99979,0.00051
2459328.823210,0.99970,0.00051
2459328.824598,1.00031,0.00051
2459328.825987,0.99880,0.00051
2459328.827376,1.00066,0.00051
2459328.828765,1.00002,0.00051
2459328.830154,1.00056,0.00051
2459328.831543,1.00027,0.00051
2459328.832932,1.00014,0.00051
2459328.834320,1.00029,0.00051
2459328.835709,1.00003,0.00051
2459328.837098,0.99992,0.00051
2459328.838487,0.99994,0.00051
2459328.839876,0.99966,0.00051
2459328.841265,1.00042,0.00051
2459328.842654,0.99995,0.00051
2459328.844043,1.00036,0.00051
2459328.845431,0.99993,0.00051
2459328.846820,0.99904,0.00051
2459328.848209,0.99924,0.00051
2459328.849598,0.99968,0.00051
2459328.850987,1.00009,0.00051
2459328.852376,0.99987,0.00051
2459328.853765,0.99989,0.00051
2459328.855154,0.99991,0.00051
2459328.856542,0.99941,0.00051
2459328.857931,1.00020,0.00051
2459328.859320,1.00025,0.00051
2459328.860709,0.99993,0.00051
2459328.862098,1.00001,0.00051
2459328.863487,0.99950,0.00051
2459328.864876,0.99984,0.00051
2459328.866264,1.00013,0.00051
2459328.867653,0.99932,0.00051
2459328.869042,1.00130,0.00051
2459328.870431,1.00021,0.00051
2459328.871820,0.99924,0.00051
2459328.873209,1.00010,0.00051
2459328.874598,1.00006,0.00051
2459328.875987,1.00034,0.00051
2459328.877375,0.99854,0.00051
2459328.878764,0.99986,0.00051
2459328.880153,1.00061,0.00051
2459328.881542,0.99938,0.00051
2459328.882931,1.00050,0.00051
2459328.884320,0.99922,0.00051
2459328.885709,0.99920,0.00051
2459328.887097,0.99987,0.00051
2459328.888486,0.99969,0.00051
2459328.889875,0.99894,0.00051
2459328.891264,1.00042,0.00051
2459328.892653,0.99961,0.00051
2459328.894042,0.99848,0.00051
2459328.895431,0.99994,0.00051
2459328.896820,0.99983,0.00051
2459328.898208,0.99839,0.00051
2459328.899597,0.99962,0.00051
2459328.900986,1.00086,0.00051
2459328.902375,0.99966,0.00051
2459328.903764,0.99990,0.00051
2459328.905153,1.00036,0.00051
2459328.906542,1.00176,0.00051
2459328.907931,1.00061,0.00051
2459328.909319,1.00013,0.00051
2459328.910708,0.99968,0.00051
2459328.912097,1.00077,0.00051
2459328.913486,0.99966,0.00051
2459328.914875,0.99988,0.00051
2459328.916264,1.00001,0.00051
2459328.917653,0.99951,0.00051
2459328.919041,0.99939,0.00051
2459328.920430,0.99976,0.00051
2459328.921819,0.99931,0.00051
2459328.923208,1.00019,0.00051
2459328.924597,0.99991,0.00051
2459328.925986,1.00028,0.00051
2459328.927375,0.99984,0.00051
2459328.928764,1.00074,0.00051
2459328.930152,1.00048,0.00051
2459328.931541,1.00092,0.00051
2459328.932930,0.99971,0.00051
2459328.934319,1.00013,0.00051
2459328.935708,1.00003,0.00051
2459328.937097,1.00015,0.00051
2459328.938486,1.00004,0.00051
2459328.939874,1.00018,0.00051
2459328.941263,1.00032,0.00051
2459328.942652,0.99966,0.00051
2459328.944041,1.00007,0.00051
2459328.945430,1.00051,0.00051
2459328.946819,0.99923,0.00051
2459328.948208,1.00108,0.00051
2459328.949597,0.99920,0.00051
2459328.950985,0.99952,0.00051
2459328.952374,0.99950,0.00051
2459328.953763,1.00015,0.00051
2459328.955152,1.00069,0.00051
2459328.956541,0.99950,0.00051
2459328.957930,0.99950,0.00051
2459328.959319,0.99932,0.00051
2459328.960708,1.00019,0.00051
2459328.962096,1.00032,0.00051
2459328.963485,0.99970,0.00051
2459328.964874,0.99976,0.00051
2459328.966263,1.00005,0.00051
2459328.967652,0.99965,0.00051
2459328.969041,0.99933,0.00051
2459328.970430,0.99947,0.00051
2459328.971818,1.00007,0.00051
2459328.973207,1.00089,0.00051
2459328.974596,0.99981,0.00051
2459328.975985,0.99978,0.00051
2459328.977374,1.00025,0.00051
2459328.978763,1.00036,0.00051
2459328.980152,0.99951,0.00051
2459328.981541,0.99998,0.00051
2459328.982929,1.00052,0.00051
2459328.984318,0.99903,0.00051
2459328.985707,0.99961,0.00051
2459328.987096,1.00010,0.00051
2459328.988485,1.00062,0.00051
2459328.989874,1.00090,0.00051
2459328.991263,0.99956,0.00051
2459328.992651,1.00035,0.00051
2459328.994040,1.00027,0.00051
2459328.995429,0.99998,0.00051
2459328.996818,0.99991,0.00051
2459328.998207,0.99920,0.00051
2459328.999596,1.00016,0.00051
2459329.000985,0.99885,0.00051
2459329.002374,0.99962,0.00051
2459329.003762,0.99954,0.00051
2459329.005151,1.00027,0.00051
2459329.006540,1.00061,0.00051
2459329.007929,0.99975,0.00051
2459329.009318,1.00044,0.00051
2459329.010707,0.99995,0.00051
2459329.012096,1.00013,0.00051
2459329.013484,1.00022,0.00051
2459329.014873,1.00076,0.00051
2459329.016262,1.00016,0.00051
2459329.017651,1.00063,0.00051
2459329.019040,1.00042,0.00051
2459329.020429,0.99995,0.00051
2459329.021818,1.00083,0.00051
2459329.023207,1.00136,0.00051
2459329.024595,1.00005,0.00051
2459329.025984,1.00066,0.00051
2459329.027373,1.00022,0.00051
2459329.028762,1.00037,0.00051
2459329.030151,1.00142,0.00051
2459329.031540,1.00006,0.00051
2459329.032929,0.99933,0.00051
2459329.034318,0.99945,0.00051
2459329.035706,0.99956,0.00051
2459329.037095,0.99988,0.00051
2459329.038484,1.00046,0.00051
2459329.039873,1.00008,0.00051
2459329.041262,0.99997,0.00051
2459329.042651,0.99984,0.00051
2459329.044040,0.99967,0.00051
2459329.045428,1.00070,0.00051
2459329.046817,0.99939,0.00051
2459329.048206,1.00071,0.00051
2459329.049595,1.00018,0.00051
2459329.050984,0.99998,0.00051
2459329.052373,1.00010,0.00051
2459329.053762,1.00038,0.00051
2459329.055151,1.00038,0.00051
2459329.056539,1.00018,0.00051
2459329.057928,0.99891,0.00051
2459329.059317,1.00024,0.00051
2459329.060706,1.00019,0.00051
2459329.062095,0.99931,0.00051
2459329.063484,1.00124,0.00051
2459329.064873,0.99981,0.00051
2459329.066261,1.00070,0.00051
2459329.067650,1.00033,0.00051
2459329.069039,0.99907,0.00051
2459329.070428,1.00101,0.00051
2459329.071817,1.00061,0.00051
2459329.073206,0.99915,0.00051
2459329.074595,1.00006,0.00051
2459329.075984,0.99987,0.00051
2459329.077372,0.99948,0.00051
2459329.078761,0.99973,0.00051
2459329.080150,0.99980,0.00051
2459329.081539,1.00182,0.00051
2459329.082928,1.00045,0.00051
2459329.084317,1.00052,0.00051
2459329.085706,0.99974,0.00051
2459329.087095,0.99997,0.00051
2459329.088483,0.99963,0.00051
2459329.089872,0.99991,0.00051
2459329.091261,1.00102,0.00051
2459329.092650,0.99993,0.00051
2459329.094039,1.00069,0.00051
2459329.095428,1.00001,0.00051
2459329.096817,1.00002,0.00051
2459329.098205,1.00023,0.00051
2459329.099594,1.00047,0.00051
2459329.100983,1.00099,0.00051
2459329.102372,1.00087,0.00051
2459329.103761,0.99934,0.00051
2459329.105150,0.99981,0.00051
2459329.106539,1.00061,0.00051
2459329.107928,1.00143,0.00051
2459329.109316,1.00027,0.00051
2459329.110705,1.00056,0.00051
2459329.112094,1.00040,0.00051
2459329.113483,1.00009,0.00051
2459329.114872,1.00008,0.00051
2459329.116261,0.99975,0.00051
2459329.117650,1.00038,0.00051
2459329.119038,1.00054,0.00051
2459329.120427,1.00026,0.00051
2459329.121816,0.99953,0.00051
2459329.123205,1.00026,0.00051
2459329.124594,1.00061,0.00051
2459329.125983,0.99994,0.00051
2459329.127372,1.00054,0.00051
2459329.128761,1.00019,0.00051
2459329.130149,0.99983,0.00051
2459329.131538,1.00011,0.00051
2459329.132927,1.00058,0.00051
2459329.134316,1.00036,0.00051
2459329.135705,0.99941,0.00051
2459329.137094,1.00043,0.00051
2459329.138483,0.99900,0.00051
2459329.139871,0.99998,0.00051
2459329.141260,0.99954,0.00051
2459329.142649,0.99974,0.00051
2459329.144038,1.00009,0.00051
2459329.145427,1.00033,0.00051
2459329.146816,1.00035,0.00051
2459329.148205,0.99974,0.00051
2459329.149594,1.00058,0.00051
2459329.150982,1.00028,0.00051
2459329.152371,0.99954,0.00051
2459329.153760,0.99981,0.00051
2459329.155149,0.99997,0.00051
2459329.156538,1.00102,0.00051
2459329.157927,1.00045,0.00051
2459329.159316,0.99983,0.00051
2459329.160704,0.99974,0.00051
2459329.162093,0.99933,0.00051
2459329.163482,0.99973,0.00051
2459329.164871,1.00125,0.00051
2459329.166260,1.00034,0.00051
2459329.167649,1.00016,0.00051
2459329.169038,1.00060,0.00051
2459329.170427,1.00031,0.00051
2459329.171815,1.00021,0.00051
2459329.173204,1.00062,0.00051
2459329.174593,0.99967,0.00051
2459329.175982,0.99961,0.00051
2459329.177371,1.00005,0.00051
2459329.178760,1.00046,0.00051
2459329.180149,0.99963,0.00051
2459329.181538,1.00009,0.00051
2459329.182926,1.00011,0.00051
2459329.184315,1.00041,0.00051
2459329.185704,1.00003,0.00051
2459329.187093,1.00034,0.00051
2459329.188482,1.00029,0.00051
2459329.189871,0.99968,0.00051
2459329.191260,0.99866,0.00051
2459329.192648,0.99974,0.00051
2459329.194037,0.99955,0.00051
2459329.195426,1.00112,0.00051
2459329.196815,1.00005,0.00051
2459329.198204,1.00029,0.00051
2459329.199593,1.00014,0.00051
2459329.200982,0.99952,0.00051
2459329.202371,0.99990,0.00051
2459329.203759,0.99950,0.00051
2459329.205148,1.00114,0.00051
2459329.206537,1.00041,0.00051
2459329.207926,1.00098,0.00051
2459329.209315,0.99990,0.00051
2459329.210704,0.99954,0.00051
2459329.212093,0.99945,0.00051
2459329.213481,1.00043,0.00051
2459329.214870,0.99875,0.00051
2459329.216259,0.99977,0.00051
2459329.217648,1.00012,0.00051
2459329.219037,0.99940,0.00051
2459329.220426,0.99958,0.00051
2459329.221815,0.99980,0.00051
2459329.223204,1.00048,0.00051
2459329.224592,0.99904,0.00051
2459329.225981,1.00062,0.00051
2459329.227370,1.00030,0.00051
2459329.228759,1.00026,0.00051
2459329.230148,1.00033,0.00051
2459329.231537,0.99972,0.00051
2459329.232926,0.99941,0.00051
2459329.234314,1.00099,0.00051
2459329.235703,0.99944,0.00051
2459329.237092,0.99900,0.00051
2459329.238481,0.99991,0.00051
2459329.239870,0.99932,0.00051
2459329.241259,1.00003,0.00051
2459329.242648,1.00014,0.00051
2459329.244037,0.99903,0.00051
2459329.245425,0.99908,0.00051
2459329.246814,1.00024,0.00051
2459329.248203,1.00076,0.00051
2459329.249592,1.00023,0.00051
2459329.250981,1.00012,0.00051
2459329.252370,0.99929,0.00051
2459329.253759,0.99913,0.00051
2459329.255147,1.00014,0.00051
2459329.256536,0.99930,0.00051
2459329.257925,0.99970,0.00051
2459329.259314,0.99974,0.00051
2459329.260703,0.99984,0.00051
2459329.262092,0.99992,0.00051
2459329.263481,0.99923,0.00051
2459329.264870,0.99961,0.00051
2459329.266258,1.00078,0.00051
2459329.267647,0.99861,0.00051
2459329.269036,0.99987,0.00051
2459329.270425,0.99900,0.00051
2459329.271814,1.00058,0.00051
2459329.273203,1.00055,0.00051
2459329.274592,0.99969,0.00051
2459329.275981,1.00104,0.00051
2459329.277369,1.00072,0.00051
2459329.278758,1.00087,0.00051
2459329.280147,0.99996,0.00051
2459329.281536,1.00055,0.00051
2459329.282925,0.99926,0.00051
2459329.284314,0.99995,0.00051
2459329.285703,0.99984,0.00051
2459329.287091,0.99875,0.00051
2459329.288480,0.99845,0.00051
2459329.289869,0.99854,0.00051
2459329.291258,0.99657,0.00051
2459329.292647,0.99697,0.00051
2459329.294036,0.99645,0.00051
2459329.295425,0.99602,0.00051
2459329.296814,0.99474,0.00051
2459329.298202,0.99492,0.00051
2459329.299591,0.99400,0.00051
2459329.300980,0.99429,0.00051
2459329.302369,0.99317,0.00051
2459329.303758,0.99368,0.00051
2459329.305147,0.99395,0.00051
2459329.306536,0.99344,0.00051
2459329.307924,0.99337,0.00051
2459329.309313,0.99384,0.00051
2459329.310702,0.99346,0.00051
2459329.312091,0.99304,0.00051
2459329.313480,0.99272,0.00051
2459329.314869,0.99314,0.00051
2459329.316258,0.99272,0.00051
2459329.317647,0.99325,0.00051
2459329.319035,0.99321,0.00051
2459329.320424,0.99271,0.00051
2459329.321813,0.99215,0.00051
2459329.323202,0.99423,0.00051
2459329.324591,0.99173,0.00051
2459329.325980,0.99222,0.00051
2459329.327369,0.99227,0.00051
2459329.328757,0.99224,0.00051
2459329.330146,0.99364,0.00051
2459329.331535,0.99221,0.00051
2459329.332924,0.99316,0.00051
2459329.334313,0.99306,0.00051
2459329.335702,0.99349,0.00051
2459329.337091,0.99323,0.00051
2459329.338480,0.99262,0.00051
2459329.339868,0.99319,0.00051
2459329.341257,0.99186,0.00051
2459329.342646,0.99217,0.00051
2459329.344035,0.99288,0.00051
2459329.345424,0.99260,0.00051
2459329.346813,0.99233,0.00051
2459329.348202,0.99280,0.00051
2459329.349590,0.99288,0.00051
2459329.350979,0.99141,0.00051
2459329.352368,0.99303,0.00051
2459329.353757,0.99137,0.00051
2459329.355146,0.99277,0.00051
2459329.356535,0.99298,0.00051
2459329.357924,0.99207,0.00051
2459329.359313,0.99191,0.00051
2459329.360701,0.99293,0.00051
2459329.362090,0.99266,0.00051
2459329.363479,0.99234,0.00051
2459329.364868,0.99108,0.00051
2459329.366257,0.99374,0.00051
2459329.367646,0.99267,0.00051
2459329.369035,0.99244,0.00051
2459329.370423,0.99281,0.00051
2459329.371812,0.99270,0.00051
2459329.373201,0.99202,0.00051
2459329.374590,0.99237,0.00051
2459329.375979,0.99233,0.00051
2459329.377368,0.99234,0.00051
2459329.378757,0.99289,0.00051
2459329.380146,0.99220,0.00051
2459329.381534,0.99264,0.00051
2459329.382923,0.99258,0.00051
2459329.384312,0.99285,0.00051
2459329.385701,0.99251,0.00051
2459329.387090,0.99356,0.00051
2459329.388479,0.99280,0.00051
2459329.389868,0.99229,0.00051
2459329.391256,0.99203,0.00051
2459329.392645,0.99330,0.00051
2459329.394034,0.99293,0.00051
2459329.395423,0.99367,0.00051
2459329.396812,0.99390,0.00051
2459329.398201,0.99286,0.00051
2459329.399590,0.99304,0.00051
2459329.400979,0.99370,0.00051
2459329.402367,0.99255,0.00051
2459329.403756,0.99323,0.00051
2459329.405145,0.99276,0.00051
2459329.406534,0.99377,0.00051
2459329.407923,0.99251,0.00051
2459329.409312,0.99339,0.00051
2459329.410701,0.99308,0.00051
2459329.412089,0.99319,0.00051
2459329.413478,0.99410,0.00051
2459329.414867,0.99356,0.00051
2459329.416256,0.99326,0.00051
2459329.417645,0.99421,0.00051
2459329.419034,0.99346,0.00051
2459329.420423,0.99343,0.00051
2459329.421812,0.99399,0.00051
2459329.423200,0.99506,0.00051
2459329.424589,0.99524,0.00051
2459329.425978,0.99459,0.00051
2459329.427367,0.99663,0.00051
2459329.428756,0.99672,0.00051
2459329.430145,0.99677,0.00051
2459329.431534,0.99814,0.00051
2459329.432923,0.99825,0.00051
2459329.434311,0.99788,0.00051
2459329.435700,0.99892,0.00051
2459329.437089,0.99911,0.00051
2459329.438478,1.00028,0.00051
2459329.439867,0.99928,0.00051
2459329.441256,0.99976,0.00051
2459329.442645,0.99988,0.00051
2459329.444033,0.99969,0.00051
2459329.445422,1.00018,0.00051
2459329.446811,0.99984,0.00051
2459329.448200,0.99976,0.00051
2459329.449589,0.99963,0.00051
2459329.450978,0.99964,0.00051
2459329.452367,1.00027,0.00051
2459329.453756,1.00041,0.00051
2459329.455144,0.99970,0.00051
2459329.456533,0.99912,0.00051
2459329.457922,1.00107,0.00051
2459329.459311,0.99907,0.00051
2459329.460700,0.99978,0.00051
2459329.462089,1.00105,0.00051
2459329.463478,0.99856,0.00051
2459329.464866,1.00041,0.00051
2459329.466255,0.99943,0.00051
2459329.467644,0.99995,0.00051
2459329.469033,1.00098,0.00051
2459329.470422,0.99906,0.00051
2459329.471811,0.99985,0.00051
2459329.473200,0.99871,0.00051
2459329.474589,0.99937,0.00051
2459329.475977,1.00012,0.00051
2459329.477366,1.00045,0.00051
2459329.478755,0.99984,0.00051
2459329.480144,1.00046,0.00051
2459329.481533,1.00012,0.00051
2459329.482922,0.99979,0.00051
2459329.484311,1.00046,0.00051
2459329.485699,1.00004,0.00051
2459329.487088,1.00016,0.00051
2459329.488477,1.00028,0.00051
2459329.489866,0.99948,0.00051
2459329.491255,1.00060,0.00051
2459329.492644,1.00019,0.00051
2459329.494033,0.99873,0.00051
2459329.495422,1.00014,0.00051
2459329.496810,1.00023,0.00051
2459329.498199,0.99960,0.00051
2459329.499588,1.00039,0.00051
2459329.500977,1.00039,0.00051
2459329.502366,0.99902,0.00051
2459329.503755,1.00023,0.00051
2459329.505144,0.99979,0.00051
2459329.506532,1.00033,0.00051
2459329.507921,1.00022,0.00051
2459329.509310,1.00046,0.00051
2459329.510699,0.99965,0.00051
2459329.512088,1.00090,0.00051
2459329.513477,1.00029,0.00051
2459329.514866,0.99899,0.00051
2459329.516255,0.99898,0.00051
2459329.517643,1.00037,0.00051
2459329.519032,1.00121,0.00051
2459329.520421,0.99958,0.00051
2459329.521810,1.00028,0.00051
2459329.523199,1.00094,0.00051
2459329.524588,0.99993,0.00051
2459329.525977,1.00041,0.00051
2459329.527365,0.99987,0.00051
2459329.528754,1.00055,0.00051
2459329.530143,1.00029,0.00051
2459329.531532,0.99985,0.00051
2459329.532921,1.00035,0.00051
2459329.534310,0.99901,0.00051
2459329.535699,1.00007,0.00051
2459329.537088,0.99874,0.00051
2459329.538476,1.00012,0.00051
2459329.539865,1.00036,0.00051
2459329.541254,0.99989,0.00051
2459329.542643,0.99926,0.00051
2459329.544032,1.00090,0.00051
2459329.545421,1.00046,0.00051
2459329.546810,0.99999,0.00051
2459329.548198,0.99981,0.00051
2459329.549587,1.00039,0.00051
2459329.550976,1.00159,0.00051
2459329.552365,1.00040,0.00051
2459329.553754,0.99991,0.00051
2459329.555143,1.00072,0.00051
2459329.556532,1.00037,0.00051
2459329.557921,0.99996,0.00051
2459329.559309,0.99947,0.00051
2459329.560698,1.00020,0.00051
2459329.562087,1.00013,0.00051
2459329.563476,1.00212,0.00051
2459329.564865,0.99988,0.00051
2459329.566254,0.99947,0.00051
2459329.567643,1.00008,0.00051
2459329.569031,0.99888,0.00051
2459329.570420,1.00133,0.00051
2459329.571809,1.00045,0.00051
2459329.573198,1.00036,0.00051
2459329.574587,1.00063,0.00051
2459329.575976,0.99946,0.00051
2459329.577365,1.00006,0.00051
2459329.578754,0.99976,0.00051
2459329.580142,0.99988,0.00051
2459329.581531,1.00018,0.00051
2459329.582920,1.00021,0.00051
2459329.584309,1.00040,0.00051
2459329.585698,1.00048,0.00051
2459329.587087,1.00130,0.00051
2459329.588476,1.00023,0.00051
2459329.589864,1.00009,0.00051
2459329.591253,1.00061,0.00051
2459329.592642,0.99903,0.00051
2459329.594031,0.99964,0.00051
2459329.595420,1.00004,0.00051
2459329.596809,1.00087,0.00051
2459329.598198,0.99948,0.00051
2459329.599587,0.99968,0.00051
2459329.600975,0.99963,0.00051
2459329.602364,0.99986,0.00051
2459329.603753,0.99884,0.00051
2459329.605142,0.99935,0.00051
2459329.606531,1.00048,0.00051
2459329.607920,0.99985,0.00051
2459329.609309,0.99915,0.00051
2459329.610697,0.99977,0.00051
2459329.612086,0.99989,0.00051
2459329.613475,0.99973,0.00051
2459329.614864,1.00046,0.00051
2459329.616253,0.99979,0.00051
2459329.617642,1.00073,0.00051
2459329.619031,1.00002,0.00051
2459329.620420,1.00014,0.00051
2459329.621808,0.99948,0.00051
2459329.623197,1.00036,0.00051
2459329.624586,0.99952,0.00051
2459329.625975,1.00087,0.00051
2459329.627364,1.00071,0.00051
2459329.628753,1.00019,0.00051
2459329.630142,0.99946,0.00051
2459329.631530,0.99984,0.00051
2459329.632919,0.99976,0.00051
2459329.634308,0.99823,0.00051
2459329.635697,1.00002,0.00051
2459329.637086,0.99943,0.00051
2459329.638475,0.99940,0.00051
2459329.639864,1.00089,0.00051
2459329.641253,0.99998,0.00051
2459329.642641,1.00147,0.00051
2459329.644030,0.99948,0.00051
2459329.645419,0.99885,0.00051
2459329.646808,0.99894,0.00051
2459329.648197,1.00063,0.00051
2459329.649586,0.99968,0.00051
2459329.650975,1.00009,0.00051
2459329.652363,0.99945,0.00051
2459329.653752,0.99963,0.00051
2459329.655141,1.00030,0.00051
2459329.656530,0.99955,0.00051
2459329.657919,1.00034,0.00051
2459329.659308,1.00023,0.00051
2459329.660697,0.99897,0.00051
2459329.662086,0.99912,0.00051
2459329.663474,1.00074,0.00051
2459329.664863,0.99966,0.00051
2459329.666252,0.99908,0.00051
2459329.667641,1.00028,0.00051
2459329.669030,1.00056,0.00051
2459329.670419,0.99928,0.00051
2459329.671808,1.00012,0.00051
2459329.673196,1.00019,0.00051
2459329.674585,1.00021,0.00051
2459329.675974,0.99934,0.00051
2459329.677363,0.99972,0.00051
2459329.678752,0.99972,0.00051
2459329.680141,0.99954,0.00051
2459329.681530,0.99989,0.00051
2459329.682919,0.99956,0.00051
2459329.684307,1.00005,0.00051
2459329.685696,1.00150,0.00051
2459329.687085,0.99913,0.00051
2459329.688474,1.00010,0.00051
2459329.689863,0.99972,0.00051
2459329.691252,0.99904,0.00051
2459329.692641,1.00028,0.00051
2459329.694029,0.99915,0.00051
2459329.695418,1.00071,0.00051
2459329.696807,0.99983,0.00051
2459329.698196,1.00107,0.00051
2459329.699585,0.99917,0.00051
2459329.700974,0.99984,0.00051
2459329.702363,1.00015,0.00051
2459329.703752,0.99891,0.00051
2459329.705140,1.00054,0.00051
2459329.706529,1.00027,0.00051
2459329.707918,0.99890,0.00051
2459329.709307,0.99933,0.00051
2459329.710696,0.99898,0.00051
2459329.712085,0.99921,0.00051
2459329.713474,1.00024,0.00051
2459329.714862,1.00022,0.00051
2459329.716251,0.99980,0.00051
2459329.717640,1.00088,0.00051
2459329.719029,1.00011,0.00051
2459329.720418,0.99867,0.00051
2459329.721807,1.00087,0.00051
2459329.723196,0.99994,0.00051
2459329.724585,0.99956,0.00051
2459329.725973,0.99995,0.00051
2459329.727362,1.00121,0.00051
2459329.728751,1.00061,0.00051
2459329.730140,0.99949,0.00051
2459329.731529,1.00053,0.00051
2459329.732918,0.99966,0.00051
2459329.734307,1.00032,0.00051
2459329.735695,1.00087,0.00051
2459329.737084,0.99990,0.00051
2459329.738473,1.00109,0.00051
2459329.739862,1.00034,0.00051
2459329.741251,0.99988,0.00051
2459329.742640,1.00011,0.00051
2459329.744029,0.99978,0.00051
2459329.745418,0.99952,0.00051
2459329.746806,1.00045,0.00051
2459329.748195,0.99928,0.00051
2459329.749584,1.00010,0.00051
2459329.750973,1.00037,0.00051
2459329.752362,1.00080,0.00051
2459329.753751,1.00051,0.00051
2459329.755140,1.00130,0.00051
2459329.756528,1.00034,0.00051
2459329.757917,0.99909,0.00051
2459329.759306,1.00091,0.00051
2459329.760695,0.99931,0.00051
2459329.762084,0.99943,0.00051
2459329.763473,1.00046,0.00051
2459329.764862,1.00017,0.00051
2459329.766251,1.00035,0.00051
2459329.767639,1.00009,0.00051
2459329.769028,1.00043,0.00051
2459329.770417,1.00096,0.00051
2459329.771806,0.99959,0.00051
2459329.773195,0.99977,0.00051
2459329.774584,0.99958,0.00051
2459329.775973,0.99996,0.00051
2459329.777361,0.99974,0.00051
2459329.778750,0.99982,0.00051
2459329.780139,1.00048,0.00051
2459329.781528,0.99970,0.00051
2459329.782917,0.99959,0.00051
2459329.784306,0.99902,0.00051
2459329.785695,0.99989,0.00051
2459329.787083,0.99853,0.00051
2459329.788472,0.99967,0.00051
2459329.789861,1.00044,0.00051
2459329.791250,0.99964,0.00051
2459329.792639,1.00049,0.00051
2459329.794028,0.99926,0.00051
2459329.795417,0.99971,0.00051
2459329.796806,0.99952,0.00051
2459329.798194,1.00001,0.00051
2459329.799583,0.99973,0.00051
2459329.800972,1.00022,0.00051
2459329.802361,1.00002,0.00051
2459329.803750,0.99948,0.00051
2459329.805139,0.99954,0.00051
2459329.806528,1.00007,0.00051
2459329.807916,1.00057,0.00051
2459329.809305,0.99986,0.00051
2459329.810694,0.99912,0.00051
2459329.812083,0.99958,0.00051
2459329.813472,0.99862,0.00051
2459329.814861,0.99965,0.00051
2459329.816250,1.00013,0.00051
2459329.817639,0.99970,0.00051
2459329.819027,1.00027,0.00051
2459329.820416,1.00012,0.00051
2459329.821805,0.99978,0.00051
2459329.823194,0.99956,0.00051
2459329.824583,0.99995,0.00051
2459329.825972,0.99946,0.00051
2459329.827361,1.00017,0.00051
2459329.828749,0.99905,0.00051
2459329.830138,0.99937,0.00051
2459329.831527,0.99972,0.00051
2459329.832916,1.00025,0.00051
2459329.834305,1.00051,0.00051
2459329.835694,0.99984,0.00051
2459329.837083,1.00062,0.00051
2459329.838472,0.99973,0.00051
2459329.839860,0.99967,0.00051
2459329.841249,1.00010,0.00051
2459329.842638,0.99991,0.00051
2459329.844027,1.00023,0.00051
2459329.845416,1.00114,0.00051
2459329.846805,1.00036,0.00051
2459329.848194,0.99886,0.00051
2459329.849582,0.99980,0.00051
2459329.850971,1.00007,0.00051
2459329.852360,1.00010,0.00051
2459329.853749,0.99900,0.00051
2459329.855138,0.99986,0.00051
2459329.856527,1.00005,0.00051
2459329.857916,0.99944,0.00051
2459329.859305,1.00005,0.00051
2459329.860693,0.99928,0.00051
2459329.862082,1.00015,0.00051
2459329.863471,0.99896,0.00051
2459329.864860,0.99995,0.00051
2459329.866249,0.99967,0.00051
2459329.867638,0.99935,0.00051
2459329.869027,1.00053,0.00051
2459329.870415,0.99962,0.00051
2459329.871804,0.99936,0.00051
2459329.873193,0.99929,0.00051
2459329.874582,1.00003,0.00051
2459329.875971,0.99984,0.00051
2459329.877360,1.00073,0.00051
2459329.878749,0.99974,0.00051
2459329.880138,0.99966,0.00051
2459329.881526,0.99963,0.00051
2459329.882915,0.99987,0.00051
2459329.884304,0.99997,0.00051
2459329.885693,0.99939,0.00051
2459329.887082,0.99999,0.00051
2459329.888471,0.99894,0.00051
2459329.889860,0.99936,0.00051
2459329.891248,1.00001,0.00051
2459329.892637,0.99994,0.00051
2459329.894026,0.99974,0.00051
2459329.895415,1.00054,0.00051
2459329.896804,0.99971,0.00051
2459329.898193,0.99983,0.00051
2459329.899582,0.99967,0.00051
2459329.900971,0.99989,0.00051
2459329.902359,1.00045,0.00051
2459329.903748,0.99993,0.00051
2459329.905137,1.00108,0.00051
2459329.906526,0.99936,0.00051
2459329.907915,0.99971,0.00051
2459329.909304,0.99976,0.00051
2459329.910693,0.99921,0.00051
2459329.912081,1.00012,0.00051
2459329.913470,0.99908,0.00051
2459329.914859,0.99993,0.00051
2459329.916248,0.99925,0.00051
2459329.917637,1.00032,0.00051
2459329.919026,0.99952,0.00051
2459329.920415,1.00056,0.00051
2459329.921803,0.99915,0.00051
2459329.923192,1.00100,0.00051
2459329.924581,0.99918,0.00051
2459329.925970,1.00029,0.00051
2459329.927359,0.99965,0.00051
2459329.928748,0.99950,0.00051
2459329.930137,0.99932,0.00051
2459329.931526,0.99945,0.00051
2459329.932914,0.99886,0.00051
2459329.934303,1.00105,0.00051
2459329.935692,0.99995,0.00051
2459329.937081,0.99938,0.00051
2459329.938470,0.99946,0.00051
2459329.939859,1.00013,0.00051
2459329.941248,0.99937,0.00051
2459329.942636,1.00023,0.00051
2459329.944025,1.00044,0.00051
2459329.945414,1.00071,0.00051
2459329.946803,1.00001,0.00051
2459329.948192,0.99948,0.00051
2459329.949581,0.99949,0.00051
2459329.950970,1.00049,0.00051
2459329.952359,0.99989,0.00051
2459329.953747,1.00007,0.00051
2459329.955136,1.00008,0.00051
2459329.956525,1.00012,0.00051
2459329.957914,1.00030,0.00051
2459329.959303,0.99955,0.00051
2459329.960692,1.00069,0.00051
2459329.962081,0.99994,0.00051
2459329.963469,0.99992,0.00051
2459329.964858,1.00055,0.00051
2459329.966247,0.99910,0.00051
2459329.967636,1.00049,0.00051
2459329.969025,1.00009,0.00051
2459329.970414,0.99979,0.00051
2459329.971803,0.99953,0.00051
2459329.973192,0.99953,0.00051
2459329.974580,1.00049,0.00051
2459329.975969,1.00061,0.00051
2459329.977358,1.00062,0.00051
2459329.978747,0.99926,0.00051
2459329.980136,1.00011,0.00051
2459329.981525,0.99872,0.00051
2459329.982914,1.00002,0.00051
2459329.984302,1.00013,0.00051
2459329.985691,1.00035,0.00051
2459329.987080,1.00041,0.00051
2459329.988469,1.00106,0.00051
2459329.989858,0.99890,0.00051
2459329.991247,1.00038,0.00051
2459329.992636,1.00065,0.00051
2459329.994025,1.00022,0.00051
2459329.995413,1.00030,0.00051
2459329.996802,1.00093,0.00051
2459329.998191,0.99855,0.00051
2459329.999580,0.99979,0.00051
2459330.000969,0.99918,0.00051
2459330.002358,1.00116,0.00051
2459330.003747,1.00017,0.00051
2459330.005135,1.00013,0.00051
2459330.006524,0.99999,0.00051
2459330.007913,1.00088,0.00051
2459330.009302,0.99934,0.00051
2459330.010691,1.00034,0.00051
2459330.012080,1.00078,0.00051
2459330.013469,0.99961,0.00051
2459330.014858,1.00169,0.00051
2459330.016246,0.99918,0.00051
2459330.017635,1.00005,0.00051
2459330.019024,1.00014,0.00051
2459330.020413,1.00033,0.00051
2459330.021802,0.99987,0.00051
2459330.023191,0.99994,0.00051
2459330.024580,0.99994,0.00051
2459330.025968,0.99974,0.00051
2459330.027357,1.00067,0.00051
2459330.028746,1.00063,0.00051
2459330.030135,0.99961,0.00051
2459330.031524,1.00008,0.00051
2459330.032913,1.00062,0.00051
2459330.034302,1.00111,0.00051
2459330.035690,1.00135,0.00051
2459330.037079,0.99956,0.00051
2459330.038468,1.00184,0.00051
2459330.039857,0.99968,0.00051
2459330.041246,0.99919,0.00051
2459330.042635,1.00051,0.00051
2459330.044024,0.99940,0.00051
2459330.045413,1.00077,0.00051
2459330.046801,1.00002,0.00051
2459330.048190,1.00059,0.00051
2459330.049579,0.99998,0.00051
2459330.050968,0.99925,0.00051
2459330.052357,0.99987,0.00051
2459330.053746,0.99979,0.00051
2459330.055135,0.99996,0.00051
2459330.056523,1.00007,0.00051
2459330.057912,0.99997,0.00051
2459330.059301,1.00025,0.00051
2459330.060690,1.00115,0.00051
2459330.062079,1.00059,0.00051
2459330.063468,1.00053,0.00051
2459330.064857,1.00031,0.00051
2459330.066246,0.99951,0.00051
2459330.067634,1.00088,0.00051
2459330.069023,0.99995,0.00051
2459330.070412,1.00078,0.00051
2459330.071801,0.99969,0.00051
2459330.073190,0.99978,0.00051
2459330.074579,1.00057,0.00051
2459330.075968,0.99994,0.00051
2459330.077356,1.00108,0.00051
2459330.078745,1.00012,0.00051
2459330.080134,0.99912,0.00051
2459330.081523,0.99993,0.00051
2459330.082912,0.99985,0.00051
2459330.084301,0.99962,0.00051
2459330.085690,1.00042,0.00051
2459330.087079,1.00024,0.00051
2459330.088467,1.00158,0.00051
2459330.089856,1.00052,0.00051
2459330.091245,0.99958,0.00051
2459330.092634,0.99900,0.00051
2459330.094023,0.99983,0.00051
2459330.095412,1.00006,0.00051
2459330.096801,1.00127,0.00051
2459330.098189,1.00026,0.00051
2459330.099578,0.99984,0.00051
2459330.100967,1.00034,0.00051
2459330.102356,0.99982,0.00051
2459330.103745,1.00012,0.00051
2459330.105134,0.99997,0.00051
2459330.106523,1.00028,0.00051
2459330.107911,1.00051,0.00051
2459330.109300,1.00049,0.00051
2459330.110689,0.99898,0.00051
2459330.112078,1.00037,0.00051
2459330.113467,0.99994,0.00051
2459330.114856,0.99993,0.00051
2459330.116245,0.99957,0.00051
2459330.117634,1.00005,0.00051
2459330.119022,0.99993,0.00051
2459330.120411,0.99915,0.00051
2459330.121800,0.99991,0.00051
2459330.123189,1.00065,0.00051
2459330.124578,0.99954,0.00051
2459330.125967,0.99982,0.00051
2459330.127356,1.00021,0.00051
2459330.128744,0.99979,0.00051
2459330.130133,1.00008,0.00051
2459330.131522,1.00038,0.00051
2459330.132911,0.99989,0.00051
2459330.134300,0.99989,0.00051
2459330.135689,1.00070,0.00051
2459330.137078,0.99958,0.00051
2459330.138467,0.99934,0.00051
2459330.139855,0.99995,0.00051
2459330.141244,1.00037,0.00051
2459330.142633,0.99987,0.00051
2459330.144022,1.00009,0.00051
2459330.145411,1.00075,0.00051
2459330.146800,1.00057,0.00051
2459330.148189,1.00043,0.00051
2459330.149577,1.00122,0.00051
2459330.150966,0.99934,0.00051
2459330.152355,1.00218,0.00051
2459330.153744,1.00033,0.00051
2459330.155133,1.00056,0.00051
2459330.156522,0.99985,0.00051
2459330.157911,1.00043,0.00051
2459330.159300,1.00036,0.00051
2459330.160688,1.00080,0.00051
2459330.162077,1.00022,0.00051
2459330.163466,1.00031,0.00051
2459330.164855,0.99980,0.00051
2459330.166244,0.99990,0.00051
2459330.167633,1.00033,0.00051
2459330.169022,1.00005,0.00051
2459330.170410,1.00003,0.00051
2459330.171799,1.00097,0.00051
2459330.173188,1.00074,0.00051
2459330.174577,0.99950,0.00051
2459330.175966,1.00051,0.00051
2459330.177355,0.99963,0.00051
2459330.178744,1.00073,0.00051
2459330.180132,1.00067,0.00051
2459330.181521,0.99934,0.00051
2459330.182910,1.00006,0.00051
2459330.184299,0.99988,0.00051
2459330.185688,1.00013,0.00051
2459330.187077,0.99928,0.00051
2459330.188466,1.00077,0.00051
2459330.189855,0.99961,0.00051
2459330.191243,0.99969,0.00051
2459330.192632,1.00029,0.00051
2459330.194021,1.00027,0.00051
2459330.195410,0.99962,0.00051
2459330.196799,1.00111,0.00051
2459330.198188,1.00042,0.00051
2459330.199577,0.99975,0.00051
2459330.200965,1.00010,0.00051
2459330.202354,1.00080,0.00051
2459330.203743,1.00035,0.00051
2459330.205132,1.00047,0.00051
2459330.206521,1.00096,0.00051
2459330.207910,1.00021,0.00051
2459330.209299,1.00010,0.00051
2459330.210688,0.99992,0.00051
2459330.212076,0.99998,0.00051
2459330.213465,1.00047,0.00051
2459330.214854,1.00027,0.00051
2459330.216243,1.00017,0.00051
2459330.217632,0.99957,0.00051
2459330.219021,1.00112,0.00051
2459330.220410,0.99999,0.00051
2459330.221798,1.00152,0.00051
2459330.223187,0.99999,0.00051
2459330.224576,0.99947,0.00051
2459330.225965,1.00074,0.00051
2459330.227354,0.99999,0.00051
2459330.228743,1.00046,0.00051
2459330.230132,1.00069,0.00051
2459330.231520,1.00026,0.00051
2459330.232909,1.00104,0.00051
2459330.234298,1.00079,0.00051
2459330.235687,1.00093,0.00051
2459330.237076,0.99857,0.00051
2459330.238465,1.00005,0.00051
2459330.239854,0.99987,0.00051
2459330.241243,1.00087,0.00051
2459330.242631,0.99987,0.00051
2459330.244020,1.00051,0.00051
2459330.245409,1.00039,0.00051
2459330.246798,0.99900,0.00051
2459330.248187,1.00031,0.00051
2459330.249576,1.00048,0.00051
2459330.250965,1.00120,0.00051
2459330.252353,0.99970,0.00051
2459330.253742,1.00015,0.00051
2459330.255131,1.00034,0.00051
2459330.256520,1.00053,0.00051
2459330.257909,1.00100,0.00051
2459330.259298,0.99978,0.00051
2459330.260687,1.00082,0.00051
2459330.262076,1.00015,0.00051
2459330.263464,0.99978,0.00051
2459330.264853,0.99990,0.00051
2459330.266242,1.00067,0.00051
2459330.267631,0.99989,0.00051
2459330.269020,1.00026,0.00051
2459330.270409,1.00031,0.00051
2459330.271798,0.99958,0.00051
2459330.273186,0.99994,0.00051
2459330.274575,1.00048,0.00051
2459330.275964,0.99965,0.00051
2459330.277353,1.00063,0.00051
2459330.278742,1.00070,0.00051
2459330.280131,1.00063,0.00051
2459330.281520,1.00019,0.00051
2459330.282908,1.00129,0.00051
2459330.284297,0.99978,0.00051
2459330.285686,0.99955,0.00051
2459330.287075,1.00019,0.00051
2459330.288464,1.00080,0.00051
2459330.289853,1.00220,0.00051
2459330.291242,0.99956,0.00051
2459330.292631,0.99949,0.00051
2459330.294019,1.00024,0.00051
2459330.295408,1.00084,0.00051
2459330.296797,1.00002,0.00051
2459330.298186,1.00140,0.00051
2459330.299575,0.99953,0.00051
2459330.300964,0.99941,0.00051
2459330.302353,1.00144,0.00051
2459330.303741,0.99977,0.00051
2459330.305130,1.00008,0.00051
2459330.306519,1.00002,0.00051
2459330.307908,1.00011,0.00051
2459330.309297,1.00005,0.00051
2459330.310686,0.99971,0.00051
2459330.312075,1.00044,0.00051
2459330.313464,1.00002,0.00051
2459330.314852,0.99976,0.00051
2459330.316241,1.00070,0.00051
2459330.317630,1.00023,0.00051
2459330.319019,1.00004,0.00051
2459330.320408,0.99911,0.00051
2459330.321797,1.00093,0.00051
2459330.323186,0.99968,0.00051
2459330.324574,1.00021,0.00051
2459330.325963,1.00079,0.00051
2459330.327352,1.00001,0.00051
2459330.328741,1.00024,0.00051
2459330.330130,0.99963,0.00051
2459330.331519,0.99979,0.00051
2459330.332908,1.00037,0.00051
2459330.334296,0.99958,0.00051
2459330.335685,0.99946,0.00051
2459330.337074,1.00046,0.00051
2459330.338463,1.00085,0.00051
2459330.339852,0.99950,0.00051
2459330.341241,1.00094,0.00051
2459330.342630,1.00059,0.00051
2459330.344019,1.00014,0.00051
2459330.345407,0.99987,0.00051
2459330.346796,1.00001,0.00051
2459330.348185,1.00033,0.00051
2459330.349574,0.99981,0.00051
2459330.350963,1.00066,0.00051
2459330.352352,1.00029,0.00051
2459330.353741,0.99966,0.00051
2459330.355129,0.99959,0.00051
2459330.356518,0.99916,0.00051
2459330.357907,0.99948,0.00051
2459330.359296,1.00119,0.00051
2459330.360685,0.99847,0.00051
2459330.362074,0.99931,0.00051
2459330.363463,1.00062,0.00051
2459330.364852,1.00014,0.00051
2459330.366240,1.00014,0.00051
2459330.367629,0.99967,0.00051
2459330.369018,0.99968,0.00051
2459330.370407,1.00039,0.00051
2459330.371796,1.00028,0.00051
2459330.373185,1.00025,0.00051
2459330.374574,1.00013,0.00051
2459330.375962,1.00052,0.00051
2459330.377351,0.99998,0.00051
2459330.378740,0.99957,0.00051
2459330.380129,0.99993,0.00051
2459330.381518,1.00017,0.00051
2459330.382907,0.99916,0.00051
2459330.384296,0.99974,0.00051
2459330.385684,0.99913,0.00051
2459330.387073,1.00088,0.00051
2459330.388462,1.00055,0.00051
2459330.389851,1.00082,0.00051
2459330.391240,1.00075,0.00051
2459330.392629,1.00010,0.00051
2459330.394018,0.99979,0.00051
2459330.395407,1.00013,0.00051
2459330.396795,1.00082,0.00051
2459330.398184,1.00028,0.00051
2459330.399573,0.99881,0.00051
2459330.400962,1.00053,0.00051
2459330.402351,0.99949,0.00051
2459330.403740,0.99983,0.00051
2459330.405129,0.99925,0.00051
2459330.406517,1.00056,0.00051
2459330.407906,0.99947,0.00051
2459330.409295,1.00010,0.00051
2459330.410684,1.00039,0.00051
2459330.412073,1.00070,0.00051
2459330.413462,0.99892,0.00051
2459330.414851,0.99993,0.00051
2459330.416239,1.00288,0.00051
2459330.417628,0.99916,0.00051
2459330.419017,1.00019,0.00051
2459330.420406,1.00037,0.00051
2459330.421795,1.00093,0.00051
2459330.423184,0.99989,0.00051
2459330.424573,0.99910,0.00051
2459330.425962,0.99909,0.00051
2459330.427350,1.00039,0.00051
2459330.428739,0.99932,0.00051
2459330.430128,1.00018,0.00051
2459330.431517,1.00032,0.00051
2459330.432906,0.99904,0.00051
2459330.434295,0.99865,0.00051
2459330.435684,0.99953,0.00051
2459330.437072,0.99979,0.00051
2459330.438461,1.00051,0.00051
2459330.439850,0.99936,0.00051
2459330.441239,0.99921,0.00051
2459330.442628,0.99977,0.00051
2459330.444017,1.00058,0.00051
2459330.445406,1.00006,0.00051
2459330.446795,1.00028,0.00051
2459330.448183,1.00005,0.00051
2459330.449572,1.00047,0.00051
2459330.450961,0.99987,0.00051
2459330.452350,0.99887,0.00051
2459330.453739,0.99957,0.00051
2459330.455128,1.00002,0.00051
2459330.456517,0.99906,0.00051
2459330.457905,0.99958,0.00051
2459330.459294,1.00027,0.00051
2459330.460683,1.00061,0.00051
2459330.462072,0.99953,0.00051
2459330.463461,0.99983,0.00051
2459330.464850,1.00020,0.00051
2459330.466239,0.99926,0.00051
2459330.467627,1.00047,0.00051
2459330.469016,1.00093,0.00051
2459330.470405,0.99903,0.00051
2459330.471794,0.99914,0.00051
2459330.473183,0.99975,0.00051
2459330.474572,1.00130,0.00051
2459330.475961,0.99982,0.00051
2459330.477350,1.00059,0.00051
2459330.478738,0.99976,0.00051
2459330.480127,1.00025,0.00051
2459330.481516,1.00039,0.00051
2459330.482905,0.99916,0.00051
2459330.484294,0.99909,0.00051
2459330.485683,0.99856,0.00051
2459330.487072,0.99962,0.00051
2459330.488460,0.99983,0.00051
2459330.489849,0.99958,0.00051
2459330.491238,0.99942,0.00051
2459330.492627,0.99881,0.00051
2459330.494016,0.99879,0.00051
2459330.495405,0.99971,0.00051
2459330.496794,0.99991,0.00051
2459330.498182,1.00052,0.00051
2459330.499571,1.00008,0.00051
2459330.500960,0.99982,0.00051
2459330.502349,1.00006,0.00051
2459330.503738,1.00069,0.00051
2459330.505127,0.99992,0.00051
2459330.506516,1.00000,0.00051
2459330.507905,0.99930,0.00051
2459330.509293,1.00016,0.00051
2459330.510682,0.99935,0.00051
2459330.512071,0.99910,0.00051
2459330.513460,0.99936,0.00051
2459330.514849,1.00140,0.00051
2459330.516238,1.00008,0.00051
2459330.517627,1.00005,0.00051
2459330.519015,0.99923,0.00051
2459330.520404,0.99903,0.00051
2459330.521793,1.00136,0.00051
2459330.523182,1.00031,0.00051
2459330.524571,1.00075,0.00051
2459330.525960,0.99942,0.00051
2459330.527349,1.00011,0.00051
2459330.528738,1.00002,0.00051
2459330.530126,0.99958,0.00051
2459330.531515,1.00045,0.00051
2459330.532904,0.99954,0.00051
2459330.534293,0.99983,0.00051
2459330.535682,0.99987,0.00051
2459330.537071,1.00091,0.00051
2459330.538460,0.99900,0.00051
2459330.539848,0.99991,0.00051
2459330.541237,1.00020,0.00051
2459330.542626,0.99982,0.00051
2459330.544015,1.00008,0.00051
2459330.545404,1.00008,0.00051
2459330.546793,0.99996,0.00051
2459330.548182,0.99907,0.00051
2459330.549570,0.99990,0.00051
2459330.550959,1.00019,0.00051
2459330.552348,1.00017,0.00051
2459330.553737,0.99919,0.00051
2459330.555126,0.99889,0.00051
2459330.556515,1.00025,0.00051
2459330.557904,0.99901,0.00051
2459330.559293,1.00057,0.00051
2459330.560681,0.99950,0.00051
2459330.562070,0.99994,0.00051
2459330.563459,1.00107,0.00051
2459330.564848,1.00034,0.00051
2459330.566237,0.99866,0.00051
2459330.567626,0.99884,0.00051
2459330.569015,0.99954,0.00051
2459330.570403,0.99941,0.00051
2459330.571792,0.99989,0.00051
2459330.573181,0.99985,0.00051
2459330.574570,0.99913,0.00051
2459330.575959,0.99892,0.00051
2459330.577348,0.99918,0.00051
2459330.578737,0.99913,0.00051
2459330.580125,0.99996,0.00051
2459330.581514,0.99901,0.00051
2459330.582903,0.99983,0.00051
2459330.584292,1.00051,0.00051
2459330.585681,1.00039,0.00051
2459330.587070,1.00018,0.00051
2459330.588459,1.00081,0.00051
2459330.589848,0.99938,0.00051
2459330.591236,1.00009,0.00051
2459330.592625,1.00018,0.00051
2459330.594014,0.99990,0.00051
2459330.595403,0.99919,0.00051
2459330.596792,0.99922,0.00051
2459330.598181,1.00028,0.00051
2459330.599570,1.00027,0.00051
2459330.600958,0.99952,0.00051
2459330.602347,0.99863,0.00051
2459330.603736,0.99992,0.00051
2459330.605125,1.00013,0.00051
2459330.606514,0.99842,0.00051
2459330.607903,0.99892,0.00051
2459330.609292,0.99940,0.00051
2459330.610680,1.00012,0.00051
2459330.612069,0.99952,0.00051
2459330.613458,0.99920,0.00051
2459330.614847,1.00068,0.00051
2459330.616236,1.00030,0.00051
2459330.617625,0.99909,0.00051
2459330.619014,1.00021,0.00051
2459330.620403,1.00031,0.00051
2459330.621791,1.00023,0.00051
2459330.623180,1.00005,0.00051
2459330.624569,1.00006,0.00051
2459330.625958,0.99887,0.00051
2459330.627347,1.00004,0.00051
2459330.628736,1.00010,0.00051
2459330.630125,1.00022,0.00051
2459330.631513,0.99960,0.00051
2459330.632902,1.00018,0.00051
2459330.634291,0.99969,0.00051
2459330.635680,1.00032,0.00051
2459330.637069,0.99954,0.00051
2459330.638458,0.99928,0.00051
2459330.639847,0.99929,0.00051
2459330.641235,0.99845,0.00051
2459330.642624,0.99893,0.00051
2459330.644013,0.99970,0.00051
2459330.645402,0.99941,0.00051
2459330.646791,1.00095,0.00051
2459330.648180,0.99931,0.00051
2459330.649569,1.00055,0.00051
2459330.650958,0.99970,0.00051
2459330.652346,0.99914,0.00051
2459330.653735,1.00007,0.00051
2459330.655124,1.00025,0.00051
2459330.656513,0.99963,0.00051
2459330.657902,1.00002,0.00051
2459330.659291,0.99972,0.00051
2459330.660680,0.99928,0.00051
2459330.662068,1.00045,0.00051
2459330.663457,0.99942,0.00051
2459330.664846,1.00061,0.00051
2459330.666235,1.00002,0.00051
2459330.667624,0.99958,0.00051
2459330.669013,1.00078,0.00051
2459330.670402,0.99968,0.00051
2459330.671790,1.00004,0.00051
2459330.673179,0.99871,0.00051
2459330.674568,0.99970,0.00051
2459330.675957,1.00136,0.00051
2459330.677346,1.00034,0.00051
2459330.678735,1.00032,0.00051
2459330.680124,0.99931,0.00051
2459330.681513,0.99866,0.00051
2459330.682901,1.00055,0.00051
2459330.684290,0.99975,0.00051
2459330.685679,0.99882,0.00051
2459330.687068,1.00104,0.00051
2459330.688457,0.99934,0.00051
2459330.689846,0.99997,0.00051
2459330.691235,0.99947,0.00051
2459330.692623,0.99941,0.00051
2459330.694012,1.00047,0.00051
2459330.695401,0.99960,0.00051
2459330.696790,0.99963,0.00051
2459330.698179,0.99917,0.00051
2459330.699568,0.99960,0.00051
2459330.700957,0.99924,0.00051
2459330.702345,0.99982,0.00051
2459330.703734,0.99912,0.00051
2459330.705123,1.00034,0.00051
2459330.706512,0.99974,0.00051
2459330.707901,0.99896,0.00051
2459330.709290,1.00032,0.00051
2459330.710679,0.99997,0.00051
2459330.712068,0.99985,0.00051
2459330.713456,0.99901,0.00051
2459330.714845,1.00068,0.00051
2459330.716234,1.00154,0.00051
2459330.717623,0.99852,0.00051
2459330.719012,0.99862,0.00051
2459330.720401,0.99879,0.00051
2459330.721790,1.00042,0.00051
2459330.723178,0.99943,0.00051
2459330.724567,0.99992,0.00051
2459330.725956,1.00034,0.00051
2459330.727345,0.99975,0.00051
2459330.728734,0.99916,0.00051
2459330.730123,1.00087,0.00051
2459330.731512,0.99915,0.00051
2459330.732900,1.00011,0.00051
2459330.734289,0.99984,0.00051
2459330.735678,1.00047,0.00051
2459330.737067,1.00037,0.00051
2459330.738456,0.99996,0.00051
2459330.739845,1.00013,0.00051
2459330.741234,0.99902,0.00051
2459330.742623,0.99997,0.00051
2459330.744011,1.00000,0.00051
2459330.745400,0.99943,0.00051
2459330.746789,0.99998,0.00051
2459330.748178,1.00082,0.00051
2459330.749567,0.99896,0.00051
2459330.750956,0.99919,0.00051
2459330.752345,1.00012,0.00051
2459330.753733,1.00039,0.00051
2459330.755122,0.99901,0.00051
2459330.756511,0.99986,0.00051
2459330.757900,0.99994,0.00051
2459330.759289,1.00077,0.00051
2459330.760678,1.00025,0.00051
2459330.762067,1.00058,0.00051
2459330.763455,0.99957,0.00051
2459330.764844,0.99941,0.00051
2459330.766233,1.00060,0.00051
2459330.767622,1.00008,0.00051
2459330.769011,0.99933,0.00051
2459330.770400,0.99970,0.00051
2459330.771789,1.00056,0.00051
2459330.773178,1.00040,0.00051
2459330.774566,1.00008,0.00051
2459330.775955,1.00063,0.00051
2459330.777344,1.00040,0.00051
2459330.778733,0.99950,0.00051
2459330.780122,1.00046,0.00051
2459330.781511,1.00113,0.00051
2459330.782900,0.99901,0.00051
2459330.784288,1.00059,0.00051
2459330.785677,1.00045,0.00051
2459330.787066,1.00015,0.00051
2459330.788455,1.00053,0.00051
2459330.789844,0.99903,0.00051
2459330.791233,1.00010,0.00051
2459330.792622,0.99904,0.00051
2459330.794010,1.00055,0.00051
2459330.795399,0.99849,0.00051
2459330.796788,1.00009,0.00051
2459330.798177,0.99963,0.00051
2459330.799566,0.99927,0.00051
2459330.800955,0.99978,0.00051
2459330.802344,0.99967,0.00051
2459330.803733,1.00036,0.00051
2459330.805121,1.00023,0.00051
2459330.806510,1.00079,0.00051
2459330.807899,0.99927,0.00051
2459330.809288,0.99865,0.00051
2459330.810677,1.00179,0.00051
2459330.812066,0.99846,0.00051
2459330.813455,1.00052,0.00051
2459330.814843,0.99878,0.00051
2459330.816232,1.00030,0.00051
2459330.817621,0.99949,0.00051
2459330.819010,0.99981,0.00051
2459330.820399,0.99952,0.00051
2459330.821788,1.00035,0.00051
2459330.823177,1.00053,0.00051
2459330.824565,0.99978,0.00051
2459330.825954,0.99961,0.00051
2459330.827343,1.00048,0.00051
2459330.828732,0.99876,0.00051
2459330.830121,1.00032,0.00051
2459330.831510,1.00045,0.00051
2459330.832899,1.00042,0.00051
2459330.834288,1.00038,0.00051
2459330.835676,0.99926,0.00051
2459330.837065,0.99959,0.00051
2459330.838454,1.00048,0.00051
2459330.839843,0.99941,0.00051
2459330.841232,0.99956,0.00051
2459330.842621,0.99889,0.00051
2459330.844010,0.99960,0.00051
2459330.845398,1.00093,0.00051
2459330.846787,1.00099,0.00051
2459330.848176,1.00025,0.00051
2459330.849565,1.00017,0.00051
2459330.850954,1.00119,0.00051
2459330.852343,1.00037,0.00051
2459330.853732,1.00000,0.00051
2459330.855120,1.00080,0.00051
2459330.856509,0.99943,0.00051
2459330.857898,1.00081,0.00051
2459330.859287,1.00106,0.00051
2459330.860676,1.00060,0.00051
2459330.862065,1.00051,0.00051
2459330.863454,0.99992,0.00051
2459330.864843,1.00095,0.00051
2459330.866231,1.00024,0.00051
2459330.867620,1.00075,0.00051
2459330.869009,0.99944,0.00051
2459330.870398,0.99943,0.00051
2459330.871787,0.99994,0.00051
2459330.873176,0.99915,0.00051
2459330.874565,1.00140,0.00051
2459330.875953,1.00111,0.00051
2459330.877342,0.99859,0.00051
2459330.878731,0.99939,0.00051
2459330.880120,0.99995,0.00051
2459330.881509,0.99967,0.00051
2459330.882898,0.99980,0.00051
2459330.884287,1.00007,0.00051
2459330.885675,0.99940,0.00051
2459330.887064,1.00004,0.00051
2459330.888453,0.99959,0.00051
2459330.889842,0.99951,0.00051
2459330.891231,1.00034,0.00051
2459330.892620,1.00019,0.00051
2459330.894009,1.00034,0.00051
2459330.895397,1.00000,0.00051
2459330.896786,0.99972,0.00051
2459330.898175,1.00037,0.00051
2459330.899564,1.00041,0.00051
2459330.900953,0.99952,0.00051
2459330.902342,0.99997,0.00051
2459330.903731,1.00039,0.00051
2459330.905120,0.99991,0.00051
2459330.906508,0.99958,0.00051
2459330.907897,0.99878,0.00051
2459330.909286,1.00042,0.00051
2459330.910675,0.99976,0.00051
2459330.912064,0.99970,0.00051
2459330.913453,0.99963,0.00051
2459330.914842,0.99961,0.00051
2459330.916230,0.99984,0.00051
2459330.917619,0.99966,0.00051
2459330.919008,0.99933,0.00051
2459330.920397,0.99943,0.00051
2459330.921786,0.99949,0.00051
2459330.923175,1.00005,0.00051
2459330.924564,1.00118,0.00051
2459330.925952,1.00074,0.00051
2459330.927341,0.99970,0.00051
2459330.928730,1.00007,0.00051
2459330.930119,1.00054,0.00051
2459330.931508,1.00026,0.00051
2459330.932897,0.99917,0.00051
2459330.934286,1.00022,0.00051
2459330.935675,0.99992,0.00051
2459330.937063,0.99903,0.00051
2459330.938452,1.00078,0.00051
2459330.939841,0.99961,0.00051
2459330.941230,0.99968,0.00051
2459330.942619,1.00068,0.00051
2459330.944008,0.99953,0.00051
2459330.945397,1.00020,0.00051
2459330.946785,1.00042,0.00051
2459330.948174,1.00069,0.00051
2459330.949563,1.00029,0.00051
2459330.950952,1.00070,0.00051
2459330.952341,1.00076,0.00051
2459330.953730,0.99987,0.00051
2459330.955119,1.00130,0.00051
2459330.956507,0.99962,0.00051
2459330.957896,0.99970,0.00051
2459330.959285,1.00114,0.00051
2459330.960674,0.99894,0.00051
2459330.962063,1.00053,0.00051
2459330.963452,0.99900,0.00051
2459330.964841,1.00021,0.00051
2459330.966229,1.00095,0.00051
2459330.967618,0.99975,0.00051
2459330.969007,0.99921,0.00051
2459330.970396,1.00023,0.00051
2459330.971785,1.00029,0.00051
2459330.973174,0.99934,0.00051
2459330.974563,0.99995,0.00051
2459330.975952,0.99968,0.00051
2459330.977340,0.99975,0.00051
2459330.978729,1.00002,0.00051
2459330.980118,0.99935,0.00051
2459330.981507,1.00093,0.00051
2459330.982896,0.99874,0.00051
2459330.984285,1.00044,0.00051
2459330.985674,1.00041,0.00051
2459330.987062,1.00033,0.00051
2459330.988451,0.99959,0.00051
2459330.989840,0.99937,0.00051
2459330.991229,1.00024,0.00051
2459330.992618,0.99906,0.00051
2459330.994007,1.00043,0.00051
2459330.995396,1.00016,0.00051
2459330.996784,1.00101,0.00051
2459330.998173,1.00115,0.00051
2459330.999562,1.00015,0.00051
2459331.000951,0.99955,0.00051
2459331.002340,0.99922,0.00051
2459331.003729,1.00030,0.00051
2459331.005118,1.00005,0.00051
2459331.006507,1.00066,0.00051
2459331.007895,1.00028,0.00051
2459331.009284,0.99967,0.00051
2459331.010673,1.00006,0.00051
2459331.012062,1.00178,0.00051
2459331.013451,0.99993,0.00051
2459331.014840,0.99936,0.00051
2459331.016229,0.99930,0.00051
2459331.017617,0.99944,0.00051
2459331.019006,1.00031,0.00051
2459331.020395,0.99948,0.00051
2459331.021784,0.99940,0.00051
2459331.023173,0.99981,0.00051
2459331.024562,1.00004,0.00051
2459331.025951,0.99923,0.00051
2459331.027339,0.99900,0.00051
2459331.028728,0.99973,0.00051
2459331.030117,1.00003,0.00051
2459331.031506,0.99925,0.00051
2459331.032895,1.00001,0.00051
2459331.034284,0.99999,0.00051
2459331.035673,0.99965,0.00051
2459331.037061,0.99987,0.00051
2459331.038450,1.00057,0.00051
2459331.039839,0.99943,0.00051
2459331.041228,1.00059,0.00051
2459331.042617,1.00054,0.00051
2459331.044006,0.99944,0.00051
2459331.045395,1.00085,0.00051
2459331.046784,0.99880,0.00051
2459331.048172,1.00030,0.00051
2459331.049561,0.99959,0.00051
2459331.050950,0.99987,0.00051
2459331.052339,0.99948,0.00051
2459331.053728,0.99927,0.00051
2459331.055117,1.00080,0.00051
2459331.056506,0.99885,0.00051
2459331.057894,1.00015,0.00051
2459331.059283,0.99954,0.00051
2459331.060672,0.99957,0.00051
2459331.062061,0.99966,0.00051
2459331.063450,1.00042,0.00051
2459331.064839,0.99960,0.00051
2459331.066228,1.00017,0.00051
2459331.067616,0.99967,0.00051
2459331.069005,1.00002,0.00051
2459331.070394,0.99905,0.00051
2459331.071783,1.00061,0.00051
2459331.073172,0.99944,0.00051
2459331.074561,0.99958,0.00051
2459331.075950,1.00062,0.00051
2459331.077339,0.99953,0.00051
2459331.078727,0.99989,0.00051
2459331.080116,0.99998,0.00051
2459331.081505,0.99989,0.00051
2459331.082894,1.00049,0.00051
2459331.084283,0.99935,0.00051
2459331.085672,0.99996,0.00051
2459331.087061,0.99918,0.00051
2459331.088449,1.00047,0.00051
2459331.089838,0.99899,0.00051
2459331.091227,0.99959,0.00051
2459331.092616,0.99958,0.00051
2459331.094005,0.99948,0.00051
2459331.095394,0.99994,0.00051
2459331.096783,1.00007,0.00051
2459331.098171,1.00005,0.00051
2459331.099560,0.99957,0.00051
2459331.100949,0.99991,0.00051
2459331.102338,1.00007,0.00051
2459331.103727,1.00032,0.00051
2459331.105116,1.00014,0.00051
2459331.106505,0.99892,0.00051
2459331.107893,0.99803,0.00051
2459331.109282,0.99943,0.00051
2459331.110671,0.99966,0.00051
2459331.112060,0.99992,0.00051
2459331.113449,1.00013,0.00051
2459331.114838,0.99988,0.00051
2459331.116227,1.00053,0.00051
2459331.117616,0.99960,0.00051
2459331.119004,1.00010,0.00051
2459331.120393,1.00074,0.00051
2459331.121782,0.99944,0.00051
2459331.123171,0.99951,0.00051
2459331.124560,0.99991,0.00051
2459331.125949,1.00101,0.00051
2459331.127338,0.99997,0.00051
2459331.128726,1.00048,0.00051
2459331.130115,1.00065,0.00051
2459331.131504,0.99885,0.00051
2459331.132893,0.99929,0.00051
2459331.134282,1.00056,0.00051
2459331.135671,0.99997,0.00051
2459331.137060,1.00040,0.00051
2459331.138448,1.00062,0.00051
2459331.139837,0.99959,0.00051
2459331.141226,1.00024,0.00051
2459331.142615,1.00105,0.00051
2459331.144004,1.00060,0.00051
2459331.145393,1.00170,0.00051
2459331.146782,0.99961,0.00051
2459331.148170,0.99968,0.00051
2459331.149559,0.99992,0.00051
2459331.150948,0.99962,0.00051
2459331.152337,1.00077,0.00051
2459331.153726,1.00161,0.00051
2459331.155115,0.99898,0.00051
2459331.156504,0.99900,0.00051
2459331.157893,0.99884,0.00051
2459331.159281,0.99994,0.00051
2459331.160670,0.99957,0.00051
2459331.162059,1.00031,0.00051
2459331.163448,0.99994,0.00051
2459331.164837,0.99969,0.00051
2459331.166226,0.99930,0.00051
2459331.167615,0.99952,0.00051
2459331.169003,0.99898,0.00051
2459331.170392,0.99959,0.00051
2459331.171781,1.00057,0.00051
2459331.173170,0.99925,0.00051
2459331.174559,0.99898,0.00051
2459331.175948,1.00029,0.00051
2459331.177337,0.99988,0.00051
2459331.178725,0.99990,0.00051
2459331.180114,0.99916,0.00051
2459331.181503,1.00022,0.00051
2459331.182892,0.99957,0.00051
2459331.184281,0.99988,0.00051
2459331.185670,0.99917,0.00051
2459331.187059,1.00012,0.00051
2459331.188447,0.99937,0.00051
2459331.189836,0.99980,0.00051
2459331.191225,1.00022,0.00051
2459331.192614,0.99906,0.00051
2459331.194003,0.99916,0.00051
2459331.195392,0.99997,0.00051
2459331.196781,0.99939,0.00051
2459331.198170,1.00041,0.00051
2459331.199558,1.00131,0.00051
2459331.200947,0.99993,0.00051
2459331.202336,0.99974,0.00051
2459331.203725,0.99956,0.00051
2459331.205114,0.99983,0.00051
2459331.206503,1.00001,0.00051
2459331.207892,0.99865,0.00051
2459331.209280,0.99883,0.00051
2459331.210669,1.00074,0.00051
2459331.212058,1.00052,0.00051
2459331.213447,0.99906,0.00051
2459331.214836,0.99979,0.00051
2459331.216225,0.99982,0.00051
2459331.217614,0.99851,0.00051
2459331.219002,0.99921,0.00051
2459331.220391,1.00063,0.00051
2459331.221780,1.00022,0.00051
2459331.223169,0.99948,0.00051
2459331.224558,1.00026,0.00051
2459331.225947,1.00054,0.00051
2459331.227336,0.99984,0.00051
2459331.228724,1.00020,0.00051
2459331.230113,1.00113,0.00051
2459331.231502,1.00007,0.00051
2459331.232891,1.00074,0.00051
2459331.234280,1.00026,0.00051
2459331.235669,0.99972,0.00051
2459331.237058,0.99979,0.00051
2459331.238447,1.00011,0.00051
2459331.239835,0.99957,0.00051
2459331.241224,1.00037,0.00051
2459331.242613,1.00031,0.00051
2459331.244002,0.99962,0.00051
2459331.245391,1.00030,0.00051
2459331.246780,1.00034,0.00051
2459331.248169,0.99964,0.00051
2459331.249557,1.00120,0.00051
2459331.250946,0.99961,0.00051
2459331.252335,1.00129,0.00051
2459331.253724,0.99961,0.00051
2459331.255113,0.99968,0.00051
2459331.256502,1.00098,0.00051
2459331.257891,0.99943,0.00051
2459331.259279,1.00008,0.00051
2459331.260668,0.99957,0.00051
2459331.262057,1.00023,0.00051
2459331.263446,1.00064,0.00051
2459331.264835,0.99999,0.00051
2459331.266224,1.00078,0.00051
2459331.267613,0.99882,0.00051
2459331.269001,0.99970,0.00051
2459331.270390,1.00003,0.00051
2459331.271779,1.00069,0.00051
2459331.273168,0.99992,0.00051
2459331.274557,0.99993,0.00051
2459331.275946,0.99931,0.00051
2459331.277335,0.99906,0.00051
2459331.278723,0.99954,0.00051
2459331.280112,1.00078,0.00051
2459331.281501,1.00004,0.00051
2459331.282890,0.99960,0.00051
2459331.284279,1.00038,0.00051
2459331.285668,1.00034,0.00051
2459331.287057,0.99991,0.00051
2459331.288446,0.99998,0.00051
2459331.289834,0.99982,0.00051
2459331.291223,0.99985,0.00051
2459331.292612,0.99884,0.00051
2459331.294001,1.00003,0.00051
2459331.295390,0.99888,0.00051
2459331.296779,1.00095,0.00051
2459331.298168,0.99944,0.00051
2459331.299556,0.99985,0.00051
2459331.300945,1.00057,0.00051
2459331.302334,1.00096,0.00051
2459331.303723,1.00001,0.00051
2459331.305112,0.99930,0.00051
2459331.306501,1.00090,0.00051
2459331.307890,0.99937,0.00051
2459331.309278,0.99969,0.00051
2459331.310667,1.00093,0.00051
2459331.312056,1.00081,0.00051
2459331.313445,1.00030,0.00051
2459331.314834,0.99944,0.00051
2459331.316223,0.99987,0.00051
2459331.317612,0.99907,0.00051
2459331.319000,1.00068,0.00051
2459331.320389,0.99947,0.00051
2459331.321778,1.00011,0.00051
2459331.323167,1.00157,0.00051
2459331.324556,0.99984,0.00051
2459331.325945,1.00041,0.00051
2459331.327334,0.99989,0.00051
2459331.328723,0.99888,0.00051
2459331.330111,0.99938,0.00051
2459331.331500,1.00016,0.00051
2459331.332889,1.00000,0.00051
2459331.334278,1.00031,0.00051
2459331.335667,1.00017,0.00051
2459331.337056,1.00064,0.00051
2459331.338445,0.99958,0.00051
2459331.339833,0.99994,0.00051
2459331.341222,0.99992,0.00051
2459331.342611,0.99973,0.00051
2459331.344000,0.99948,0.00051
2459331.345389,1.00075,0.00051
2459331.346778,1.00013,0.00051
2459331.348167,0.99939,0.00051
2459331.349555,1.00016,0.00051
2459331.350944,0.99999,0.00051
2459331.352333,0.99907,0.00051
2459331.353722,1.00069,0.00051
2459331.355111,0.99987,0.00051
2459331.356500,1.00037,0.00051
2459331.357889,1.00131,0.00051
2459331.359277,0.99976,0.00051
2459331.360666,1.00117,0.00051
2459331.362055,1.00004,0.00051
2459331.363444,0.99916,0.00051
2459331.364833,1.00007,0.00051
2459331.366222,1.00036,0.00051
2459331.367611,1.00069,0.00051
2459331.368999,1.00051,0.00051
2459331.370388,0.99921,0.00051
2459331.371777,0.99908,0.00051
2459331.373166,1.00060,0.00051
2459331.374555,1.00015,0.00051
2459331.375944,0.99982,0.00051
2459331.377333,1.00042,0.00051
2459331.378722,1.00057,0.00051
2459331.380110,1.00003,0.00051
2459331.381499,1.00038,0.00051
2459331.382888,0.99965,0.00051
2459331.384277,0.99994,0.00051
2459331.385666,0.99920,0.00051
2459331.387055,0.99978,0.00051
2459331.388444,1.00064,0.00051
2459331.389832,1.00031,0.00051
2459331.391221,0.99975,0.00051
2459331.392610,1.00094,0.00051
2459331.393999,0.99930,0.00051
2459331.395388,1.00025,0.00051
2459331.396777,1.00046,0.00051
2459331.398166,1.00024,0.00051
2459331.399554,0.99976,0.00051
2459331.400943,0.99958,0.00051
2459331.402332,0.99948,0.00051
2459331.403721,0.99933,0.00051
2459331.405110,0.99902,0.00051
2459331.406499,1.00000,0.00051
2459331.407888,0.99960,0.00051
2459331.409276,0.99921,0.00051
2459331.410665,1.00000,0.00051
2459331.412054,1.00111,0.00051
2459331.413443,1.00025,0.00051
2459331.414832,1.00059,0.00051
2459331.416221,1.00046,0.00051
2459331.417610,1.00036,0.00051
2459331.418998,1.00069,0.00051
2459331.420387,0.99933,0.00051
2459331.421776,0.99991,0.00051
2459331.423165,1.00033,0.00051
2459331.424554,0.99977,0.00051
2459331.425943,1.00094,0.00051
2459331.427332,1.00000,0.00051
2459331.428721,1.00090,0.00051
2459331.430109,0.99998,0.00051
2459331.431498,0.99940,0.00051
2459331.432887,0.99905,0.00051
2459331.434276,1.00085,0.00051
2459331.435665,1.00017,0.00051
2459331.437054,1.00053,0.00051
2459331.438443,0.99951,0.00051
2459331.439831,0.99929,0.00051
2459331.441220,0.99952,0.00051
2459331.442609,0.99974,0.00051
2459331.443998,1.00072,0.00051
2459331.445387,1.00005,0.00051
2459331.446776,1.00076,0.00051
2459331.448165,0.99966,0.00051
2459331.449553,0.99987,0.00051
2459331.450942,0.99976,0.00051
2459331.452331,1.00024,0.00051
2459331.453720,0.99997,0.00051
2459331.455109,1.00092,0.00051
2459331.456498,0.99963,0.00051
2459331.457887,1.00028,0.00051
2459331.459275,0.99905,0.00051
2459331.460664,1.00059,0.00051
2459331.462053,1.00002,0.00051
2459331.463442,1.00068,0.00051
2459331.464831,1.00017,0.00051
2459331.466220,0.99992,0.00051
2459331.467609,1.00036,0.00051
2459331.468997,1.00048,0.00051
2459331.470386,1.00029,0.00051
2459331.471775,1.00020,0.00051
2459331.473164,1.00058,0.00051
2459331.474553,0.99955,0.00051
2459331.475942,1.00062,0.00051
2459331.477331,1.00026,0.00051
2459331.478720,1.00068,0.00051
2459331.480108,1.00004,0.00051
2459331.481497,1.00106,0.00051
2459331.482886,1.00016,0.00051
2459331.484275,0.99964,0.00051
2459331.485664,0.99977,0.00051
2459331.487053,1.00030,0.00051
2459331.488442,1.00122,0.00051
2459331.489830,1.00126,0.00051
2459331.491219,0.99956,0.00051
2459331.492608,1.00019,0.00051
2459331.493997,0.99891,0.00051
2459331.495386,0.99998,0.00051
2459331.496775,1.00081,0.00051
2459331.498164,0.99996,0.00051
2459331.499552,1.00049,0.00051
2459331.500941,1.00000,0.00051
2459331.502330,0.99949,0.00051
2459331.503719,1.00095,0.00051
2459331.505108,1.00035,0.00051
2459331.506497,1.00044,0.00051
2459331.507886,0.99974,0.00051
2459331.509274,0.99977,0.00051
2459331.510663,1.00053,0.00051
2459331.512052,0.99899,0.00051
2459331.513441,1.00036,0.00051
2459331.514830,1.00070,0.00051
2459331.516219,1.00027,0.00051
2459331.517608,0.99927,0.00051
2459331.518996,0.99879,0.00051
2459331.520385,1.00031,0.00051
2459331.521774,1.00103,0.00051
2459331.523163,1.00005,0.00051
2459331.524552,0.99991,0.00051
2459331.525941,0.99968,0.00051
2459331.527330,0.99917,0.00051
2459331.528718,0.99962,0.00051
2459331.530107,0.99941,0.00051
2459331.531496,0.99926,0.00051
2459331.532885,1.00065,0.00051
2459331.534274,1.00001,0.00051
2459331.535663,0.99972,0.00051
2459331.537052,1.00062,0.00051
2459331.538441,1.00024,0.00051
2459331.539829,1.00120,0.00051
2459331.541218,1.00005,0.00051
2459331.542607,0.99976,0.00051
2459331.543996,1.00057,0.00051
2459331.545385,1.00029,0.00051
2459331.546774,0.99969,0.00051
2459331.548163,0.99936,0.00051
2459331.549551,0.99939,0.00051
2459331.550940,0.99923,0.00051
2459331.552329,0.99941,0.00051
2459331.553718,0.99912,0.00051
2459331.555107,0.99975,0.00051
2459331.556496,0.99993,0.00051
2459331.557885,1.00018,0.00051
2459331.559273,0.99960,0.00051
2459331.560662,0.99999,0.00051
2459331.562051,1.00032,0.00051
2459331.563440,0.99970,0.00051
2459331.564829,1.00114,0.00051
2459331.566218,1.00013,0.00051
2459331.567607,1.00096,0.00051
2459331.568995,0.99975,0.00051
2459331.570384,0.99993,0.00051
2459331.571773,1.00083,0.00051
2459331.573162,0.99973,0.00051
2459331.574551,1.00015,0.00051
2459331.575940,1.00087,0.00051
2459331.577329,0.99932,0.00051
2459331.578717,1.00045,0.00051
2459331.580106,1.00000,0.00051
2459331.581495,0.99990,0.00051
2459331.582884,0.99925,0.00051
2459331.584273,0.99967,0.00051
2459331.585662,0.99899,0.00051
2459331.587051,0.99962,0.00051
2459331.588439,1.00106,0.00051
2459331.589828,1.00046,0.00051
2459331.591217,0.99938,0.00051
2459331.592606,0.99973,0.00051
2459331.593995,0.99940,0.00051
2459331.595384,0.99924,0.00051
2459331.596773,0.99905,0.00051
2459331.598162,0.99958,0.00051
2459331.599550,0.99981,0.00051
2459331.600939,1.00051,0.00051
2459331.602328,0.99990,0.00051
2459331.603717,1.00048,0.00051
2459331.605106,0.99990,0.00051
2459331.606495,1.00009,0.00051
2459331.607884,1.00055,0.00051
2459331.609272,0.99931,0.00051
2459331.610661,1.00063,0.00051
2459331.612050,1.00024,0.00051
2459331.613439,1.00044,0.00051
2459331.614828,1.00172,0.00051
2459331.616217,0.99992,0.00051
2459331.617606,1.00046,0.00051
2459331.618994,0.99892,0.00051
2459331.620383,1.00037,0.00051
2459331.621772,0.99998,0.00051
2459331.623161,1.00032,0.00051
2459331.624550,1.00055,0.00051
2459331.625939,0.99913,0.00051
2459331.627328,1.00009,0.00051
2459331.628716,0.99974,0.00051
2459331.630105,1.00032,0.00051
2459331.631494,0.99985,0.00051
2459331.632883,1.00029,0.00051
2459331.634272,0.99929,0.00051
2459331.635661,1.00074,0.00051
2459331.637050,0.99894,0.00051
2459331.638438,1.00176,0.00051
2459331.639827,1.00054,0.00051
2459331.641216,0.99983,0.00051
2459331.642605,1.00064,0.00051
2459331.643994,0.99890,0.00051
2459331.645383,1.00078,0.00051
2459331.646772,1.00114,0.00051
2459331.648160,1.00003,0.00051
2459331.649549,0.99984,0.00051
2459331.650938,1.00099,0.00051
2459331.652327,1.00107,0.00051
2459331.653716,0.99960,0.00051
2459331.655105,1.00010,0.00051
2459331.656494,1.00078,0.00051
2459331.657883,1.00047,0.00051
2459331.659271,1.00037,0.00051
2459331.660660,1.00043,0.00051
2459331.662049,0.99979,0.00051
2459331.663438,1.00010,0.00051
2459331.664827,1.00065,0.00051
2459331.666216,0.99983,0.00051
2459331.667605,1.00093,0.00051
2459331.668993,0.99961,0.00051
2459331.670382,0.99960,0.00051
2459331.671771,1.00050,0.00051
2459331.673160,1.00090,0.00051
2459331.674549,1.00072,0.00051
2459331.675938,0.99960,0.00051
2459331.677327,0.99979,0.00051
2459331.678715,1.00116,0.00051
2459331.680104,1.00074,0.00051
2459331.681493,1.00004,0.00051
2459331.682882,1.00000,0.00051
2459331.684271,0.99917,0.00051
2459331.685660,1.00033,0.00051
2459331.687049,1.00077,0.00051
2459331.688437,1.00101,0.00051
2459331.689826,0.99934,0.00051
2459331.691215,0.99877,0.00051
2459331.692604,1.00032,0.00051
2459331.693993,0.99990,0.00051
2459331.695382,1.00149,0.00051
2459331.696771,0.99883,0.00051
2459331.698159,0.99954,0.00051
2459331.699548,0.99975,0.00051
2459331.700937,1.00014,0.00051
2459331.702326,1.00038,0.00051
2459331.703715,0.99937,0.00051
2459331.705104,1.00110,0.00051
2459331.706493,0.99979,0.00051
2459331.707881,0.99922,0.00051
2459331.709270,1.00107,0.00051
2459331.710659,1.00090,0.00051
2459331.712048,1.00000,0.00051
2459331.713437,1.00044,0.00051
2459331.714826,0.99974,0.00051
2459331.716215,0.99934,0.00051
2459331.717603,0.99987,0.00051
2459331.718992,1.00030,0.00051
2459331.720381,1.00003,0.00051
2459331.721770,1.00051,0.00051
2459331.723159,1.00076,0.00051
2459331.724548,0.99992,0.00051
2459331.725937,0.99943,0.00051
2459331.727325,1.00003,0.00051
2459331.728714,1.00052,0.00051
2459331.730103,0.99967,0.00051
2459331.731492,1.00067,0.00051
2459331.732881,0.99865,0.00051
2459331.734270,1.00003,0.00051
2459331.735659,0.99943,0.00051
2459331.737048,1.00031,0.00051
2459331.738436,1.00054,0.00051
2459331.739825,0.99993,0.00051
2459331.741214,1.00001,0.00051
2459331.742603,1.00107,0.00051
2459331.743992,0.99930,0.00051
2459331.745381,1.00013,0.00051
2459331.746770,1.00059,0.00051
2459331.748158,0.99973,0.00051
2459331.749547,0.99972,0.00051
2459331.750936,0.99966,0.00051
2459331.752325,0.99987,0.00051
2459331.753714,1.00020,0.00051
2459331.755103,1.00000,0.00051
2459331.756492,1.00018,0.00051
2459331.757880,0.99964,0.00051
2459331.759269,1.00023,0.00051
2459331.760658,1.00104,0.00051
2459331.762047,1.00108,0.00051
2459331.763436,1.00021,0.00051
2459331.764825,0.99976,0.00051
2459331.766214,1.00036,0.00051
2459331.767602,0.99885,0.00051
2459331.768991,0.99912,0.00051
2459331.770380,0.99907,0.00051
2459331.771769,1.00063,0.00051
2459331.773158,0.99880,0.00051
2459331.774547,1.00027,0.00051
2459331.775936,0.99958,0.00051
2459331.777324,1.00126,0.00051
2459331.778713,1.00016,0.00051
2459331.780102,1.00058,0.00051
2459331.781491,1.00010,0.00051
2459331.782880,0.99979,0.00051
2459331.784269,0.99933,0.00051
2459331.785658,0.99930,0.00051
2459331.787046,0.99989,0.00051
2459331.788435,1.00052,0.00051
2459331.789824,0.99927,0.00051
2459331.791213,1.00013,0.00051
2459331.792602,1.00005,0.00051
2459331.793991,1.00014,0.00051
2459331.795380,0.99998,0.00051
2459331.796768,0.99928,0.00051
2459331.798157,1.00011,0.00051
2459331.799546,1.00029,0.00051
2459331.800935,1.00029,0.00051
2459331.802324,0.99983,0.00051
2459331.803713,0.99959,0.00051
2459331.805102,1.00004,0.00051
2459331.806490,0.99966,0.00051
2459331.807879,0.99977,0.00051
2459331.809268,1.00036,0.00051
2459331.810657,0.99986,0.00051
2459331.812046,1.00095,0.00051
2459331.813435,0.99977,0.00051
2459331.814824,1.00028,0.00051
2459331.816212,1.00048,0.00051
2459331.817601,0.99971,0.00051
2459331.818990,0.99850,0.00051
2459331.820379,0.99975,0.00051
2459331.821768,1.00011,0.00051
2459331.823157,1.00106,0.00051
2459331.824546,0.99996,0.00051
2459331.825935,1.00001,0.00051
2459331.827323,1.00094,0.00051
2459331.828712,1.00169,0.00051
2459331.830101,0.99903,0.00051
2459331.831490,0.99997,0.00051
2459331.832879,0.99880,0.00051
2459331.834268,1.00038,0.00051
2459331.835657,0.99950,0.00051
2459331.837045,1.00060,0.00051
2459331.838434,0.99974,0.00051
2459331.839823,1.00038,0.00051
2459331.841212,0.99960,0.00051
2459331.842601,0.99918,0.00051
2459331.843990,0.99999,0.00051
2459331.845379,0.99997,0.00051
2459331.846767,0.99958,0.00051
2459331.848156,0.99914,0.00051
2459331.849545,0.99947,0.00051
2459331.850934,0.99997,0.00051
2459331.852323,0.99999,0.00051
2459331.853712,1.00117,0.00051
2459331.855101,1.00030,0.00051
2459331.856489,1.00165,0.00051
2459331.857878,1.00087,0.00051
2459331.859267,0.99986,0.00051
2459331.860656,0.99945,0.00051
2459331.862045,1.00046,0.00051
2459331.863434,1.00016,0.00051
2459331.864823,1.00076,0.00051
2459331.866211,0.99971,0.00051
2459331.867600,1.00003,0.00051
2459331.868989,0.99939,0.00051
2459331.870378,0.99910,0.00051
2459331.871767,1.00000,0.00051
2459331.873156,0.99964,0.00051
2459331.874545,1.00051,0.00051
2459331.875933,0.99990,0.00051
2459331.877322,0.99959,0.00051
2459331.878711,0.99898,0.00051
2459331.880100,1.00032,0.00051
2459331.881489,0.99927,0.00051
2459331.882878,0.99958,0.00051
2459331.884267,1.00045,0.00051
2459331.885655,0.99955,0.00051
2459331.887044,1.00061,0.00051
2459331.888433,1.00090,0.00051
2459331.889822,1.00040,0.00051
2459331.891211,1.00073,0.00051
2459331.892600,0.99957,0.00051
2459331.893989,0.99981,0.00051
2459331.895377,1.00015,0.00051
2459331.896766,0.99958,0.00051
2459331.898155,1.00041,0.00051
2459331.899544,1.00085,0.00051
2459331.900933,0.99968,0.00051
2459331.902322,1.00046,0.00051
2459331.903711,1.00013,0.00051
2459331.905099,1.00073,0.00051
2459331.906488,1.00007,0.00051
2459331.907877,0.99926,0.00051
2459331.909266,0.99956,0.00051
2459331.910655,0.99989,0.00051
2459331.912044,0.99974,0.00051
2459331.913433,0.99942,0.00051
2459331.914821,0.99850,0.00051
2459331.916210,0.99997,0.00051
2459331.917599,1.00184,0.00051
2459331.918988,0.99976,0.00051
2459331.920377,1.00042,0.00051
2459331.921766,0.99982,0.00051
2459331.923155,1.00025,0.00051
2459331.924543,0.99926,0.00051
2459331.925932,0.99935,0.00051
2459331.927321,0.99903,0.00051
2459331.928710,0.99998,0.00051
2459331.930099,1.00082,0.00051
2459331.931488,0.99940,0.00051
2459331.932877,0.99950,0.00051
2459331.934266,0.99987,0.00051
2459331.935654,1.00072,0.00051
2459331.937043,0.99867,0.00051
2459331.938432,0.99997,0.00051
2459331.939821,0.99868,0.00051
2459331.941210,1.00117,0.00051
2459331.942599,0.99917,0.00051
2459331.943988,0.99975,0.00051
2459331.945376,1.00023,0.00051
2459331.946765,0.99992,0.00051
2459331.948154,1.00026,0.00051
2459331.949543,0.99896,0.00051
2459331.950932,0.99961,0.00051
2459331.952321,1.00059,0.00051
2459331.953710,1.00116,0.00051
2459331.955098,1.00015,0.00051
2459331.956487,0.99965,0.00051
2459331.957876,1.00009,0.00051
2459331.959265,1.00001,0.00051
2459331.960654,1.00123,0.00051
2459331.962043,0.99959,0.00051
2459331.963432,0.99998,0.00051
2459331.964820,1.00056,0.00051
2459331.966209,0.99988,0.00051
2459331.967598,1.00137,0.00051
2459331.968987,0.99888,0.00051
2459331.970376,0.99914,0.00051
2459331.971765,1.00035,0.00051
2459331.973154,0.99899,0.00051
2459331.974542,0.99993,0.00051
2459331.975931,0.99969,0.00051
2459331.977320,0.99937,0.00051
2459331.978709,1.00055,0.00051
2459331.980098,0.99896,0.00051
2459331.981487,1.00003,0.00051
2459331.982876,1.00017,0.00051
2459331.984264,0.99939,0.00051
2459331.985653,0.99972,0.00051
2459331.987042,0.99845,0.00051
2459331.988431,1.00063,0.00051
2459331.989820,1.00020,0.00051
2459331.991209,1.00067,0.00051
2459331.992598,0.99929,0.00051
2459331.993986,0.99994,0.00051
2459331.995375,0.99877,0.00051
2459331.996764,0.99990,0.00051
2459331.998153,0.99917,0.00051
2459331.999542,1.00130,0.00051
2459332.000931,1.00031,0.00051
2459332.002320,0.99992,0.00051
2459332.003708,0.99912,0.00051
2459332.005097,1.00008,0.00051
2459332.006486,0.99956,0.00051
2459332.007875,1.00078,0.00051
2459332.009264,1.00052,0.00051
2459332.010653,0.99989,0.00051
2459332.012042,0.99976,0.00051
2459332.013430,1.00009,0.00051
2459332.014819,1.00020,0.00051
2459332.016208,0.99929,0.00051
2459332.017597,0.99986,0.00051
2459332.018986,0.99997,0.00051
2459332.020375,0.99974,0.00051
2459332.021764,1.00072,0.00051
2459332.023152,1.00073,0.00051
2459332.024541,1.00003,0.00051
2459332.025930,0.99987,0.00051
2459332.027319,1.00061,0.00051
2459332.028708,1.00072,0.00051
2459332.030097,0.99972,0.00051
2459332.031486,1.00079,0.00051
2459332.032874,1.00047,0.00051
2459332.034263,0.99996,0.00051
2459332.035652,0.99967,0.00051
2459332.037041,0.99986,0.00051
2459332.038430,1.00124,0.00051
2459332.039819,1.00040,0.00051
2459332.041208,1.00000,0.00051
2459332.042596,0.99954,0.00051
2459332.043985,1.00080,0.00051
2459332.045374,1.00054,0.00051
2459332.046763,1.00031,0.00051
2459332.048152,0.99980,0.00051
2459332.049541,0.99940,0.00051
2459332.050930,1.00044,0.00051
2459332.052318,1.00119,0.00051
2459332.053707,0.99933,0.00051
2459332.055096,1.00033,0.00051
2459332.056485,0.99876,0.00051
2459332.057874,1.00088,0.00051
2459332.059263,0.99881,0.00051
2459332.060652,1.00024,0.00051
2459332.062040,1.00069,0.00051
2459332.063429,0.99993,0.00051
2459332.064818,1.00071,0.00051
2459332.066207,0.99950,0.00051
2459332.067596,1.00041,0.00051
2459332.068985,0.99975,0.00051
2459332.070374,1.00062,0.00051
2459332.071762,0.99978,0.00051
2459332.073151,0.99983,0.00051
2459332.074540,1.00070,0.00051
2459332.075929,0.99994,0.00051
2459332.077318,1.00123,0.00051
2459332.078707,0.99915,0.00051
2459332.080096,1.00047,0.00051
2459332.081484,0.99911,0.00051
2459332.082873,1.00006,0.00051
2459332.084262,1.00016,0.00051
2459332.085651,1.00036,0.00051
2459332.087040,0.99973,0.00051
2459332.088429,0.99948,0.00051
2459332.089818,0.99885,0.00051
2459332.091206,0.99917,0.00051
2459332.092595,0.99874,0.00051
2459332.093984,0.99991,0.00051
2459332.095373,0.99978,0.00051
2459332.096762,0.99997,0.00051
2459332.098151,0.99994,0.00051
2459332.099540,1.00216,0.00051
2459332.100928,0.99952,0.00051
2459332.102317,0.99887,0.00051
2459332.103706,0.99887,0.00051
2459332.105095,1.00006,0.00051
2459332.106484,1.00003,0.00051
2459332.107873,1.00041,0.00051
2459332.109262,0.99984,0.00051
2459332.110650,0.99990,0.00051
2459332.112039,0.99981,0.00051
2459332.113428,1.00014,0.00051
2459332.114817,0.99908,0.00051
2459332.116206,1.00009,0.00051
2459332.117595,0.99958,0.00051
2459332.118984,0.99958,0.00051
2459332.120372,0.99947,0.00051
2459332.121761,0.99966,0.00051
2459332.123150,1.00002,0.00051
2459332.124539,0.99932,0.00051
2459332.125928,1.00063,0.00051
2459332.127317,1.00074,0.00051
2459332.128706,0.99945,0.00051
2459332.130094,1.00040,0.00051
2459332.131483,0.99970,0.00051
2459332.132872,0.99969,0.00051
2459332.134261,1.00131,0.00051
2459332.135650,0.99875,0.00051
2459332.137039,1.00047,0.00051
2459332.138428,0.99832,0.00051
2459332.139816,0.99916,0.00051
2459332.141205,0.99971,0.00051
2459332.142594,0.99942,0.00051
2459332.143983,0.99911,0.00051
2459332.145372,1.00007,0.00051
2459332.146761,1.00162,0.00051
2459332.148150,0.99974,0.00051
2459332.149538,0.99943,0.00051
2459332.150927,1.00064,0.00051
2459332.152316,1.00048,0.00051
2459332.153705,0.99956,0.00051
2459332.155094,1.00055,0.00051
2459332.156483,0.99950,0.00051
2459332.157872,1.00009,0.00051
2459332.159260,0.99948,0.00051
2459332.160649,1.00044,0.00051
2459332.162038,1.00109,0.00051
2459332.163427,0.99956,0.00051
2459332.164816,0.99991,0.00051
2459332.166205,0.99966,0.00051
2459332.167594,1.00073,0.00051
2459332.168982,0.99970,0.00051
2459332.170371,0.99939,0.00051
2459332.171760,1.00091,0.00051
2459332.173149,0.99926,0.00051
2459332.174538,0.99923,0.00051
2459332.175927,1.00046,0.00051
2459332.177316,0.99914,0.00051
2459332.178704,0.99931,0.00051
2459332.180093,0.99952,0.00051
2459332.181482,1.00002,0.00051
2459332.182871,1.00085,0.00051
2459332.184260,0.99927,0.00051
2459332.185649,1.00066,0.00051
2459332.187038,0.99965,0.00051
2459332.188426,0.99933,0.00051
2459332.189815,1.00003,0.00051
2459332.191204,0.99928,0.00051
2459332.192593,1.00025,0.00051
2459332.193982,0.99990,0.00051
2459332.195371,1.00004,0.00051
2459332.196760,1.00064,0.00051
2459332.198148,1.00007,0.00051
2459332.199537,0.99979,0.00051
2459332.200926,0.99891,0.00051
2459332.202315,0.99994,0.00051
2459332.203704,1.00050,0.00051
2459332.205093,1.00038,0.00051
2459332.206482,1.00015,0.00051
2459332.207870,0.99896,0.00051
2459332.209259,0.99938,0.00051
2459332.210648,0.99875,0.00051
2459332.212037,0.99959,0.00051
2459332.213426,0.99919,0.00051
2459332.214815,1.00004,0.00051
2459332.216204,0.99955,0.00051
2459332.217592,1.00077,0.00051
2459332.218981,0.99905,0.00051
2459332.220370,0.99928,0.00051
2459332.221759,1.00039,0.00051
2459332.223148,0.99986,0.00051
2459332.224537,1.00023,0.00051
2459332.225926,1.00028,0.00051
2459332.227314,0.99937,0.00051
2459332.228703,0.99967,0.00051
2459332.230092,0.99959,0.00051
2459332.231481,0.99922,0.00051
2459332.232870,0.99931,0.00051
2459332.234259,1.00071,0.00051
2459332.235648,0.99923,0.00051
2459332.237036,0.99897,0.00051
2459332.238425,1.00005,0.00051
2459332.239814,0.99967,0.00051
2459332.241203,0.99903,0.00051
2459332.242592,0.99907,0.00051
2459332.243981,0.99860,0.00051
2459332.245370,1.00166,0.00051
2459332.246758,1.00087,0.00051
2459332.248147,0.99879,0.00051
2459332.249536,1.00032,0.00051
2459332.250925,0.99897,0.00051
2459332.252314,0.99979,0.00051
2459332.253703,1.00056,0.00051
2459332.255092,0.99985,0.00051
2459332.256480,1.00001,0.00051
2459332.257869,1.00000,0.00051
2459332.259258,0.99958,0.00051
2459332.260647,1.00040,0.00051
2459332.262036,0.99913,0.00051
2459332.263425,0.99959,0.00051
2459332.264814,0.99926,0.00051
2459332.266202,0.99956,0.00051
2459332.267591,0.99990,0.00051
2459332.268980,0.99887,0.00051
2459332.270369,1.00023,0.00051
2459332.271758,1.00094,0.00051
2459332.273147,0.99958,0.00051
2459332.274536,1.00070,0.00051
2459332.275924,1.00048,0.00051
2459332.277313,1.00068,0.00051
2459332.278702,0.99982,0.00051
2459332.280091,1.00068,0.00051
2459332.281480,0.99980,0.00051
2459332.282869,1.00039,0.00051
2459332.284258,0.99893,0.00051
2459332.285646,0.99984,0.00051
2459332.287035,0.99934,0.00051
2459332.288424,0.99977,0.00051
2459332.289813,1.00095,0.00051
2459332.291202,0.99844,0.00051
2459332.292591,1.00035,0.00051
2459332.293980,1.00114,0.00051
2459332.295368,1.00071,0.00051
2459332.296757,0.99902,0.00051
2459332.298146,0.99981,0.00051
2459332.299535,1.00072,0.00051
2459332.300924,1.00055,0.00051
2459332.302313,1.00079,0.00051
2459332.303702,0.99892,0.00051
2459332.305090,0.99997,0.00051
2459332.306479,0.99848,0.00051
2459332.307868,0.99939,0.00051
2459332.309257,1.00032,0.00051
2459332.310646,1.00053,0.00051
2459332.312035,0.99983,0.00051
2459332.313424,1.00103,0.00051
2459332.314812,0.99948,0.00051
2459332.316201,1.00036,0.00051
2459332.317590,1.00149,0.00051
2459332.318979,0.99970,0.00051
2459332.320368,0.99975,0.00051
2459332.321757,0.99948,0.00051
2459332.323146,0.99957,0.00051
2459332.324534,0.99962,0.00051
2459332.325923,0.99951,0.00051
2459332.327312,0.99945,0.00051
2459332.328701,1.00026,0.00051
2459332.330090,0.99920,0.00051
2459332.331479,1.00027,0.00051
2459332.332868,0.99913,0.00051
2459332.334256,1.00024,0.00051
2459332.335645,1.00002,0.00051
2459332.337034,0.99937,0.00051
2459332.338423,0.99985,0.00051
2459332.339812,0.99905,0.00051
2459332.341201,0.99914,0.00051
2459332.342590,1.00005,0.00051
2459332.343978,0.99994,0.00051
2459332.345367,0.99964,0.00051
2459332.346756,0.99979,0.00051
2459332.348145,1.00005,0.00051
2459332.349534,1.00000,0.00051
2459332.350923,1.00078,0.00051
2459332.352311,0.99926,0.00051
2459332.353700,1.00105,0.00051
2459332.355089,1.00020,0.00051
2459332.356478,1.00022,0.00051
2459332.357867,1.00103,0.00051
2459332.359256,0.99934,0.00051
2459332.360645,0.99959,0.00051
2459332.362033,0.99941,0.00051
2459332.363422,0.99975,0.00051
2459332.364811,0.99971,0.00051
2459332.366200,0.99942,0.00051
2459332.367589,1.00047,0.00051
2459332.368978,1.00027,0.00051
2459332.370367,1.00010,0.00051
2459332.371755,0.99996,0.00051
2459332.373144,1.00006,0.00051
2459332.374533,0.99829,0.00051
2459332.375922,0.99891,0.00051
2459332.377311,1.00091,0.00051
2459332.378700,1.00129,0.00051
2459332.380089,0.99888,0.00051
2459332.381477,0.99933,0.00051
2459332.382866,0.99952,0.00051
2459332.384255,0.99967,0.00051
2459332.385644,0.99874,0.00051
2459332.387033,0.99975,0.00051
2459332.388422,0.99920,0.00051
2459332.389811,1.00042,0.00051
2459332.391199,1.00079,0.00051
2459332.392588,0.99997,0.00051
2459332.393977,0.99956,0.00051
2459332.395366,0.99917,0.00051
2459332.396755,0.99978,0.00051
2459332.398144,0.99949,0.00051
2459332.399533,1.00126,0.00051
2459332.400921,0.99956,0.00051
2459332.402310,1.00053,0.00051
2459332.403699,0.99980,0.00051
2459332.405088,0.99985,0.00051
2459332.406477,0.99906,0.00051
2459332.407866,0.99900,0.00051
2459332.409255,0.99906,0.00051
2459332.410643,0.99967,0.00051
2459332.412032,0.99977,0.00051
2459332.413421,1.00012,0.00051
2459332.414810,0.99933,0.00051
2459332.417588,0.99978,0.00051
2459332.418977,1.00010,0.00051
2459332.420365,1.00011,0.00051
2459332.421754,1.00096,0.00051
2459332.423143,1.00024,0.00051
2459332.424532,1.00111,0.00051
2459332.427310,0.99976,0.00051
2459332.428699,0.99985,0.00051
2459332.430087,1.00128,0.00051
2459332.431476,1.00087,0.00051
2459332.432865,0.99995,0.00051
2459332.434254,0.99952,0.00051
2459332.435643,0.99979,0.00051
2459332.437032,0.99992,0.00051
2459332.438421,1.00058,0.00051
2459332.439809,0.99946,0.00051
2459332.441198,1.00032,0.00051
2459332.442587,1.00114,0.00051
2459332.443976,1.00051,0.00051
2459332.445365,0.99924,0.00051
2459332.446754,1.00042,0.00051
2459332.448142,1.00025,0.00051
2459332.449531,0.99903,0.00051
2459332.450920,1.00055,0.00051
2459332.452309,1.00004,0.00051
2459332.453698,1.00123,0.00051
2459332.455087,1.00015,0.00051
2459332.456476,0.99986,0.00051
2459332.457864,1.00124,0.00051
2459332.459253,1.00039,0.00051
2459332.460642,1.00060,0.00051
2459332.462031,1.00012,0.00051
2459332.463420,1.00080,0.00051
2459332.464809,0.99862,0.00051
2459332.466198,0.99995,0.00051
2459332.467586,0.99997,0.00051
2459332.468975,0.99970,0.00051
2459332.470364,0.99963,0.00051
2459332.471753,1.00118,0.00051
2459332.473142,1.00017,0.00051
2459332.474531,0.99980,0.00051
2459332.475920,0.99996,0.00051
2459332.477308,0.99968,0.00051
2459332.478697,0.99991,0.00051
2459332.480086,1.00010,0.00051
2459332.481475,0.99990,0.00051
2459332.482864,0.99987,0.00051
2459332.484253,0.99995,0.00051
2459332.485642,0.99954,0.00051
2459332.487030,0.99945,0.00051
2459332.488419,1.00054,0.00051
2459332.489808,0.99917,0.00051
2459332.491197,1.00011,0.00051
2459332.492586,1.00025,0.00051
2459332.493975,1.00033,0.00051
2459332.495364,0.99952,0.00051
2459332.496752,0.99995,0.00051
2459332.498141,0.99920,0.00051
2459332.499530,1.00059,0.00051
2459332.500919,0.99955,0.00051
2459332.502308,1.00045,0.00051
2459332.503697,0.99941,0.00051
2459332.505086,1.00018,0.00051
2459332.506474,0.99965,0.00051
2459332.507863,1.00046,0.00051
2459332.509252,1.00027,0.00051
2459332.510641,0.99976,0.00051
2459332.512030,1.00126,0.00051
2459332.514808,1.00101,0.00051
2459332.516196,0.99983,0.00051
2459332.517585,1.00039,0.00051
2459332.518974,1.00065,0.00051
2459332.520363,1.00025,0.00051
2459332.521752,0.99913,0.00051
2459332.523141,1.00052,0.00051
2459332.524529,1.00060,0.00051
2459332.525918,1.00053,0.00051
2459332.527307,1.00040,0.00051
2459332.528696,1.00048,0.00051
2459332.530085,1.00032,0.00051
2459332.531474,0.99938,0.00051
2459332.532863,1.00063,0.00051
2459332.534251,0.99974,0.00051
2459332.535640,0.99952,0.00051
2459332.537029,0.99887,0.00051
2459332.538418,1.00019,0.00051
2459332.539807,0.99963,0.00051
2459332.541196,1.00062,0.00051
2459332.542585,1.00078,0.00051
2459332.543973,0.99938,0.00051
2459332.545362,0.99958,0.00051
2459332.546751,0.99957,0.00051
2459332.548140,1.00012,0.00051
2459332.549529,0.99866,0.00051
2459332.550918,1.00035,0.00051
2459332.552307,0.99983,0.00051
2459332.553695,1.00129,0.00051
2459332.555084,0.99974,0.00051
2459332.556473,1.00023,0.00051
2459332.557862,1.00135,0.00051
2459332.559251,1.00046,0.00051
2459332.560640,0.99976,0.00051
2459332.562029,0.99933,0.00051
2459332.563417,0.99906,0.00051
2459332.564806,0.99870,0.00051
2459332.566195,1.00006,0.00051
2459332.567584,0.99847,0.00051
2459332.568973,1.00008,0.00051
2459332.570362,0.99943,0.00051
2459332.571750,0.99904,0.00051
2459332.573139,1.00088,0.00051
2459332.574528,1.00074,0.00051
2459332.575917,1.00046,0.00051
2459332.577306,0.99967,0.00051
2459332.578695,1.00049,0.00051
2459332.580084,0.99899,0.00051
2459332.581472,0.99910,0.00051
2459332.582861,0.99968,0.00051
2459332.584250,0.99981,0.00051
